A hybrid quantum-classical approach for inference on restricted Boltzmann machines

Boltzmann machine is a powerful machine learning model with many real-world applications, for example by constructing deep belief networks. Statistical inference on a Boltzmann machine can be carried out by sampling from its posterior distribution. However, uniform sampling from such a model is not trivial due to an extremely multi-modal distribution. Quantum computers have the promise of solving some non-trivial problems in an efficient manner. We explored the application of a D-Wave quantum annealer to generate samples from a restricted Boltzmann machine. The samples are further improved by Markov chains in a hybrid quantum-classical setup. We demonstrated that quantum annealer samples can improve the performance of Gibbs sampling compared to random initialization. The hybrid setup is considerably more efficient than a pure classical sampling. We also investigated the impact of annealing parameters (temperature) to improve the quality of samples. By increasing the amount of classical processing (Gibbs updates) the benefit of quantum annealing vanishes, which may be justified by the limited performance of today's quantum computers compared to classical.

==> data/inference_long.csv <==
gibbs_step,CD1_classic_MADneg_min,CD1_dwave_32_MADneg_min,CD1_dwave_8_MADneg_min,CD1_hybrid_32_MADneg_min,CD1_hybrid_8_MADneg_min,Naive_classic_MADneg_min,Naive_dwave_32_MADneg_min,Naive_dwave_8_MADneg_min,Naive_hybrid_32_MADneg_min,Naive_hybrid_8_MADneg_min,CD1_classic_l2_min,CD1_dwave_32_l2_min,CD1_dwave_8_l2_min,CD1_hybrid_32_l2_min,CD1_hybrid_8_l2_min,Naive_classic_l2_min,Naive_dwave_32_l2_min,Naive_dwave_8_l2_min,Naive_hybrid_32_l2_min,Naive_hybrid_8_l2_min,CD1_classic_precision_min,CD1_dwave_32_precision_min,CD1_dwave_8_precision_min,CD1_hybrid_32_precision_min,CD1_hybrid_8_precision_min,Naive_classic_precision_min,Naive_dwave_32_precision_min,Naive_dwave_8_precision_min,Naive_hybrid_32_precision_min,Naive_hybrid_8_precision_min,CD1_classic_recall_min,CD1_dwave_32_recall_min,CD1_dwave_8_recall_min,CD1_hybrid_32_recall_min,CD1_hybrid_8_recall_min,Naive_classic_recall_min,Naive_dwave_32_recall_min,Naive_dwave_8_recall_min,Naive_hybrid_32_recall_min,Naive_hybrid_8_recall_min,CD1_classic_MADneg_median,CD1_dwave_32_MADneg_median,CD1_dwave_8_MADneg_median,CD1_hybrid_32_MADneg_median,CD1_hybrid_8_MADneg_median,Naive_classic_MADneg_median,Naive_dwave_32_MADneg_median,Naive_dwave_8_MADneg_median,Naive_hybrid_32_MADneg_median,Naive_hybrid_8_MADneg_median,CD1_classic_l2_median,CD1_dwave_32_l2_median,CD1_dwave_8_l2_median,CD1_hybrid_32_l2_median,CD1_hybrid_8_l2_median,Naive_classic_l2_median,Naive_dwave_32_l2_median,Naive_dwave_8_l2_median,Naive_hybrid_32_l2_median,Naive_hybrid_8_l2_median,CD1_classic_precision_median,CD1_dwave_32_precision_median,CD1_dwave_8_precision_median,CD1_hybrid_32_precision_median,CD1_hybrid_8_precision_median,Naive_classic_precision_median,Naive_dwave_32_precision_median,Naive_dwave_8_precision_median,Naive_hybrid_32_precision_median,Naive_hybrid_8_precision_median,CD1_classic_recall_median,CD1_dwave_32_recall_median,CD1_dwave_8_recall_median,CD1_hybrid_32_recall_median,CD1_hybrid_8_recall_median,Naive_classic_recall_median,Naive_dwave_32_recall_median,Naive_dwave_8_recall_median,Naive_hybrid_32_recall_median,Naive_hybrid_8_recall_median,CD1_classic_MADneg_max,CD1_dwave_32_MADneg_max,CD1_dwave_8_MADneg_max,CD1_hybrid_32_MADneg_max,CD1_hybrid_8_MADneg_max,Naive_classic_MADneg_max,Naive_dwave_32_MADneg_max,Naive_dwave_8_MADneg_max,Naive_hybrid_32_MADneg_max,Naive_hybrid_8_MADneg_max,CD1_classic_l2_max,CD1_dwave_32_l2_max,CD1_dwave_8_l2_max,CD1_hybrid_32_l2_max,CD1_hybrid_8_l2_max,Naive_classic_l2_max,Naive_dwave_32_l2_max,Naive_dwave_8_l2_max,Naive_hybrid_32_l2_max,Naive_hybrid_8_l2_max,CD1_classic_precision_max,CD1_dwave_32_precision_max,CD1_dwave_8_precision_max,CD1_hybrid_32_precision_max,CD1_hybrid_8_precision_max,Naive_classic_precision_max,Naive_dwave_32_precision_max,Naive_dwave_8_precision_max,Naive_hybrid_32_precision_max,Naive_hybrid_8_precision_max,CD1_classic_recall_max,CD1_dwave_32_recall_max,CD1_dwave_8_recall_max,CD1_hybrid_32_recall_max,CD1_hybrid_8_recall_max,Naive_classic_recall_max,Naive_dwave_32_recall_max,Naive_dwave_8_recall_max,Naive_hybrid_32_recall_max,Naive_hybrid_8_recall_max
1,53.665225,52.178125,40.2995,52.90655,46.960525,53.6976,48.924975,28.64135,51.330225,41.17905,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,53.665225,52.178125,40.2995,52.90655,46.960525,53.6976,48.924975,28.64135,51.330225,41.17905,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,53.665225,52.178125,40.2995,52.90655,46.960525,53.6976,48.924975,28.64135,51.330225,41.17905,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2,24.8424,25.88335,25.896975,25.403225,25.4017,26.420325,27.975,19.929054818989155,27.206675,23.16755252469538,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.1675823116811753,0.0110512415130498,0.1882214905639292,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.006275,0.0,0.00285,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0117216117216117,0.0,0.0068376068376068,24.8424,25.88335,25.896975,25.403225,25.4017,26.420325,27.975,19.929054818989155,27.206675,23.16755252469538,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.1675823116811753,0.0110512415130498,0.1882214905639292,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.006275,0.0,0.00285,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0117216117216117,0.0,0.0068376068376068,24.8424,25.88335,25.896975,25.403225,25.4017,26.420325,27.975,19.929054818989155,27.206675,23.16755252469538,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.1675823116811753,0.0110512415130498,0.1882214905639292,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.006275,0.0,0.00285,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0117216117216117,0.0,0.0068376068376068
3,20.765154737184456,21.575367141177352,21.875961225358818,21.23009181656701,21.319134025779,23.185915070274596,24.067942464040026,16.55785297672219,23.58708160304198,19.88897422112997,0.2037033435366873,0.1916737060727283,0.132617845175105,0.2411263178446602,0.1551626906152927,0.2670327716280362,0.1996945910503825,0.1397325233778728,0.210372593081018,0.134952917788296,0.000725,0.000725,0.001925,0.000725,0.001125,0.00035,0.000625,0.04845,0.00065,0.023425,0.0031746031746031,0.0034188034188034,0.0084249084249084,0.0028083028083028,0.0052503052503052,0.0017094017094017,0.003052503052503,0.047008547008547,0.0029304029304029,0.0349206349206349,20.765154737184456,21.575367141177352,21.875961225358818,21.23009181656701,21.319134025779,23.185915070274596,24.067942464040026,16.55785297672219,23.58708160304198,19.88897422112997,0.2037033435366873,0.1916737060727283,0.132617845175105,0.2411263178446602,0.1551626906152927,0.2670327716280362,0.1996945910503825,0.1397325233778728,0.210372593081018,0.134952917788296,0.000725,0.000725,0.001925,0.000725,0.001125,0.00035,0.000625,0.04845,0.00065,0.023425,0.0031746031746031,0.0034188034188034,0.0084249084249084,0.0028083028083028,0.0052503052503052,0.0017094017094017,0.003052503052503,0.047008547008547,0.0029304029304029,0.0349206349206349,20.765154737184456,21.575367141177352,21.875961225358818,21.23009181656701,21.319134025779,23.185915070274596,24.067942464040026,16.55785297672219,23.58708160304198,19.88897422112997,0.2037033435366873,0.1916737060727283,0.132617845175105,0.2411263178446602,0.1551626906152927,0.2670327716280362,0.1996945910503825,0.1397325233778728,0.210372593081018,0.134952917788296,0.000725,0.000725,0.001925,0.000725,0.001125,0.00035,0.000625,0.04845,0.00065,0.023425,0.0031746031746031,0.0034188034188034,0.0084249084249084,0.0028083028083028,0.0052503052503052,0.0017094017094017,0.003052503052503,0.047008547008547,0.0029304029304029,0.0349206349206349
4,17.78690134461399,18.465558493892456,18.876440347456125,18.180519873054255,18.33672670321065,20.722382734969727,20.98439036691464,14.599664944062695,20.818950334624866,17.758710708577517,0.0980278374178692,0.0822253566098337,0.0642055338753455,0.0969769436297874,0.0685781052287786,0.0852825980591852,0.0654886841676542,0.1180194824272519,0.0699995695615308,0.1127118413237336,0.00715,0.007375,0.012825,0.00745,0.010325,0.004925,0.008625,0.11955,0.00635,0.0615,0.0221001221001221,0.0261294261294261,0.0461538461538461,0.0234432234432234,0.036996336996337,0.02002442002442,0.0341880341880341,0.0858363858363858,0.0273504273504273,0.0731379731379731,17.78690134461399,18.465558493892456,18.876440347456125,18.180519873054255,18.33672670321065,20.722382734969727,20.98439036691464,14.599664944062695,20.818950334624866,17.758710708577517,0.0980278374178692,0.0822253566098337,0.0642055338753455,0.0969769436297874,0.0685781052287786,0.0852825980591852,0.0654886841676542,0.1180194824272519,0.0699995695615308,0.1127118413237336,0.00715,0.007375,0.012825,0.00745,0.010325,0.004925,0.008625,0.11955,0.00635,0.0615,0.0221001221001221,0.0261294261294261,0.0461538461538461,0.0234432234432234,0.036996336996337,0.02002442002442,0.0341880341880341,0.0858363858363858,0.0273504273504273,0.0731379731379731,17.78690134461399,18.465558493892456,18.876440347456125,18.180519873054255,18.33672670321065,20.722382734969727,20.98439036691464,14.599664944062695,20.818950334624866,17.758710708577517,0.0980278374178692,0.0822253566098337,0.0642055338753455,0.0969769436297874,0.0685781052287786,0.0852825980591852,0.0654886841676542,0.1180194824272519,0.0699995695615308,0.1127118413237336,0.00715,0.007375,0.012825,0.00745,0.010325,0.004925,0.008625,0.11955,0.00635,0.0615,0.0221001221001221,0.0261294261294261,0.0461538461538461,0.0234432234432234,0.036996336996337,0.02002442002442,0.0341880341880341,0.0858363858363858,0.0273504273504273,0.0731379731379731
5,15.664612631040654,16.207879424807114,16.643743684087788,15.953538351327841,16.15433115445983,18.771323155216283,18.650205336157242,13.404693725099602,18.66648716567941,16.301779957953748,0.0748462052420159,0.0610941652160523,0.0523117314994717,0.0666770068664216,0.0566462631186846,0.0569673295280288,0.0473082381368169,0.1074748801949284,0.0449671624821264,0.0980073030387583,0.02225,0.024675,0.035175,0.02285,0.02855,0.0175,0.032075,0.1968,0.025075,0.108125,0.052014652014652,0.0628815628815628,0.0891330891330891,0.0557997557997558,0.0743589743589743,0.056043956043956,0.0908424908424908,0.1192918192918193,0.0836385836385836,0.1139194139194139,15.664612631040654,16.207879424807114,16.643743684087788,15.953538351327841,16.15433115445983,18.771323155216283,18.650205336157242,13.404693725099602,18.66648716567941,16.301779957953748,0.0748462052420159,0.0610941652160523,0.0523117314994717,0.0666770068664216,0.0566462631186846,0.0569673295280288,0.0473082381368169,0.1074748801949284,0.0449671624821264,0.0980073030387583,0.02225,0.024675,0.035175,0.02285,0.02855,0.0175,0.032075,0.1968,0.025075,0.108125,0.052014652014652,0.0628815628815628,0.0891330891330891,0.0557997557997558,0.0743589743589743,0.056043956043956,0.0908424908424908,0.1192918192918193,0.0836385836385836,0.1139194139194139,15.664612631040654,16.207879424807114,16.643743684087788,15.953538351327841,16.15433115445983,18.771323155216283,18.650205336157242,13.404693725099602,18.66648716567941,16.301779957953748,0.0748462052420159,0.0610941652160523,0.0523117314994717,0.0666770068664216,0.0566462631186846,0.0569673295280288,0.0473082381368169,0.1074748801949284,0.0449671624821264,0.0980073030387583,0.02225,0.024675,0.035175,0.02285,0.02855,0.0175,0.032075,0.1968,0.025075,0.108125,0.052014652014652,0.0628815628815628,0.0891330891330891,0.0557997557997558,0.0743589743589743,0.056043956043956,0.0908424908424908,0.1192918192918193,0.0836385836385836,0.1139194139194139
6,14.142984409799555,14.567762292926638,15.008015226249196,14.381354598394628,14.559752256425186,17.23929693382143,16.975151596819835,12.658296793642094,17.018759743176474,15.189925803304856,0.065535638750196,0.0536638677488161,0.0464120565810795,0.0590825738301515,0.0491768656314119,0.0461028658776322,0.0410137085511188,0.1008896928688468,0.0380273074068186,0.0879867619010418,0.045875,0.04925,0.0674,0.04695,0.055475,0.037075,0.072375,0.2702,0.053825,0.154275,0.0821733821733821,0.097069597069597,0.1399267399267399,0.0871794871794871,0.115018315018315,0.0958485958485958,0.1514041514041514,0.1421245421245421,0.1356532356532356,0.1534798534798535,14.142984409799555,14.567762292926638,15.008015226249196,14.381354598394628,14.559752256425186,17.23929693382143,16.975151596819835,12.658296793642094,17.018759743176474,15.189925803304856,0.065535638750196,0.0536638677488161,0.0464120565810795,0.0590825738301515,0.0491768656314119,0.0461028658776322,0.0410137085511188,0.1008896928688468,0.0380273074068186,0.0879867619010418,0.045875,0.04925,0.0674,0.04695,0.055475,0.037075,0.072375,0.2702,0.053825,0.154275,0.0821733821733821,0.097069597069597,0.1399267399267399,0.0871794871794871,0.115018315018315,0.0958485958485958,0.1514041514041514,0.1421245421245421,0.1356532356532356,0.1534798534798535,14.142984409799555,14.567762292926638,15.008015226249196,14.381354598394628,14.559752256425186,17.23929693382143,16.975151596819835,12.658296793642094,17.018759743176474,15.189925803304856,0.065535638750196,0.0536638677488161,0.0464120565810795,0.0590825738301515,0.0491768656314119,0.0461028658776322,0.0410137085511188,0.1008896928688468,0.0380273074068186,0.0879867619010418,0.045875,0.04925,0.0674,0.04695,0.055475,0.037075,0.072375,0.2702,0.053825,0.154275,0.0821733821733821,0.097069597069597,0.1399267399267399,0.0871794871794871,0.115018315018315,0.0958485958485958,0.1514041514041514,0.1421245421245421,0.1356532356532356,0.1534798534798535
7,12.989219919015312,13.330014032815198,13.724934164934165,13.17704856250673,13.343041630340018,16.03368662121858,15.620503698684285,12.125415623715767,15.720923228562041,14.31229153028461,0.0622273589703957,0.0497967054652279,0.0445972183518923,0.0553831750644544,0.0482468502050627,0.0410137000837725,0.0392860756801262,0.0974525988743022,0.0355396227495095,0.0808034056596541,0.067725,0.0736,0.098125,0.0713,0.0824,0.0612,0.11455,0.330825,0.0869,0.198025,0.1015873015873015,0.1234432234432234,0.1675213675213675,0.1151404151404151,0.1452991452991453,0.1344322344322344,0.1893772893772893,0.1565323565323565,0.1778998778998779,0.1873015873015873,12.989219919015312,13.330014032815198,13.724934164934165,13.17704856250673,13.343041630340018,16.03368662121858,15.620503698684285,12.125415623715767,15.720923228562041,14.31229153028461,0.0622273589703957,0.0497967054652279,0.0445972183518923,0.0553831750644544,0.0482468502050627,0.0410137000837725,0.0392860756801262,0.0974525988743022,0.0355396227495095,0.0808034056596541,0.067725,0.0736,0.098125,0.0713,0.0824,0.0612,0.11455,0.330825,0.0869,0.198025,0.1015873015873015,0.1234432234432234,0.1675213675213675,0.1151404151404151,0.1452991452991453,0.1344322344322344,0.1893772893772893,0.1565323565323565,0.1778998778998779,0.1873015873015873,12.989219919015312,13.330014032815198,13.724934164934165,13.17704856250673,13.343041630340018,16.03368662121858,15.620503698684285,12.125415623715767,15.720923228562041,14.31229153028461,0.0622273589703957,0.0497967054652279,0.0445972183518923,0.0553831750644544,0.0482468502050627,0.0410137000837725,0.0392860756801262,0.0974525988743022,0.0355396227495095,0.0808034056596541,0.067725,0.0736,0.098125,0.0713,0.0824,0.0612,0.11455,0.330825,0.0869,0.198025,0.1015873015873015,0.1234432234432234,0.1675213675213675,0.1151404151404151,0.1452991452991453,0.1344322344322344,0.1893772893772893,0.1565323565323565,0.1778998778998779,0.1873015873015873
8,12.105880092236742,12.399144491972669,12.711949829615417,12.2548484096113,12.379879039032312,15.049904083310496,14.628868132851899,11.73638273799903,14.773927723253886,13.67432383581452,0.0591961181305098,0.0495619057641502,0.0426327735282473,0.0530327357774178,0.0456048790208846,0.0394770254050316,0.0385122398019091,0.0950125890658975,0.0342916277981866,0.0753378077190664,0.0893,0.09995,0.126975,0.093775,0.10715,0.08775,0.162225,0.3813,0.126275,0.239275,0.1195360195360195,0.1442002442002442,0.1868131868131868,0.1358974358974359,0.1626373626373626,0.1636141636141636,0.2185592185592185,0.1684981684981685,0.2092796092796092,0.2126984126984127,12.105880092236742,12.399144491972669,12.711949829615417,12.2548484096113,12.379879039032312,15.049904083310496,14.628868132851899,11.73638273799903,14.773927723253886,13.67432383581452,0.0591961181305098,0.0495619057641502,0.0426327735282473,0.0530327357774178,0.0456048790208846,0.0394770254050316,0.0385122398019091,0.0950125890658975,0.0342916277981866,0.0753378077190664,0.0893,0.09995,0.126975,0.093775,0.10715,0.08775,0.162225,0.3813,0.126275,0.239275,0.1195360195360195,0.1442002442002442,0.1868131868131868,0.1358974358974359,0.1626373626373626,0.1636141636141636,0.2185592185592185,0.1684981684981685,0.2092796092796092,0.2126984126984127,12.105880092236742,12.399144491972669,12.711949829615417,12.2548484096113,12.379879039032312,15.049904083310496,14.628868132851899,11.73638273799903,14.773927723253886,13.67432383581452,0.0591961181305098,0.0495619057641502,0.0426327735282473,0.0530327357774178,0.0456048790208846,0.0394770254050316,0.0385122398019091,0.0950125890658975,0.0342916277981866,0.0753378077190664,0.0893,0.09995,0.126975,0.093775,0.10715,0.08775,0.162225,0.3813,0.126275,0.239275,0.1195360195360195,0.1442002442002442,0.1868131868131868,0.1358974358974359,0.1626373626373626,0.1636141636141636,0.2185592185592185,0.1684981684981685,0.2092796092796092,0.2126984126984127
9,11.452715789473684,11.688363874718572,11.864612566837021,11.534117248007236,11.620911836617287,14.295894062269607,13.856740773536574,11.461902282391739,14.034366112857356,13.092415595131678,0.0572271369630142,0.0478984933309301,0.0413137709321701,0.0527848925634486,0.0447136833865794,0.0364801793374173,0.0382568074113354,0.0929380319609579,0.033560513464372,0.0719751210361902,0.109375,0.122775,0.153725,0.11555,0.130875,0.11835,0.209475,0.42385,0.164875,0.27285,0.1336996336996337,0.1614163614163614,0.2101343101343101,0.1506715506715506,0.1783882783882784,0.194017094017094,0.2415140415140415,0.1743589743589743,0.2377289377289377,0.228083028083028,11.452715789473684,11.688363874718572,11.864612566837021,11.534117248007236,11.620911836617287,14.295894062269607,13.856740773536574,11.461902282391739,14.034366112857356,13.092415595131678,0.0572271369630142,0.0478984933309301,0.0413137709321701,0.0527848925634486,0.0447136833865794,0.0364801793374173,0.0382568074113354,0.0929380319609579,0.033560513464372,0.0719751210361902,0.109375,0.122775,0.153725,0.11555,0.130875,0.11835,0.209475,0.42385,0.164875,0.27285,0.1336996336996337,0.1614163614163614,0.2101343101343101,0.1506715506715506,0.1783882783882784,0.194017094017094,0.2415140415140415,0.1743589743589743,0.2377289377289377,0.228083028083028,11.452715789473684,11.688363874718572,11.864612566837021,11.534117248007236,11.620911836617287,14.295894062269607,13.856740773536574,11.461902282391739,14.034366112857356,13.092415595131678,0.0572271369630142,0.0478984933309301,0.0413137709321701,0.0527848925634486,0.0447136833865794,0.0364801793374173,0.0382568074113354,0.0929380319609579,0.033560513464372,0.0719751210361902,0.109375,0.122775,0.153725,0.11555,0.130875,0.11835,0.209475,0.42385,0.164875,0.27285,0.1336996336996337,0.1614163614163614,0.2101343101343101,0.1506715506715506,0.1783882783882784,0.194017094017094,0.2415140415140415,0.1743589743589743,0.2377289377289377,0.228083028083028
10,10.89548652823065,11.048271855939587,11.203595916501602,10.933104878189253,11.016804002354325,13.669159700835898,13.247200804559167,11.275658198614318,13.385107911422057,12.605472672500357,0.0571468197557349,0.0471720848863621,0.0406590968406377,0.0513076900881351,0.0448136071086651,0.0354307960490435,0.038087560536091,0.0921521886441046,0.0330398140512725,0.0693932756415524,0.12595,0.13925,0.179625,0.13185,0.1505,0.147625,0.25425,0.45875,0.199575,0.3029,0.1452991452991453,0.1717948717948718,0.2239316239316239,0.1604395604395604,0.1924297924297924,0.2162393162393162,0.2593406593406593,0.1807081807081807,0.2553113553113553,0.2449328449328449,10.89548652823065,11.048271855939587,11.203595916501602,10.933104878189253,11.016804002354325,13.669159700835898,13.247200804559167,11.275658198614318,13.385107911422057,12.605472672500357,0.0571468197557349,0.0471720848863621,0.0406590968406377,0.0513076900881351,0.0448136071086651,0.0354307960490435,0.038087560536091,0.0921521886441046,0.0330398140512725,0.0693932756415524,0.12595,0.13925,0.179625,0.13185,0.1505,0.147625,0.25425,0.45875,0.199575,0.3029,0.1452991452991453,0.1717948717948718,0.2239316239316239,0.1604395604395604,0.1924297924297924,0.2162393162393162,0.2593406593406593,0.1807081807081807,0.2553113553113553,0.2449328449328449,10.89548652823065,11.048271855939587,11.203595916501602,10.933104878189253,11.016804002354325,13.669159700835898,13.247200804559167,11.275658198614318,13.385107911422057,12.605472672500357,0.0571468197557349,0.0471720848863621,0.0406590968406377,0.0513076900881351,0.0448136071086651,0.0354307960490435,0.038087560536091,0.0921521886441046,0.0330398140512725,0.0693932756415524,0.12595,0.13925,0.179625,0.13185,0.1505,0.147625,0.25425,0.45875,0.199575,0.3029,0.1452991452991453,0.1717948717948718,0.2239316239316239,0.1604395604395604,0.1924297924297924,0.2162393162393162,0.2593406593406593,0.1807081807081807,0.2553113553113553,0.2449328449328449
11,10.408111017368283,10.569822292105496,10.629249999999999,10.45712019273144,10.558899060394575,13.110939581063082,12.732864861047354,11.047757716948166,12.905098039215687,12.18702218907328,0.0549686689990302,0.0479537177755785,0.0406143256103005,0.0514665327813244,0.0444113231742808,0.0347162813315424,0.0382779975408243,0.0916027782564999,0.0329423045016519,0.0672832826698758,0.140675,0.157325,0.2,0.149075,0.172525,0.1741,0.292025,0.4849,0.235,0.329625,0.1542124542124542,0.1787545787545787,0.2344322344322344,0.1715506715506715,0.2028083028083028,0.2333333333333333,0.2719169719169719,0.1865689865689865,0.2724053724053724,0.2531135531135531,10.408111017368283,10.569822292105496,10.629249999999999,10.45712019273144,10.558899060394575,13.110939581063082,12.732864861047354,11.047757716948166,12.905098039215687,12.18702218907328,0.0549686689990302,0.0479537177755785,0.0406143256103005,0.0514665327813244,0.0444113231742808,0.0347162813315424,0.0382779975408243,0.0916027782564999,0.0329423045016519,0.0672832826698758,0.140675,0.157325,0.2,0.149075,0.172525,0.1741,0.292025,0.4849,0.235,0.329625,0.1542124542124542,0.1787545787545787,0.2344322344322344,0.1715506715506715,0.2028083028083028,0.2333333333333333,0.2719169719169719,0.1865689865689865,0.2724053724053724,0.2531135531135531,10.408111017368283,10.569822292105496,10.629249999999999,10.45712019273144,10.558899060394575,13.110939581063082,12.732864861047354,11.047757716948166,12.905098039215687,12.18702218907328,0.0549686689990302,0.0479537177755785,0.0406143256103005,0.0514665327813244,0.0444113231742808,0.0347162813315424,0.0382779975408243,0.0916027782564999,0.0329423045016519,0.0672832826698758,0.140675,0.157325,0.2,0.149075,0.172525,0.1741,0.292025,0.4849,0.235,0.329625,0.1542124542124542,0.1787545787545787,0.2344322344322344,0.1715506715506715,0.2028083028083028,0.2333333333333333,0.2719169719169719,0.1865689865689865,0.2724053724053724,0.2531135531135531
21,8.224995175918183,8.125616823977479,7.720125449944758,8.092716740432179,8.012784617979424,10.226903412468788,10.087199379363847,10.309455773477074,10.19899357505504,10.051488255774041,0.0568637373364982,0.0492035784295476,0.0421733855920738,0.0527767593285522,0.0456909592684865,0.0338837044616239,0.0404356482883877,0.0908040418900267,0.0344094727235971,0.0593661358365085,0.22265,0.245125,0.298525,0.2318,0.258875,0.369225,0.516625,0.61505,0.443575,0.490175,0.1815628815628815,0.2111111111111111,0.2709401709401709,0.1947496947496947,0.2409035409035409,0.2836385836385836,0.3025641025641025,0.1953601953601953,0.3086691086691087,0.2869352869352869,8.224995175918183,8.125616823977479,7.720125449944758,8.092716740432179,8.012784617979424,10.226903412468788,10.087199379363847,10.309455773477074,10.19899357505504,10.051488255774041,0.0568637373364982,0.0492035784295476,0.0421733855920738,0.0527767593285522,0.0456909592684865,0.0338837044616239,0.0404356482883877,0.0908040418900267,0.0344094727235971,0.0593661358365085,0.22265,0.245125,0.298525,0.2318,0.258875,0.369225,0.516625,0.61505,0.443575,0.490175,0.1815628815628815,0.2111111111111111,0.2709401709401709,0.1947496947496947,0.2409035409035409,0.2836385836385836,0.3025641025641025,0.1953601953601953,0.3086691086691087,0.2869352869352869,8.224995175918183,8.125616823977479,7.720125449944758,8.092716740432179,8.012784617979424,10.226903412468788,10.087199379363847,10.309455773477074,10.19899357505504,10.051488255774041,0.0568637373364982,0.0492035784295476,0.0421733855920738,0.0527767593285522,0.0456909592684865,0.0338837044616239,0.0404356482883877,0.0908040418900267,0.0344094727235971,0.0593661358365085,0.22265,0.245125,0.298525,0.2318,0.258875,0.369225,0.516625,0.61505,0.443575,0.490175,0.1815628815628815,0.2111111111111111,0.2709401709401709,0.1947496947496947,0.2409035409035409,0.2836385836385836,0.3025641025641025,0.1953601953601953,0.3086691086691087,0.2869352869352869
31,7.405915332191896,7.206975216895372,6.714398141208214,7.262638338570843,7.143155436013592,8.915064027939465,9.130226700251889,10.144874246212678,9.031897154537141,9.198613657195233,0.05890253776122,0.0510982390777387,0.0429513128233224,0.0541306928046026,0.0483810013585921,0.0349265455015592,0.0418398918372799,0.0919155211912359,0.0357188234075325,0.0584072847537004,0.255325,0.276725,0.3329,0.2681,0.2936,0.463125,0.603,0.66005,0.535225,0.5636,0.1825396825396825,0.2169719169719169,0.2727716727716727,0.2004884004884005,0.2347985347985348,0.2896214896214896,0.2952380952380952,0.1971916971916971,0.3070818070818071,0.2862026862026862,7.405915332191896,7.206975216895372,6.714398141208214,7.262638338570843,7.143155436013592,8.915064027939465,9.130226700251889,10.144874246212678,9.031897154537141,9.198613657195233,0.05890253776122,0.0510982390777387,0.0429513128233224,0.0541306928046026,0.0483810013585921,0.0349265455015592,0.0418398918372799,0.0919155211912359,0.0357188234075325,0.0584072847537004,0.255325,0.276725,0.3329,0.2681,0.2936,0.463125,0.603,0.66005,0.535225,0.5636,0.1825396825396825,0.2169719169719169,0.2727716727716727,0.2004884004884005,0.2347985347985348,0.2896214896214896,0.2952380952380952,0.1971916971916971,0.3070818070818071,0.2862026862026862,7.405915332191896,7.206975216895372,6.714398141208214,7.262638338570843,7.143155436013592,8.915064027939465,9.130226700251889,10.144874246212678,9.031897154537141,9.198613657195233,0.05890253776122,0.0510982390777387,0.0429513128233224,0.0541306928046026,0.0483810013585921,0.0349265455015592,0.0418398918372799,0.0919155211912359,0.0357188234075325,0.0584072847537004,0.255325,0.276725,0.3329,0.2681,0.2936,0.463125,0.603,0.66005,0.535225,0.5636,0.1825396825396825,0.2169719169719169,0.2727716727716727,0.2004884004884005,0.2347985347985348,0.2896214896214896,0.2952380952380952,0.1971916971916971,0.3070818070818071,0.2862026862026862
41,7.0216716105391725,6.757954504874477,6.202748079817823,6.812748863596321,6.684095463654582,8.245002348765592,8.6513017498933,10.036820941417645,8.37759113652609,8.720663345734282,0.0590232599530558,0.0525026526616529,0.0442472436454102,0.0556345372839426,0.0490499766841175,0.035600185114831,0.0430504325327861,0.0929689001704291,0.0368337886431826,0.0580029209898914,0.283625,0.299925,0.352275,0.290525,0.313875,0.521025,0.64855,0.682925,0.5803,0.603525,0.1879120879120879,0.2152625152625152,0.2661782661782662,0.2007326007326007,0.2372405372405372,0.2863247863247863,0.2915750915750916,0.1915750915750916,0.2973137973137973,0.2798534798534798,7.0216716105391725,6.757954504874477,6.202748079817823,6.812748863596321,6.684095463654582,8.245002348765592,8.6513017498933,10.036820941417645,8.37759113652609,8.720663345734282,0.0590232599530558,0.0525026526616529,0.0442472436454102,0.0556345372839426,0.0490499766841175,0.035600185114831,0.0430504325327861,0.0929689001704291,0.0368337886431826,0.0580029209898914,0.283625,0.299925,0.352275,0.290525,0.313875,0.521025,0.64855,0.682925,0.5803,0.603525,0.1879120879120879,0.2152625152625152,0.2661782661782662,0.2007326007326007,0.2372405372405372,0.2863247863247863,0.2915750915750916,0.1915750915750916,0.2973137973137973,0.2798534798534798,7.0216716105391725,6.757954504874477,6.202748079817823,6.812748863596321,6.684095463654582,8.245002348765592,8.6513017498933,10.036820941417645,8.37759113652609,8.720663345734282,0.0590232599530558,0.0525026526616529,0.0442472436454102,0.0556345372839426,0.0490499766841175,0.035600185114831,0.0430504325327861,0.0929689001704291,0.0368337886431826,0.0580029209898914,0.283625,0.299925,0.352275,0.290525,0.313875,0.521025,0.64855,0.682925,0.5803,0.603525,0.1879120879120879,0.2152625152625152,0.2661782661782662,0.2007326007326007,0.2372405372405372,0.2863247863247863,0.2915750915750916,0.1915750915750916,0.2973137973137973,0.2798534798534798
51,6.620739133477986,6.405408352415222,5.859333228495046,6.484136690647482,6.375408982748365,7.740157924421883,8.211443728685108,9.854425212279555,7.982200647249191,8.426865470246929,0.0604462276214263,0.0539643214264467,0.0450113507150308,0.0576327473291613,0.0496848627638453,0.0365530383978098,0.0441798507245255,0.093899772979321,0.0375213539607694,0.0578742870409632,0.28565,0.312175,0.3641,0.305,0.3276,0.55675,0.670125,0.6938,0.61375,0.62945,0.1808302808302808,0.2123321123321123,0.2652014652014652,0.2018315018315018,0.2352869352869352,0.2797313797313797,0.2816849816849817,0.1892551892551892,0.2902319902319902,0.274969474969475,6.620739133477986,6.405408352415222,5.859333228495046,6.484136690647482,6.375408982748365,7.740157924421883,8.211443728685108,9.854425212279555,7.982200647249191,8.426865470246929,0.0604462276214263,0.0539643214264467,0.0450113507150308,0.0576327473291613,0.0496848627638453,0.0365530383978098,0.0441798507245255,0.093899772979321,0.0375213539607694,0.0578742870409632,0.28565,0.312175,0.3641,0.305,0.3276,0.55675,0.670125,0.6938,0.61375,0.62945,0.1808302808302808,0.2123321123321123,0.2652014652014652,0.2018315018315018,0.2352869352869352,0.2797313797313797,0.2816849816849817,0.1892551892551892,0.2902319902319902,0.274969474969475,6.620739133477986,6.405408352415222,5.859333228495046,6.484136690647482,6.375408982748365,7.740157924421883,8.211443728685108,9.854425212279555,7.982200647249191,8.426865470246929,0.0604462276214263,0.0539643214264467,0.0450113507150308,0.0576327473291613,0.0496848627638453,0.0365530383978098,0.0441798507245255,0.093899772979321,0.0375213539607694,0.0578742870409632,0.28565,0.312175,0.3641,0.305,0.3276,0.55675,0.670125,0.6938,0.61375,0.62945,0.1808302808302808,0.2123321123321123,0.2652014652014652,0.2018315018315018,0.2352869352869352,0.2797313797313797,0.2816849816849817,0.1892551892551892,0.2902319902319902,0.274969474969475
61,6.4519991370631375,6.193870703154127,5.653042470733949,6.237363276281842,6.137982921415943,7.385571840461317,8.094905905256326,9.790872915079165,7.748556320879427,8.21351332249629,0.0615358702755478,0.0547544988706848,0.0456806779023882,0.0580435443772118,0.0508059156740362,0.0374353120955766,0.0447910202775069,0.0947774585468817,0.0381157284103347,0.0580442576329021,0.3047,0.32945,0.374275,0.312025,0.335425,0.5838,0.6918,0.704725,0.640675,0.646275,0.1832722832722832,0.212087912087912,0.2611721611721612,0.1982905982905982,0.2357753357753357,0.2743589743589744,0.2776556776556776,0.188034188034188,0.2859584859584859,0.2693528693528693,6.4519991370631375,6.193870703154127,5.653042470733949,6.237363276281842,6.137982921415943,7.385571840461317,8.094905905256326,9.790872915079165,7.748556320879427,8.21351332249629,0.0615358702755478,0.0547544988706848,0.0456806779023882,0.0580435443772118,0.0508059156740362,0.0374353120955766,0.0447910202775069,0.0947774585468817,0.0381157284103347,0.0580442576329021,0.3047,0.32945,0.374275,0.312025,0.335425,0.5838,0.6918,0.704725,0.640675,0.646275,0.1832722832722832,0.212087912087912,0.2611721611721612,0.1982905982905982,0.2357753357753357,0.2743589743589744,0.2776556776556776,0.188034188034188,0.2859584859584859,0.2693528693528693,6.4519991370631375,6.193870703154127,5.653042470733949,6.237363276281842,6.137982921415943,7.385571840461317,8.094905905256326,9.790872915079165,7.748556320879427,8.21351332249629,0.0615358702755478,0.0547544988706848,0.0456806779023882,0.0580435443772118,0.0508059156740362,0.0374353120955766,0.0447910202775069,0.0947774585468817,0.0381157284103347,0.0580442576329021,0.3047,0.32945,0.374275,0.312025,0.335425,0.5838,0.6918,0.704725,0.640675,0.646275,0.1832722832722832,0.212087912087912,0.2611721611721612,0.1982905982905982,0.2357753357753357,0.2743589743589744,0.2776556776556776,0.188034188034188,0.2859584859584859,0.2693528693528693
71,6.273571558135316,6.050565837780553,5.453283696839719,6.070494347151407,5.928134088473902,7.069696777869216,7.964939285103472,9.75706659665704,7.470732764850411,8.084639964330833,0.0629840853365907,0.0547844742083344,0.046310170212401,0.0577967643003646,0.0516266933093363,0.0379772207458204,0.0451908242637725,0.0950319922216073,0.0389567470235822,0.0580354361944795,0.310875,0.339475,0.382175,0.32335,0.3467,0.605075,0.70765,0.714325,0.65405,0.663575,0.181074481074481,0.2115995115995116,0.2582417582417582,0.1971916971916971,0.2301587301587301,0.27008547008547,0.2721611721611721,0.1821733821733821,0.278998778998779,0.2599511599511599,6.273571558135316,6.050565837780553,5.453283696839719,6.070494347151407,5.928134088473902,7.069696777869216,7.964939285103472,9.75706659665704,7.470732764850411,8.084639964330833,0.0629840853365907,0.0547844742083344,0.046310170212401,0.0577967643003646,0.0516266933093363,0.0379772207458204,0.0451908242637725,0.0950319922216073,0.0389567470235822,0.0580354361944795,0.310875,0.339475,0.382175,0.32335,0.3467,0.605075,0.70765,0.714325,0.65405,0.663575,0.181074481074481,0.2115995115995116,0.2582417582417582,0.1971916971916971,0.2301587301587301,0.27008547008547,0.2721611721611721,0.1821733821733821,0.278998778998779,0.2599511599511599,6.273571558135316,6.050565837780553,5.453283696839719,6.070494347151407,5.928134088473902,7.069696777869216,7.964939285103472,9.75706659665704,7.470732764850411,8.084639964330833,0.0629840853365907,0.0547844742083344,0.046310170212401,0.0577967643003646,0.0516266933093363,0.0379772207458204,0.0451908242637725,0.0950319922216073,0.0389567470235822,0.0580354361944795,0.310875,0.339475,0.382175,0.32335,0.3467,0.605075,0.70765,0.714325,0.65405,0.663575,0.181074481074481,0.2115995115995116,0.2582417582417582,0.1971916971916971,0.2301587301587301,0.27008547008547,0.2721611721611721,0.1821733821733821,0.278998778998779,0.2599511599511599
81,6.117308397506416,5.880804066190239,5.270139087164009,5.937321723464945,5.768613223204292,6.8781381101418395,7.755846667838932,9.71629364368845,7.271318995337644,7.969339439571528,0.0631747051877494,0.0552750135507242,0.0460253585519419,0.0588368444592909,0.0518611691525061,0.0386768740598726,0.0459185374622293,0.0953394323951923,0.0395818832743866,0.0581273540703228,0.31825,0.345825,0.387075,0.3339,0.352275,0.624575,0.71565,0.72075,0.66755,0.677925,0.175091575091575,0.2083028083028083,0.2581196581196581,0.1959706959706959,0.2268620268620268,0.2671550671550671,0.2659340659340659,0.1838827838827839,0.272039072039072,0.2582417582417582,6.117308397506416,5.880804066190239,5.270139087164009,5.937321723464945,5.768613223204292,6.8781381101418395,7.755846667838932,9.71629364368845,7.271318995337644,7.969339439571528,0.0631747051877494,0.0552750135507242,0.0460253585519419,0.0588368444592909,0.0518611691525061,0.0386768740598726,0.0459185374622293,0.0953394323951923,0.0395818832743866,0.0581273540703228,0.31825,0.345825,0.387075,0.3339,0.352275,0.624575,0.71565,0.72075,0.66755,0.677925,0.175091575091575,0.2083028083028083,0.2581196581196581,0.1959706959706959,0.2268620268620268,0.2671550671550671,0.2659340659340659,0.1838827838827839,0.272039072039072,0.2582417582417582,6.117308397506416,5.880804066190239,5.270139087164009,5.937321723464945,5.768613223204292,6.8781381101418395,7.755846667838932,9.71629364368845,7.271318995337644,7.969339439571528,0.0631747051877494,0.0552750135507242,0.0460253585519419,0.0588368444592909,0.0518611691525061,0.0386768740598726,0.0459185374622293,0.0953394323951923,0.0395818832743866,0.0581273540703228,0.31825,0.345825,0.387075,0.3339,0.352275,0.624575,0.71565,0.72075,0.66755,0.677925,0.175091575091575,0.2083028083028083,0.2581196581196581,0.1959706959706959,0.2268620268620268,0.2671550671550671,0.2659340659340659,0.1838827838827839,0.272039072039072,0.2582417582417582
91,5.986945557039015,5.718729697710858,5.19931200265252,5.78770569320976,5.677651663405088,6.7355251268506295,7.739763924751014,9.733652606373182,7.0987298371386265,7.855980861244019,0.0639142739468883,0.0560382062226441,0.0474570528799755,0.0593982684620575,0.0523128196450613,0.0389845687597373,0.0461898267589945,0.0957164796298893,0.0398397990738761,0.0582975233129177,0.3259,0.345825,0.3968,0.339125,0.36125,0.640325,0.7289,0.72855,0.679175,0.6865,0.1776556776556776,0.2045177045177045,0.2584859584859585,0.1948717948717948,0.2301587301587301,0.2614163614163614,0.2600732600732601,0.1819291819291819,0.2719169719169719,0.2523809523809524,5.986945557039015,5.718729697710858,5.19931200265252,5.78770569320976,5.677651663405088,6.7355251268506295,7.739763924751014,9.733652606373182,7.0987298371386265,7.855980861244019,0.0639142739468883,0.0560382062226441,0.0474570528799755,0.0593982684620575,0.0523128196450613,0.0389845687597373,0.0461898267589945,0.0957164796298893,0.0398397990738761,0.0582975233129177,0.3259,0.345825,0.3968,0.339125,0.36125,0.640325,0.7289,0.72855,0.679175,0.6865,0.1776556776556776,0.2045177045177045,0.2584859584859585,0.1948717948717948,0.2301587301587301,0.2614163614163614,0.2600732600732601,0.1819291819291819,0.2719169719169719,0.2523809523809524,5.986945557039015,5.718729697710858,5.19931200265252,5.78770569320976,5.677651663405088,6.7355251268506295,7.739763924751014,9.733652606373182,7.0987298371386265,7.855980861244019,0.0639142739468883,0.0560382062226441,0.0474570528799755,0.0593982684620575,0.0523128196450613,0.0389845687597373,0.0461898267589945,0.0957164796298893,0.0398397990738761,0.0582975233129177,0.3259,0.345825,0.3968,0.339125,0.36125,0.640325,0.7289,0.72855,0.679175,0.6865,0.1776556776556776,0.2045177045177045,0.2584859584859585,0.1948717948717948,0.2301587301587301,0.2614163614163614,0.2600732600732601,0.1819291819291819,0.2719169719169719,0.2523809523809524
101,5.903124179574692,5.618515933938125,5.09192468619247,5.684184451219512,5.539671278231052,6.5336672629695896,7.570435762584523,9.650868878357032,6.984978713149652,7.794511543833704,0.0633921143352114,0.0565642301518098,0.0475632917155034,0.0602913696365294,0.0532177409484271,0.0395434921704339,0.0466231582658956,0.0964422987627595,0.0404313443510567,0.0585354446864003,0.333425,0.35515,0.4025,0.344,0.365725,0.650625,0.7338,0.730975,0.688775,0.695725,0.1747252747252747,0.2085470085470085,0.252991452991453,0.191086691086691,0.2242979242979243,0.2561660561660561,0.2571428571428571,0.1781440781440781,0.2641025641025641,0.2496947496947497,5.903124179574692,5.618515933938125,5.09192468619247,5.684184451219512,5.539671278231052,6.5336672629695896,7.570435762584523,9.650868878357032,6.984978713149652,7.794511543833704,0.0633921143352114,0.0565642301518098,0.0475632917155034,0.0602913696365294,0.0532177409484271,0.0395434921704339,0.0466231582658956,0.0964422987627595,0.0404313443510567,0.0585354446864003,0.333425,0.35515,0.4025,0.344,0.365725,0.650625,0.7338,0.730975,0.688775,0.695725,0.1747252747252747,0.2085470085470085,0.252991452991453,0.191086691086691,0.2242979242979243,0.2561660561660561,0.2571428571428571,0.1781440781440781,0.2641025641025641,0.2496947496947497,5.903124179574692,5.618515933938125,5.09192468619247,5.684184451219512,5.539671278231052,6.5336672629695896,7.570435762584523,9.650868878357032,6.984978713149652,7.794511543833704,0.0633921143352114,0.0565642301518098,0.0475632917155034,0.0602913696365294,0.0532177409484271,0.0395434921704339,0.0466231582658956,0.0964422987627595,0.0404313443510567,0.0585354446864003,0.333425,0.35515,0.4025,0.344,0.365725,0.650625,0.7338,0.730975,0.688775,0.695725,0.1747252747252747,0.2085470085470085,0.252991452991453,0.191086691086691,0.2242979242979243,0.2561660561660561,0.2571428571428571,0.1781440781440781,0.2641025641025641,0.2496947496947497
201,5.180254448892236,4.93999176276771,4.5111531523604205,4.999838423008563,4.885419722559826,5.565704131497111,7.189075151100467,9.563526090139076,6.328285344226364,7.375291149068321,0.06542887846607,0.0589853558871776,0.049812525621271,0.0620103556190358,0.0554656508516978,0.0427297550730368,0.0496079076553066,0.0998182093219756,0.0434387556817795,0.0605384839297781,0.369225,0.393,0.431775,0.3811,0.403475,0.718625,0.780775,0.760925,0.749075,0.7424,0.1698412698412698,0.1986568986568986,0.2398046398046398,0.1815628815628815,0.2157509157509157,0.2305250305250305,0.2329670329670329,0.1632478632478632,0.2385836385836386,0.2249084249084249,5.180254448892236,4.93999176276771,4.5111531523604205,4.999838423008563,4.885419722559826,5.565704131497111,7.189075151100467,9.563526090139076,6.328285344226364,7.375291149068321,0.06542887846607,0.0589853558871776,0.049812525621271,0.0620103556190358,0.0554656508516978,0.0427297550730368,0.0496079076553066,0.0998182093219756,0.0434387556817795,0.0605384839297781,0.369225,0.393,0.431775,0.3811,0.403475,0.718625,0.780775,0.760925,0.749075,0.7424,0.1698412698412698,0.1986568986568986,0.2398046398046398,0.1815628815628815,0.2157509157509157,0.2305250305250305,0.2329670329670329,0.1632478632478632,0.2385836385836386,0.2249084249084249,5.180254448892236,4.93999176276771,4.5111531523604205,4.999838423008563,4.885419722559826,5.565704131497111,7.189075151100467,9.563526090139076,6.328285344226364,7.375291149068321,0.06542887846607,0.0589853558871776,0.049812525621271,0.0620103556190358,0.0554656508516978,0.0427297550730368,0.0496079076553066,0.0998182093219756,0.0434387556817795,0.0605384839297781,0.369225,0.393,0.431775,0.3811,0.403475,0.718625,0.780775,0.760925,0.749075,0.7424,0.1698412698412698,0.1986568986568986,0.2398046398046398,0.1815628815628815,0.2157509157509157,0.2305250305250305,0.2329670329670329,0.1632478632478632,0.2385836385836386,0.2249084249084249
301,4.833251433251433,4.613175387762059,4.213413522872244,4.659339289424475,4.530518448520252,5.1165185783521805,6.985799701046338,9.61329440826409,5.916824196597352,7.16212201591512,0.0660510187850774,0.061110443201737,0.0514117730811382,0.0630946061083114,0.057453128127106,0.0445111007980701,0.0517049481354384,0.1020393642288085,0.0453397416833916,0.0622569664155799,0.3895,0.4133,0.4513,0.398375,0.417975,0.7524,0.7993,0.77735,0.775175,0.764375,0.1616605616605616,0.1896214896214896,0.2293040293040293,0.178021978021978,0.2058608058608058,0.2162393162393162,0.2185592185592185,0.1573870573870573,0.2230769230769231,0.2113553113553113,4.833251433251433,4.613175387762059,4.213413522872244,4.659339289424475,4.530518448520252,5.1165185783521805,6.985799701046338,9.61329440826409,5.916824196597352,7.16212201591512,0.0660510187850774,0.061110443201737,0.0514117730811382,0.0630946061083114,0.057453128127106,0.0445111007980701,0.0517049481354384,0.1020393642288085,0.0453397416833916,0.0622569664155799,0.3895,0.4133,0.4513,0.398375,0.417975,0.7524,0.7993,0.77735,0.775175,0.764375,0.1616605616605616,0.1896214896214896,0.2293040293040293,0.178021978021978,0.2058608058608058,0.2162393162393162,0.2185592185592185,0.1573870573870573,0.2230769230769231,0.2113553113553113,4.833251433251433,4.613175387762059,4.213413522872244,4.659339289424475,4.530518448520252,5.1165185783521805,6.985799701046338,9.61329440826409,5.916824196597352,7.16212201591512,0.0660510187850774,0.061110443201737,0.0514117730811382,0.0630946061083114,0.057453128127106,0.0445111007980701,0.0517049481354384,0.1020393642288085,0.0453397416833916,0.0622569664155799,0.3895,0.4133,0.4513,0.398375,0.417975,0.7524,0.7993,0.77735,0.775175,0.764375,0.1616605616605616,0.1896214896214896,0.2293040293040293,0.178021978021978,0.2058608058608058,0.2162393162393162,0.2185592185592185,0.1573870573870573,0.2230769230769231,0.2113553113553113
401,4.643148296003699,4.391748099891422,4.019654307220519,4.463823078234191,4.330053390989718,4.823574144486692,6.839607635206787,9.565583352817395,5.791478451959467,7.045638945233266,0.067387437976191,0.0626966428225376,0.053288163992936,0.064858307129233,0.0583531744708411,0.0459416369459847,0.0531348833339938,0.1039107612457939,0.0464210497787404,0.0632454828756062,0.405075,0.424375,0.46195,0.4133,0.433425,0.769875,0.8114,0.78615,0.795225,0.77815,0.1589743589743589,0.1836385836385836,0.2249084249084249,0.1719169719169719,0.1989010989010989,0.208058608058608,0.2075702075702075,0.152014652014652,0.2156288156288156,0.202075702075702,4.643148296003699,4.391748099891422,4.019654307220519,4.463823078234191,4.330053390989718,4.823574144486692,6.839607635206787,9.565583352817395,5.791478451959467,7.045638945233266,0.067387437976191,0.0626966428225376,0.053288163992936,0.064858307129233,0.0583531744708411,0.0459416369459847,0.0531348833339938,0.1039107612457939,0.0464210497787404,0.0632454828756062,0.405075,0.424375,0.46195,0.4133,0.433425,0.769875,0.8114,0.78615,0.795225,0.77815,0.1589743589743589,0.1836385836385836,0.2249084249084249,0.1719169719169719,0.1989010989010989,0.208058608058608,0.2075702075702075,0.152014652014652,0.2156288156288156,0.202075702075702,4.643148296003699,4.391748099891422,4.019654307220519,4.463823078234191,4.330053390989718,4.823574144486692,6.839607635206787,9.565583352817395,5.791478451959467,7.045638945233266,0.067387437976191,0.0626966428225376,0.053288163992936,0.064858307129233,0.0583531744708411,0.0459416369459847,0.0531348833339938,0.1039107612457939,0.0464210497787404,0.0632454828756062,0.405075,0.424375,0.46195,0.4133,0.433425,0.769875,0.8114,0.78615,0.795225,0.77815,0.1589743589743589,0.1836385836385836,0.2249084249084249,0.1719169719169719,0.1989010989010989,0.208058608058608,0.2075702075702075,0.152014652014652,0.2156288156288156,0.202075702075702
501,4.430233542054493,4.215052816901408,3.886266704577765,4.284361424847958,4.146478873239436,4.6697804764128925,6.781541893210653,9.459083273338132,5.577642893272635,6.989918159174474,0.0684711251000431,0.063118085793163,0.0537106773804234,0.0657959175385462,0.0593333764416207,0.0470073930645706,0.0541760648355976,0.1054254398309504,0.0476897507611983,0.0643496948690294,0.4091,0.432,0.47245,0.4245,0.440875,0.7859,0.820675,0.79165,0.8023,0.789225,0.1551892551892552,0.1748473748473748,0.2162393162393162,0.1693528693528693,0.1932844932844933,0.198046398046398,0.2025641025641025,0.1474969474969475,0.2065934065934065,0.1986568986568986,4.430233542054493,4.215052816901408,3.886266704577765,4.284361424847958,4.146478873239436,4.6697804764128925,6.781541893210653,9.459083273338132,5.577642893272635,6.989918159174474,0.0684711251000431,0.063118085793163,0.0537106773804234,0.0657959175385462,0.0593333764416207,0.0470073930645706,0.0541760648355976,0.1054254398309504,0.0476897507611983,0.0643496948690294,0.4091,0.432,0.47245,0.4245,0.440875,0.7859,0.820675,0.79165,0.8023,0.789225,0.1551892551892552,0.1748473748473748,0.2162393162393162,0.1693528693528693,0.1932844932844933,0.198046398046398,0.2025641025641025,0.1474969474969475,0.2065934065934065,0.1986568986568986,4.430233542054493,4.215052816901408,3.886266704577765,4.284361424847958,4.146478873239436,4.6697804764128925,6.781541893210653,9.459083273338132,5.577642893272635,6.989918159174474,0.0684711251000431,0.063118085793163,0.0537106773804234,0.0657959175385462,0.0593333764416207,0.0470073930645706,0.0541760648355976,0.1054254398309504,0.0476897507611983,0.0643496948690294,0.4091,0.432,0.47245,0.4245,0.440875,0.7859,0.820675,0.79165,0.8023,0.789225,0.1551892551892552,0.1748473748473748,0.2162393162393162,0.1693528693528693,0.1932844932844933,0.198046398046398,0.2025641025641025,0.1474969474969475,0.2065934065934065,0.1986568986568986
601,4.328744517305772,4.1010817361641,3.7590587555940522,4.184838723911221,4.0302230314064635,4.496798029556651,6.67056277056277,9.470617283950617,5.46101919258769,6.857559198542804,0.069370146062135,0.064180611915404,0.055133278616405,0.0667801660451428,0.0602274106629745,0.0480346841771068,0.0551001887027122,0.1062155938520311,0.0485537788250076,0.065036604813944,0.424325,0.443025,0.480475,0.433425,0.45075,0.797,0.82675,0.7975,0.811125,0.794125,0.1561660561660561,0.1748473748473748,0.2126984126984127,0.1648351648351648,0.1893772893772893,0.1912087912087912,0.1967032967032967,0.1435897435897435,0.1986568986568986,0.191086691086691,4.328744517305772,4.1010817361641,3.7590587555940522,4.184838723911221,4.0302230314064635,4.496798029556651,6.67056277056277,9.470617283950617,5.46101919258769,6.857559198542804,0.069370146062135,0.064180611915404,0.055133278616405,0.0667801660451428,0.0602274106629745,0.0480346841771068,0.0551001887027122,0.1062155938520311,0.0485537788250076,0.065036604813944,0.424325,0.443025,0.480475,0.433425,0.45075,0.797,0.82675,0.7975,0.811125,0.794125,0.1561660561660561,0.1748473748473748,0.2126984126984127,0.1648351648351648,0.1893772893772893,0.1912087912087912,0.1967032967032967,0.1435897435897435,0.1986568986568986,0.191086691086691,4.328744517305772,4.1010817361641,3.7590587555940522,4.184838723911221,4.0302230314064635,4.496798029556651,6.67056277056277,9.470617283950617,5.46101919258769,6.857559198542804,0.069370146062135,0.064180611915404,0.055133278616405,0.0667801660451428,0.0602274106629745,0.0480346841771068,0.0551001887027122,0.1062155938520311,0.0485537788250076,0.065036604813944,0.424325,0.443025,0.480475,0.433425,0.45075,0.797,0.82675,0.7975,0.811125,0.794125,0.1561660561660561,0.1748473748473748,0.2126984126984127,0.1648351648351648,0.1893772893772893,0.1912087912087912,0.1967032967032967,0.1435897435897435,0.1986568986568986,0.191086691086691
701,4.208147370263411,4.002426295550266,3.6576689482309837,4.089456010745467,3.9443166129774503,4.318187619655392,6.6267647942325025,9.387242026266415,5.386999451453647,6.817671984047857,0.0692344314169439,0.0650886675554561,0.0554590360178294,0.067493228227138,0.0614399461859649,0.0488406979740142,0.0555654235364088,0.1072746235931042,0.0493490176524035,0.0658072078148913,0.42865,0.4539,0.48135,0.441625,0.45675,0.804125,0.83355,0.800125,0.8177,0.7994,0.1505494505494505,0.1715506715506715,0.2078144078144078,0.1598290598290598,0.1832722832722832,0.1881562881562881,0.1902319902319902,0.1388278388278388,0.1934065934065934,0.1862026862026862,4.208147370263411,4.002426295550266,3.6576689482309837,4.089456010745467,3.9443166129774503,4.318187619655392,6.6267647942325025,9.387242026266415,5.386999451453647,6.817671984047857,0.0692344314169439,0.0650886675554561,0.0554590360178294,0.067493228227138,0.0614399461859649,0.0488406979740142,0.0555654235364088,0.1072746235931042,0.0493490176524035,0.0658072078148913,0.42865,0.4539,0.48135,0.441625,0.45675,0.804125,0.83355,0.800125,0.8177,0.7994,0.1505494505494505,0.1715506715506715,0.2078144078144078,0.1598290598290598,0.1832722832722832,0.1881562881562881,0.1902319902319902,0.1388278388278388,0.1934065934065934,0.1862026862026862,4.208147370263411,4.002426295550266,3.6576689482309837,4.089456010745467,3.9443166129774503,4.318187619655392,6.6267647942325025,9.387242026266415,5.386999451453647,6.817671984047857,0.0692344314169439,0.0650886675554561,0.0554590360178294,0.067493228227138,0.0614399461859649,0.0488406979740142,0.0555654235364088,0.1072746235931042,0.0493490176524035,0.0658072078148913,0.42865,0.4539,0.48135,0.441625,0.45675,0.804125,0.83355,0.800125,0.8177,0.7994,0.1505494505494505,0.1715506715506715,0.2078144078144078,0.1598290598290598,0.1832722832722832,0.1881562881562881,0.1902319902319902,0.1388278388278388,0.1934065934065934,0.1862026862026862
801,4.115647769681892,3.8985228002569037,3.600350143461557,3.967473456901205,3.8465137827194806,4.190805208610151,6.588127853881279,9.36584120500383,5.272227701845848,6.794891541522268,0.0708634991955343,0.0656891143879337,0.0560904874844236,0.0685999001592922,0.0621648246239491,0.0494123581602499,0.0562963620542466,0.1078649175755511,0.0500155919629169,0.0662785919560062,0.4373,0.45505,0.485925,0.4443,0.460375,0.81185,0.83575,0.80415,0.822575,0.805225,0.152991452991453,0.1694749694749694,0.2028083028083028,0.1608058608058608,0.1827838827838827,0.1822954822954823,0.1869352869352869,0.1385836385836386,0.1903540903540903,0.1851037851037851,4.115647769681892,3.8985228002569037,3.600350143461557,3.967473456901205,3.8465137827194806,4.190805208610151,6.588127853881279,9.36584120500383,5.272227701845848,6.794891541522268,0.0708634991955343,0.0656891143879337,0.0560904874844236,0.0685999001592922,0.0621648246239491,0.0494123581602499,0.0562963620542466,0.1078649175755511,0.0500155919629169,0.0662785919560062,0.4373,0.45505,0.485925,0.4443,0.460375,0.81185,0.83575,0.80415,0.822575,0.805225,0.152991452991453,0.1694749694749694,0.2028083028083028,0.1608058608058608,0.1827838827838827,0.1822954822954823,0.1869352869352869,0.1385836385836386,0.1903540903540903,0.1851037851037851,4.115647769681892,3.8985228002569037,3.600350143461557,3.967473456901205,3.8465137827194806,4.190805208610151,6.588127853881279,9.36584120500383,5.272227701845848,6.794891541522268,0.0708634991955343,0.0656891143879337,0.0560904874844236,0.0685999001592922,0.0621648246239491,0.0494123581602499,0.0562963620542466,0.1078649175755511,0.0500155919629169,0.0662785919560062,0.4373,0.45505,0.485925,0.4443,0.460375,0.81185,0.83575,0.80415,0.822575,0.805225,0.152991452991453,0.1694749694749694,0.2028083028083028,0.1608058608058608,0.1827838827838827,0.1822954822954823,0.1869352869352869,0.1385836385836386,0.1903540903540903,0.1851037851037851
901,4.046996450554882,3.8596057965612043,3.5415927459097185,3.8990340805540376,3.7647637795275593,4.095819761129206,6.597578235571632,9.409614880796438,5.240681421083286,6.797235023041473,0.071681549166849,0.0662436617153712,0.0571674786622583,0.0684184368725818,0.0619597425181884,0.0500167807147377,0.056642861209253,0.1081831999912242,0.0505742425371556,0.0667302085222691,0.443575,0.463475,0.4927,0.4513,0.4666,0.8158,0.841025,0.80915,0.8283,0.810125,0.1484737484737484,0.1693528693528693,0.2015873015873016,0.1572649572649572,0.1774114774114774,0.1804639804639804,0.1842490842490842,0.1372405372405372,0.1858363858363858,0.1768009768009768,4.046996450554882,3.8596057965612043,3.5415927459097185,3.8990340805540376,3.7647637795275593,4.095819761129206,6.597578235571632,9.409614880796438,5.240681421083286,6.797235023041473,0.071681549166849,0.0662436617153712,0.0571674786622583,0.0684184368725818,0.0619597425181884,0.0500167807147377,0.056642861209253,0.1081831999912242,0.0505742425371556,0.0667302085222691,0.443575,0.463475,0.4927,0.4513,0.4666,0.8158,0.841025,0.80915,0.8283,0.810125,0.1484737484737484,0.1693528693528693,0.2015873015873016,0.1572649572649572,0.1774114774114774,0.1804639804639804,0.1842490842490842,0.1372405372405372,0.1858363858363858,0.1768009768009768,4.046996450554882,3.8596057965612043,3.5415927459097185,3.8990340805540376,3.7647637795275593,4.095819761129206,6.597578235571632,9.409614880796438,5.240681421083286,6.797235023041473,0.071681549166849,0.0662436617153712,0.0571674786622583,0.0684184368725818,0.0619597425181884,0.0500167807147377,0.056642861209253,0.1081831999912242,0.0505742425371556,0.0667302085222691,0.443575,0.463475,0.4927,0.4513,0.4666,0.8158,0.841025,0.80915,0.8283,0.810125,0.1484737484737484,0.1693528693528693,0.2015873015873016,0.1572649572649572,0.1774114774114774,0.1804639804639804,0.1842490842490842,0.1372405372405372,0.1858363858363858,0.1768009768009768
1001,3.9530222361415595,3.786774313981706,3.4842178631882907,3.8189583525717983,3.7029334087907944,3.9826773835920175,6.434206374250554,9.353283898305087,5.11420161883738,6.7143431635388735,0.0717738913582776,0.0669251709121551,0.0567682331377164,0.0690841604362528,0.0631194286087254,0.0505814340359543,0.0572629259786503,0.1086495547065061,0.0511427091375796,0.0671278034478185,0.441225,0.4643,0.49785,0.45855,0.4699,0.8196,0.84155,0.8112,0.830125,0.8135,0.1467643467643467,0.1632478632478632,0.1968253968253968,0.1557997557997558,0.1787545787545787,0.177045177045177,0.1802197802197802,0.136019536019536,0.183028083028083,0.1749694749694749,3.9530222361415595,3.786774313981706,3.4842178631882907,3.8189583525717983,3.7029334087907944,3.9826773835920175,6.434206374250554,9.353283898305087,5.11420161883738,6.7143431635388735,0.0717738913582776,0.0669251709121551,0.0567682331377164,0.0690841604362528,0.0631194286087254,0.0505814340359543,0.0572629259786503,0.1086495547065061,0.0511427091375796,0.0671278034478185,0.441225,0.4643,0.49785,0.45855,0.4699,0.8196,0.84155,0.8112,0.830125,0.8135,0.1467643467643467,0.1632478632478632,0.1968253968253968,0.1557997557997558,0.1787545787545787,0.177045177045177,0.1802197802197802,0.136019536019536,0.183028083028083,0.1749694749694749,3.9530222361415595,3.786774313981706,3.4842178631882907,3.8189583525717983,3.7029334087907944,3.9826773835920175,6.434206374250554,9.353283898305087,5.11420161883738,6.7143431635388735,0.0717738913582776,0.0669251709121551,0.0567682331377164,0.0690841604362528,0.0631194286087254,0.0505814340359543,0.0572629259786503,0.1086495547065061,0.0511427091375796,0.0671278034478185,0.441225,0.4643,0.49785,0.45855,0.4699,0.8196,0.84155,0.8112,0.830125,0.8135,0.1467643467643467,0.1632478632478632,0.1968253968253968,0.1557997557997558,0.1787545787545787,0.177045177045177,0.1802197802197802,0.136019536019536,0.183028083028083,0.1749694749694749
1101,3.923549488054608,3.7015135846573286,3.413549190535491,3.7730751498386352,3.6336272279105044,3.939480039778378,6.552366815108032,9.26070812889537,5.144422157074526,6.77265808772658,0.0718823774217444,0.0665075612582851,0.0570055484285038,0.0693377183792056,0.0633527548217291,0.0509648166339997,0.0574929631696004,0.1092761977466474,0.0513970421335363,0.0674906869957939,0.450625,0.46815,0.498125,0.45775,0.4726,0.824025,0.848425,0.811475,0.837975,0.819325,0.1444444444444444,0.1599511599511599,0.1942612942612942,0.1498168498168498,0.173015873015873,0.1747252747252747,0.175091575091575,0.1327228327228327,0.1786324786324786,0.1726495726495726,3.923549488054608,3.7015135846573286,3.413549190535491,3.7730751498386352,3.6336272279105044,3.939480039778378,6.552366815108032,9.26070812889537,5.144422157074526,6.77265808772658,0.0718823774217444,0.0665075612582851,0.0570055484285038,0.0693377183792056,0.0633527548217291,0.0509648166339997,0.0574929631696004,0.1092761977466474,0.0513970421335363,0.0674906869957939,0.450625,0.46815,0.498125,0.45775,0.4726,0.824025,0.848425,0.811475,0.837975,0.819325,0.1444444444444444,0.1599511599511599,0.1942612942612942,0.1498168498168498,0.173015873015873,0.1747252747252747,0.175091575091575,0.1327228327228327,0.1786324786324786,0.1726495726495726,3.923549488054608,3.7015135846573286,3.413549190535491,3.7730751498386352,3.6336272279105044,3.939480039778378,6.552366815108032,9.26070812889537,5.144422157074526,6.77265808772658,0.0718823774217444,0.0665075612582851,0.0570055484285038,0.0693377183792056,0.0633527548217291,0.0509648166339997,0.0574929631696004,0.1092761977466474,0.0513970421335363,0.0674906869957939,0.450625,0.46815,0.498125,0.45775,0.4726,0.824025,0.848425,0.811475,0.837975,0.819325,0.1444444444444444,0.1599511599511599,0.1942612942612942,0.1498168498168498,0.173015873015873,0.1747252747252747,0.175091575091575,0.1327228327228327,0.1786324786324786,0.1726495726495726
1201,3.852780956740673,3.6596732180914047,3.372985379971059,3.70749896423146,3.599438976845909,3.915079249672823,6.44336785833612,9.304130669546435,4.954766981419433,6.712024437656204,0.0720542717643165,0.0681704376753704,0.0582519561934967,0.0697233773157335,0.0641983237212633,0.0515734338082043,0.0578352829962719,0.1095050442993164,0.0518794794488669,0.0678280105864712,0.453875,0.472125,0.498975,0.456925,0.474175,0.828075,0.85035,0.8148,0.83585,0.81995,0.1446886446886447,0.1573870573870573,0.1897435897435897,0.152014652014652,0.172039072039072,0.1692307692307692,0.1743589743589743,0.1315018315018315,0.1765567765567765,0.1711843711843712,3.852780956740673,3.6596732180914047,3.372985379971059,3.70749896423146,3.599438976845909,3.915079249672823,6.44336785833612,9.304130669546435,4.954766981419433,6.712024437656204,0.0720542717643165,0.0681704376753704,0.0582519561934967,0.0697233773157335,0.0641983237212633,0.0515734338082043,0.0578352829962719,0.1095050442993164,0.0518794794488669,0.0678280105864712,0.453875,0.472125,0.498975,0.456925,0.474175,0.828075,0.85035,0.8148,0.83585,0.81995,0.1446886446886447,0.1573870573870573,0.1897435897435897,0.152014652014652,0.172039072039072,0.1692307692307692,0.1743589743589743,0.1315018315018315,0.1765567765567765,0.1711843711843712,3.852780956740673,3.6596732180914047,3.372985379971059,3.70749896423146,3.599438976845909,3.915079249672823,6.44336785833612,9.304130669546435,4.954766981419433,6.712024437656204,0.0720542717643165,0.0681704376753704,0.0582519561934967,0.0697233773157335,0.0641983237212633,0.0515734338082043,0.0578352829962719,0.1095050442993164,0.0518794794488669,0.0678280105864712,0.453875,0.472125,0.498975,0.456925,0.474175,0.828075,0.85035,0.8148,0.83585,0.81995,0.1446886446886447,0.1573870573870573,0.1897435897435897,0.152014652014652,0.172039072039072,0.1692307692307692,0.1743589743589743,0.1315018315018315,0.1765567765567765,0.1711843711843712
1301,3.8102892409727342,3.618681685838385,3.3520678685047716,3.669708883272489,3.562945139557266,3.821163095758635,6.375544388609716,9.322324242839526,4.9752404983441085,6.796539293439079,0.0736272152299707,0.0680682346956097,0.0582393138297952,0.0705418638266676,0.0644020718970493,0.0520346036099209,0.0582279550718667,0.1097261861903188,0.0522606507692526,0.0677532361330122,0.4572,0.476225,0.504925,0.46585,0.4805,0.828475,0.85075,0.817575,0.841475,0.826625,0.1461538461538461,0.1582417582417582,0.1892551892551892,0.1495726495726495,0.1713064713064713,0.166056166056166,0.1717948717948718,0.1312576312576312,0.1768009768009768,0.1673992673992674,3.8102892409727342,3.618681685838385,3.3520678685047716,3.669708883272489,3.562945139557266,3.821163095758635,6.375544388609716,9.322324242839526,4.9752404983441085,6.796539293439079,0.0736272152299707,0.0680682346956097,0.0582393138297952,0.0705418638266676,0.0644020718970493,0.0520346036099209,0.0582279550718667,0.1097261861903188,0.0522606507692526,0.0677532361330122,0.4572,0.476225,0.504925,0.46585,0.4805,0.828475,0.85075,0.817575,0.841475,0.826625,0.1461538461538461,0.1582417582417582,0.1892551892551892,0.1495726495726495,0.1713064713064713,0.166056166056166,0.1717948717948718,0.1312576312576312,0.1768009768009768,0.1673992673992674,3.8102892409727342,3.618681685838385,3.3520678685047716,3.669708883272489,3.562945139557266,3.821163095758635,6.375544388609716,9.322324242839526,4.9752404983441085,6.796539293439079,0.0736272152299707,0.0680682346956097,0.0582393138297952,0.0705418638266676,0.0644020718970493,0.0520346036099209,0.0582279550718667,0.1097261861903188,0.0522606507692526,0.0677532361330122,0.4572,0.476225,0.504925,0.46585,0.4805,0.828475,0.85075,0.817575,0.841475,0.826625,0.1461538461538461,0.1582417582417582,0.1892551892551892,0.1495726495726495,0.1713064713064713,0.166056166056166,0.1717948717948718,0.1312576312576312,0.1768009768009768,0.1673992673992674
1401,3.773229369720597,3.566292891861976,3.3153973926611973,3.6516891250711714,3.514615347326579,3.8246010237880146,6.380781703362348,9.338380330601472,4.954443734015346,6.637871853546913,0.0734707513635907,0.0686473410362141,0.0584372645722769,0.0713648785147898,0.0643988947371164,0.0522902624272322,0.0585035585752011,0.1097291083328675,0.052648393790995,0.0683174567112264,0.46135,0.480525,0.503325,0.4731,0.484275,0.83395,0.853525,0.820025,0.8436,0.8252,0.1434676434676434,0.1581196581196581,0.1891330891330891,0.149084249084249,0.1704517704517704,0.1667887667887667,0.1683760683760684,0.1302808302808303,0.1728937728937729,0.1688644688644688,3.773229369720597,3.566292891861976,3.3153973926611973,3.6516891250711714,3.514615347326579,3.8246010237880146,6.380781703362348,9.338380330601472,4.954443734015346,6.637871853546913,0.0734707513635907,0.0686473410362141,0.0584372645722769,0.0713648785147898,0.0643988947371164,0.0522902624272322,0.0585035585752011,0.1097291083328675,0.052648393790995,0.0683174567112264,0.46135,0.480525,0.503325,0.4731,0.484275,0.83395,0.853525,0.820025,0.8436,0.8252,0.1434676434676434,0.1581196581196581,0.1891330891330891,0.149084249084249,0.1704517704517704,0.1667887667887667,0.1683760683760684,0.1302808302808303,0.1728937728937729,0.1688644688644688,3.773229369720597,3.566292891861976,3.3153973926611973,3.6516891250711714,3.514615347326579,3.8246010237880146,6.380781703362348,9.338380330601472,4.954443734015346,6.637871853546913,0.0734707513635907,0.0686473410362141,0.0584372645722769,0.0713648785147898,0.0643988947371164,0.0522902624272322,0.0585035585752011,0.1097291083328675,0.052648393790995,0.0683174567112264,0.46135,0.480525,0.503325,0.4731,0.484275,0.83395,0.853525,0.820025,0.8436,0.8252,0.1434676434676434,0.1581196581196581,0.1891330891330891,0.149084249084249,0.1704517704517704,0.1667887667887667,0.1683760683760684,0.1302808302808303,0.1728937728937729,0.1688644688644688
1501,3.718457943925234,3.5253837640152064,3.2994684889901293,3.59636191826128,3.474124513618677,3.7667543723881747,6.300562276367354,9.281193364003906,4.92794261493316,6.640625,0.0734483488760148,0.068297218481811,0.0594783512082534,0.0713390875944514,0.0644903362064581,0.0527764071945299,0.0588196425272494,0.1101615866961294,0.0529275160893148,0.0685010273927887,0.465,0.480475,0.506125,0.470875,0.486,0.838475,0.853275,0.820675,0.84665,0.8288,0.1422466422466422,0.1526251526251526,0.186080586080586,0.1451770451770452,0.1692307692307692,0.1606837606837607,0.1656898656898656,0.1296703296703296,0.1705738705738705,0.165079365079365,3.718457943925234,3.5253837640152064,3.2994684889901293,3.59636191826128,3.474124513618677,3.7667543723881747,6.300562276367354,9.281193364003906,4.92794261493316,6.640625,0.0734483488760148,0.068297218481811,0.0594783512082534,0.0713390875944514,0.0644903362064581,0.0527764071945299,0.0588196425272494,0.1101615866961294,0.0529275160893148,0.0685010273927887,0.465,0.480475,0.506125,0.470875,0.486,0.838475,0.853275,0.820675,0.84665,0.8288,0.1422466422466422,0.1526251526251526,0.186080586080586,0.1451770451770452,0.1692307692307692,0.1606837606837607,0.1656898656898656,0.1296703296703296,0.1705738705738705,0.165079365079365,3.718457943925234,3.5253837640152064,3.2994684889901293,3.59636191826128,3.474124513618677,3.7667543723881747,6.300562276367354,9.281193364003906,4.92794261493316,6.640625,0.0734483488760148,0.068297218481811,0.0594783512082534,0.0713390875944514,0.0644903362064581,0.0527764071945299,0.0588196425272494,0.1101615866961294,0.0529275160893148,0.0685010273927887,0.465,0.480475,0.506125,0.470875,0.486,0.838475,0.853275,0.820675,0.84665,0.8288,0.1422466422466422,0.1526251526251526,0.186080586080586,0.1451770451770452,0.1692307692307692,0.1606837606837607,0.1656898656898656,0.1296703296703296,0.1705738705738705,0.165079365079365
1601,3.6638384604446124,3.490651942264846,3.26577800563958,3.5659021697754096,3.426259959915921,3.7114427860696506,6.248757923590888,9.229335948444943,4.893701438254255,6.551332459589339,0.0741686576913875,0.0687478280640603,0.0596579880935519,0.071443813335166,0.0655021302611868,0.0530379700493988,0.059094824005945,0.1105565056438419,0.0534170344486061,0.0688459986008326,0.472575,0.48385,0.512375,0.4746,0.488575,0.8392,0.854075,0.82155,0.848775,0.828325,0.1401709401709401,0.1544566544566544,0.1863247863247863,0.1471306471306471,0.1671550671550671,0.1616605616605616,0.1636141636141636,0.1267399267399267,0.1684981684981685,0.1623931623931624,3.6638384604446124,3.490651942264846,3.26577800563958,3.5659021697754096,3.426259959915921,3.7114427860696506,6.248757923590888,9.229335948444943,4.893701438254255,6.551332459589339,0.0741686576913875,0.0687478280640603,0.0596579880935519,0.071443813335166,0.0655021302611868,0.0530379700493988,0.059094824005945,0.1105565056438419,0.0534170344486061,0.0688459986008326,0.472575,0.48385,0.512375,0.4746,0.488575,0.8392,0.854075,0.82155,0.848775,0.828325,0.1401709401709401,0.1544566544566544,0.1863247863247863,0.1471306471306471,0.1671550671550671,0.1616605616605616,0.1636141636141636,0.1267399267399267,0.1684981684981685,0.1623931623931624,3.6638384604446124,3.490651942264846,3.26577800563958,3.5659021697754096,3.426259959915921,3.7114427860696506,6.248757923590888,9.229335948444943,4.893701438254255,6.551332459589339,0.0741686576913875,0.0687478280640603,0.0596579880935519,0.071443813335166,0.0655021302611868,0.0530379700493988,0.059094824005945,0.1105565056438419,0.0534170344486061,0.0688459986008326,0.472575,0.48385,0.512375,0.4746,0.488575,0.8392,0.854075,0.82155,0.848775,0.828325,0.1401709401709401,0.1544566544566544,0.1863247863247863,0.1471306471306471,0.1671550671550671,0.1616605616605616,0.1636141636141636,0.1267399267399267,0.1684981684981685,0.1623931623931624
1701,3.6341808575876224,3.444207257908015,3.2118023787740166,3.5303052081836044,3.379602014374419,3.704897314375988,6.374801762114539,9.231465761177137,4.8108739159439615,6.611864659412729,0.0740132367488911,0.0695435814711438,0.059239649055539,0.0716623270652061,0.0660273674742463,0.0533277633517274,0.059259157145452,0.1108877971788487,0.0535834287421684,0.068929805898066,0.470025,0.4847,0.50815,0.478225,0.488675,0.84175,0.858125,0.8233,0.8501,0.832275,0.1412698412698412,0.1545787545787545,0.1814407814407814,0.145054945054945,0.1645909645909646,0.1598290598290598,0.1638583638583638,0.1251526251526251,0.1663003663003663,0.1594627594627594,3.6341808575876224,3.444207257908015,3.2118023787740166,3.5303052081836044,3.379602014374419,3.704897314375988,6.374801762114539,9.231465761177137,4.8108739159439615,6.611864659412729,0.0740132367488911,0.0695435814711438,0.059239649055539,0.0716623270652061,0.0660273674742463,0.0533277633517274,0.059259157145452,0.1108877971788487,0.0535834287421684,0.068929805898066,0.470025,0.4847,0.50815,0.478225,0.488675,0.84175,0.858125,0.8233,0.8501,0.832275,0.1412698412698412,0.1545787545787545,0.1814407814407814,0.145054945054945,0.1645909645909646,0.1598290598290598,0.1638583638583638,0.1251526251526251,0.1663003663003663,0.1594627594627594,3.6341808575876224,3.444207257908015,3.2118023787740166,3.5303052081836044,3.379602014374419,3.704897314375988,6.374801762114539,9.231465761177137,4.8108739159439615,6.611864659412729,0.0740132367488911,0.0695435814711438,0.059239649055539,0.0716623270652061,0.0660273674742463,0.0533277633517274,0.059259157145452,0.1108877971788487,0.0535834287421684,0.068929805898066,0.470025,0.4847,0.50815,0.478225,0.488675,0.84175,0.858125,0.8233,0.8501,0.832275,0.1412698412698412,0.1545787545787545,0.1814407814407814,0.145054945054945,0.1645909645909646,0.1598290598290598,0.1638583638583638,0.1251526251526251,0.1663003663003663,0.1594627594627594
1801,3.5944633088096585,3.444193136001573,3.207855637242301,3.4777366828377922,3.342159559834938,3.6334334018012333,6.365223588099054,9.176303452194915,4.829171689340449,6.516969336111936,0.0751505418751941,0.069927027004602,0.0600235269859802,0.0727837916992924,0.0660515742462988,0.0536049085882746,0.0594729644823657,0.1110511393152742,0.0536129847393017,0.0693156196313803,0.4699,0.49155,0.513725,0.479525,0.4911,0.841775,0.859675,0.824025,0.854825,0.83205,0.1357753357753357,0.152991452991453,0.1804639804639804,0.1444444444444444,0.1654456654456654,0.1576312576312576,0.1642246642246642,0.1245421245421245,0.1663003663003663,0.1578754578754578,3.5944633088096585,3.444193136001573,3.207855637242301,3.4777366828377922,3.342159559834938,3.6334334018012333,6.365223588099054,9.176303452194915,4.829171689340449,6.516969336111936,0.0751505418751941,0.069927027004602,0.0600235269859802,0.0727837916992924,0.0660515742462988,0.0536049085882746,0.0594729644823657,0.1110511393152742,0.0536129847393017,0.0693156196313803,0.4699,0.49155,0.513725,0.479525,0.4911,0.841775,0.859675,0.824025,0.854825,0.83205,0.1357753357753357,0.152991452991453,0.1804639804639804,0.1444444444444444,0.1654456654456654,0.1576312576312576,0.1642246642246642,0.1245421245421245,0.1663003663003663,0.1578754578754578,3.5944633088096585,3.444193136001573,3.207855637242301,3.4777366828377922,3.342159559834938,3.6334334018012333,6.365223588099054,9.176303452194915,4.829171689340449,6.516969336111936,0.0751505418751941,0.069927027004602,0.0600235269859802,0.0727837916992924,0.0660515742462988,0.0536049085882746,0.0594729644823657,0.1110511393152742,0.0536129847393017,0.0693156196313803,0.4699,0.49155,0.513725,0.479525,0.4911,0.841775,0.859675,0.824025,0.854825,0.83205,0.1357753357753357,0.152991452991453,0.1804639804639804,0.1444444444444444,0.1654456654456654,0.1576312576312576,0.1642246642246642,0.1245421245421245,0.1663003663003663,0.1578754578754578
1901,3.5829671379442107,3.3873917934171276,3.176074921094841,3.426178212102248,3.3198140271045604,3.642764438676184,6.328226387887525,9.216204568309152,4.746764305177111,6.538705296514259,0.075356979595131,0.0699809415587934,0.0596647910035726,0.0728450319382241,0.0659075890980249,0.0537090467908594,0.0596990810495648,0.111128527408082,0.0541760356898032,0.0694357955410074,0.4766,0.488825,0.516825,0.480675,0.49455,0.8459,0.8613,0.825975,0.8532,0.834325,0.1380952380952381,0.1516483516483516,0.178998778998779,0.1439560439560439,0.1639804639804639,0.1556776556776556,0.161050061050061,0.1234432234432234,0.1625152625152625,0.1572649572649572,3.5829671379442107,3.3873917934171276,3.176074921094841,3.426178212102248,3.3198140271045604,3.642764438676184,6.328226387887525,9.216204568309152,4.746764305177111,6.538705296514259,0.075356979595131,0.0699809415587934,0.0596647910035726,0.0728450319382241,0.0659075890980249,0.0537090467908594,0.0596990810495648,0.111128527408082,0.0541760356898032,0.0694357955410074,0.4766,0.488825,0.516825,0.480675,0.49455,0.8459,0.8613,0.825975,0.8532,0.834325,0.1380952380952381,0.1516483516483516,0.178998778998779,0.1439560439560439,0.1639804639804639,0.1556776556776556,0.161050061050061,0.1234432234432234,0.1625152625152625,0.1572649572649572,3.5829671379442107,3.3873917934171276,3.176074921094841,3.426178212102248,3.3198140271045604,3.642764438676184,6.328226387887525,9.216204568309152,4.746764305177111,6.538705296514259,0.075356979595131,0.0699809415587934,0.0596647910035726,0.0728450319382241,0.0659075890980249,0.0537090467908594,0.0596990810495648,0.111128527408082,0.0541760356898032,0.0694357955410074,0.4766,0.488825,0.516825,0.480675,0.49455,0.8459,0.8613,0.825975,0.8532,0.834325,0.1380952380952381,0.1516483516483516,0.178998778998779,0.1439560439560439,0.1639804639804639,0.1556776556776556,0.161050061050061,0.1234432234432234,0.1625152625152625,0.1572649572649572
2001,3.5230324019165997,3.3603806907378333,3.15854353343347,3.4156207762116235,3.285941065581903,3.613957307060755,6.186545970891017,9.166810344827583,4.752602359472588,6.461446144614463,0.0756538544776634,0.0702290347649353,0.0599203030346222,0.0727810079155591,0.0654482027130627,0.0539320690968008,0.0601298686609491,0.111367301807366,0.0542941305663365,0.0697087873755759,0.473025,0.4904,0.517325,0.4821,0.49605,0.84775,0.85915,0.826,0.8559,0.83335,0.1362637362637362,0.1496947496947497,0.182051282051282,0.1415140415140415,0.1614163614163614,0.1525030525030525,0.1589743589743589,0.1227106227106227,0.1617826617826618,0.1547008547008547,3.5230324019165997,3.3603806907378333,3.15854353343347,3.4156207762116235,3.285941065581903,3.613957307060755,6.186545970891017,9.166810344827583,4.752602359472588,6.461446144614463,0.0756538544776634,0.0702290347649353,0.0599203030346222,0.0727810079155591,0.0654482027130627,0.0539320690968008,0.0601298686609491,0.111367301807366,0.0542941305663365,0.0697087873755759,0.473025,0.4904,0.517325,0.4821,0.49605,0.84775,0.85915,0.826,0.8559,0.83335,0.1362637362637362,0.1496947496947497,0.182051282051282,0.1415140415140415,0.1614163614163614,0.1525030525030525,0.1589743589743589,0.1227106227106227,0.1617826617826618,0.1547008547008547,3.5230324019165997,3.3603806907378333,3.15854353343347,3.4156207762116235,3.285941065581903,3.613957307060755,6.186545970891017,9.166810344827583,4.752602359472588,6.461446144614463,0.0756538544776634,0.0702290347649353,0.0599203030346222,0.0727810079155591,0.0654482027130627,0.0539320690968008,0.0601298686609491,0.111367301807366,0.0542941305663365,0.0697087873755759,0.473025,0.4904,0.517325,0.4821,0.49605,0.84775,0.85915,0.826,0.8559,0.83335,0.1362637362637362,0.1496947496947497,0.182051282051282,0.1415140415140415,0.1614163614163614,0.1525030525030525,0.1589743589743589,0.1227106227106227,0.1617826617826618,0.1547008547008547
2101,3.5355622217921425,3.312191996846048,3.1263470248321097,3.381547217131282,3.2811660531290414,3.5778620917189055,6.23695652173913,9.204075691411939,4.715282623866016,6.5453709380748,0.0754634558835949,0.0704674533127838,0.0609856552328623,0.0734398554944362,0.0663365865447955,0.0542623160161834,0.0602249797488028,0.1112545752896255,0.0545967059904248,0.0698058892471815,0.4833,0.4927,0.519775,0.48165,0.49745,0.84845,0.862,0.82825,0.8567,0.8369,0.1368742368742369,0.1499389499389499,0.1786324786324786,0.1401709401709401,0.1593406593406593,0.1516483516483516,0.1592185592185592,0.1234432234432234,0.1599511599511599,0.1531135531135531,3.5355622217921425,3.312191996846048,3.1263470248321097,3.381547217131282,3.2811660531290414,3.5778620917189055,6.23695652173913,9.204075691411939,4.715282623866016,6.5453709380748,0.0754634558835949,0.0704674533127838,0.0609856552328623,0.0734398554944362,0.0663365865447955,0.0542623160161834,0.0602249797488028,0.1112545752896255,0.0545967059904248,0.0698058892471815,0.4833,0.4927,0.519775,0.48165,0.49745,0.84845,0.862,0.82825,0.8567,0.8369,0.1368742368742369,0.1499389499389499,0.1786324786324786,0.1401709401709401,0.1593406593406593,0.1516483516483516,0.1592185592185592,0.1234432234432234,0.1599511599511599,0.1531135531135531,3.5355622217921425,3.312191996846048,3.1263470248321097,3.381547217131282,3.2811660531290414,3.5778620917189055,6.23695652173913,9.204075691411939,4.715282623866016,6.5453709380748,0.0754634558835949,0.0704674533127838,0.0609856552328623,0.0734398554944362,0.0663365865447955,0.0542623160161834,0.0602249797488028,0.1112545752896255,0.0545967059904248,0.0698058892471815,0.4833,0.4927,0.519775,0.48165,0.49745,0.84845,0.862,0.82825,0.8567,0.8369,0.1368742368742369,0.1499389499389499,0.1786324786324786,0.1401709401709401,0.1593406593406593,0.1516483516483516,0.1592185592185592,0.1234432234432234,0.1599511599511599,0.1531135531135531
2201,3.493413751507841,3.290481832543444,3.1011932676775578,3.3486858086770637,3.2553096021537544,3.5398671096345518,6.113794954374665,9.142295368482378,4.685361552028217,6.472217970304605,0.0761725050611619,0.0708215332874831,0.0613437724899886,0.0740533716369496,0.0668398909002439,0.054416380274958,0.0603892713746563,0.1116644927645406,0.0548232257940549,0.0700378642223496,0.481875,0.4936,0.520225,0.485425,0.49855,0.8495,0.860275,0.82835,0.85825,0.836675,0.1332112332112332,0.1495726495726495,0.1758241758241758,0.1399267399267399,0.157020757020757,0.1537240537240537,0.1559218559218559,0.1213675213675213,0.1581196581196581,0.155067155067155,3.493413751507841,3.290481832543444,3.1011932676775578,3.3486858086770637,3.2553096021537544,3.5398671096345518,6.113794954374665,9.142295368482378,4.685361552028217,6.472217970304605,0.0761725050611619,0.0708215332874831,0.0613437724899886,0.0740533716369496,0.0668398909002439,0.054416380274958,0.0603892713746563,0.1116644927645406,0.0548232257940549,0.0700378642223496,0.481875,0.4936,0.520225,0.485425,0.49855,0.8495,0.860275,0.82835,0.85825,0.836675,0.1332112332112332,0.1495726495726495,0.1758241758241758,0.1399267399267399,0.157020757020757,0.1537240537240537,0.1559218559218559,0.1213675213675213,0.1581196581196581,0.155067155067155,3.493413751507841,3.290481832543444,3.1011932676775578,3.3486858086770637,3.2553096021537544,3.5398671096345518,6.113794954374665,9.142295368482378,4.685361552028217,6.472217970304605,0.0761725050611619,0.0708215332874831,0.0613437724899886,0.0740533716369496,0.0668398909002439,0.054416380274958,0.0603892713746563,0.1116644927645406,0.0548232257940549,0.0700378642223496,0.481875,0.4936,0.520225,0.485425,0.49855,0.8495,0.860275,0.82835,0.85825,0.836675,0.1332112332112332,0.1495726495726495,0.1758241758241758,0.1399267399267399,0.157020757020757,0.1537240537240537,0.1559218559218559,0.1213675213675213,0.1581196581196581,0.155067155067155
2301,3.469976175426654,3.2916666666666665,3.0619793576780006,3.326830466830467,3.2080152671755724,3.5486545946860724,6.09082717606776,9.178670969634734,4.688401924104756,6.470960766141488,0.0760610705098123,0.0713064230834674,0.0612744812997981,0.0739936843172215,0.0671532330476911,0.0546471641984989,0.0606494497328819,0.111888585784878,0.0547912263374676,0.0701641943589838,0.485825,0.5032,0.522825,0.49125,0.5022,0.852275,0.861275,0.829575,0.859675,0.83815,0.1339438339438339,0.1474969474969475,0.1768009768009768,0.1412698412698412,0.1561660561660561,0.1515262515262515,0.1543345543345543,0.1206349206349206,0.1566544566544566,0.1538461538461538,3.469976175426654,3.2916666666666665,3.0619793576780006,3.326830466830467,3.2080152671755724,3.5486545946860724,6.09082717606776,9.178670969634734,4.688401924104756,6.470960766141488,0.0760610705098123,0.0713064230834674,0.0612744812997981,0.0739936843172215,0.0671532330476911,0.0546471641984989,0.0606494497328819,0.111888585784878,0.0547912263374676,0.0701641943589838,0.485825,0.5032,0.522825,0.49125,0.5022,0.852275,0.861275,0.829575,0.859675,0.83815,0.1339438339438339,0.1474969474969475,0.1768009768009768,0.1412698412698412,0.1561660561660561,0.1515262515262515,0.1543345543345543,0.1206349206349206,0.1566544566544566,0.1538461538461538,3.469976175426654,3.2916666666666665,3.0619793576780006,3.326830466830467,3.2080152671755724,3.5486545946860724,6.09082717606776,9.178670969634734,4.688401924104756,6.470960766141488,0.0760610705098123,0.0713064230834674,0.0612744812997981,0.0739936843172215,0.0671532330476911,0.0546471641984989,0.0606494497328819,0.111888585784878,0.0547912263374676,0.0701641943589838,0.485825,0.5032,0.522825,0.49125,0.5022,0.852275,0.861275,0.829575,0.859675,0.83815,0.1339438339438339,0.1474969474969475,0.1768009768009768,0.1412698412698412,0.1561660561660561,0.1515262515262515,0.1543345543345543,0.1206349206349206,0.1566544566544566,0.1538461538461538
2401,3.4273665842663954,3.2544121365360303,3.0800210581732035,3.313859631853529,3.2050181744749597,3.4794889038332197,6.115722120658133,9.125900867774673,4.671741888707632,6.457196029776674,0.0764742109911935,0.0710656983172518,0.06112975542559,0.0743718606473245,0.0674185930054319,0.0548149929539297,0.0607260852378255,0.1119738043999973,0.0549639110890038,0.070336513901924,0.484225,0.505625,0.525125,0.49205,0.5048,0.8513,0.86325,0.830025,0.862075,0.8388,0.1307692307692307,0.1473748473748473,0.1749694749694749,0.1398046398046398,0.1572649572649572,0.1477411477411477,0.1539682539682539,0.1195360195360195,0.1553113553113553,0.1512820512820512,3.4273665842663954,3.2544121365360303,3.0800210581732035,3.313859631853529,3.2050181744749597,3.4794889038332197,6.115722120658133,9.125900867774673,4.671741888707632,6.457196029776674,0.0764742109911935,0.0710656983172518,0.06112975542559,0.0743718606473245,0.0674185930054319,0.0548149929539297,0.0607260852378255,0.1119738043999973,0.0549639110890038,0.070336513901924,0.484225,0.505625,0.525125,0.49205,0.5048,0.8513,0.86325,0.830025,0.862075,0.8388,0.1307692307692307,0.1473748473748473,0.1749694749694749,0.1398046398046398,0.1572649572649572,0.1477411477411477,0.1539682539682539,0.1195360195360195,0.1553113553113553,0.1512820512820512,3.4273665842663954,3.2544121365360303,3.0800210581732035,3.313859631853529,3.2050181744749597,3.4794889038332197,6.115722120658133,9.125900867774673,4.671741888707632,6.457196029776674,0.0764742109911935,0.0710656983172518,0.06112975542559,0.0743718606473245,0.0674185930054319,0.0548149929539297,0.0607260852378255,0.1119738043999973,0.0549639110890038,0.070336513901924,0.484225,0.505625,0.525125,0.49205,0.5048,0.8513,0.86325,0.830025,0.862075,0.8388,0.1307692307692307,0.1473748473748473,0.1749694749694749,0.1398046398046398,0.1572649572649572,0.1477411477411477,0.1539682539682539,0.1195360195360195,0.1553113553113553,0.1512820512820512
2501,3.41437166756347,3.2444331983805665,3.0305702217529036,3.2722947120572945,3.16046277665996,3.4639685792349737,6.124536693847293,9.131504818383988,4.6049628690454645,6.459789935726602,0.0760370279084482,0.0715054777767249,0.0612609030468269,0.0744610403064258,0.0675889912481902,0.0549754728716793,0.0609041472290084,0.1121726538563672,0.0553678451238353,0.0704555176952607,0.488925,0.506,0.5265,0.49035,0.503,0.8536,0.8651,0.831375,0.861975,0.840525,0.1335775335775335,0.1462759462759462,0.1733821733821733,0.1379731379731379,0.1536019536019536,0.1468864468864469,0.1538461538461538,0.1195360195360195,0.1547008547008547,0.1507936507936507,3.41437166756347,3.2444331983805665,3.0305702217529036,3.2722947120572945,3.16046277665996,3.4639685792349737,6.124536693847293,9.131504818383988,4.6049628690454645,6.459789935726602,0.0760370279084482,0.0715054777767249,0.0612609030468269,0.0744610403064258,0.0675889912481902,0.0549754728716793,0.0609041472290084,0.1121726538563672,0.0553678451238353,0.0704555176952607,0.488925,0.506,0.5265,0.49035,0.503,0.8536,0.8651,0.831375,0.861975,0.840525,0.1335775335775335,0.1462759462759462,0.1733821733821733,0.1379731379731379,0.1536019536019536,0.1468864468864469,0.1538461538461538,0.1195360195360195,0.1547008547008547,0.1507936507936507,3.41437166756347,3.2444331983805665,3.0305702217529036,3.2722947120572945,3.16046277665996,3.4639685792349737,6.124536693847293,9.131504818383988,4.6049628690454645,6.459789935726602,0.0760370279084482,0.0715054777767249,0.0612609030468269,0.0744610403064258,0.0675889912481902,0.0549754728716793,0.0609041472290084,0.1121726538563672,0.0553678451238353,0.0704555176952607,0.488925,0.506,0.5265,0.49035,0.503,0.8536,0.8651,0.831375,0.861975,0.840525,0.1335775335775335,0.1462759462759462,0.1733821733821733,0.1379731379731379,0.1536019536019536,0.1468864468864469,0.1538461538461538,0.1195360195360195,0.1547008547008547,0.1507936507936507
2601,3.3630116959064327,3.1888698974462097,2.990745581930357,3.2643888449367084,3.1469816272965883,3.5084833795013854,6.165916760404951,9.188157499248574,4.623669724770642,6.571037811745774,0.0764370774526026,0.0715192048242745,0.0621487851952993,0.0754260953801288,0.0675546772409583,0.0553225894237507,0.0609898303711589,0.1122184922946438,0.0553376523957766,0.0705366439953353,0.487,0.5027,0.52185,0.4944,0.5047,0.8556,0.86665,0.83365,0.86375,0.844625,0.1304029304029304,0.1449328449328449,0.172039072039072,0.1376068376068376,0.156043956043956,0.1466422466422466,0.1525030525030525,0.1189255189255189,0.1553113553113553,0.1511599511599511,3.3630116959064327,3.1888698974462097,2.990745581930357,3.2643888449367084,3.1469816272965883,3.5084833795013854,6.165916760404951,9.188157499248574,4.623669724770642,6.571037811745774,0.0764370774526026,0.0715192048242745,0.0621487851952993,0.0754260953801288,0.0675546772409583,0.0553225894237507,0.0609898303711589,0.1122184922946438,0.0553376523957766,0.0705366439953353,0.487,0.5027,0.52185,0.4944,0.5047,0.8556,0.86665,0.83365,0.86375,0.844625,0.1304029304029304,0.1449328449328449,0.172039072039072,0.1376068376068376,0.156043956043956,0.1466422466422466,0.1525030525030525,0.1189255189255189,0.1553113553113553,0.1511599511599511,3.3630116959064327,3.1888698974462097,2.990745581930357,3.2643888449367084,3.1469816272965883,3.5084833795013854,6.165916760404951,9.188157499248574,4.623669724770642,6.571037811745774,0.0764370774526026,0.0715192048242745,0.0621487851952993,0.0754260953801288,0.0675546772409583,0.0553225894237507,0.0609898303711589,0.1122184922946438,0.0553376523957766,0.0705366439953353,0.487,0.5027,0.52185,0.4944,0.5047,0.8556,0.86665,0.83365,0.86375,0.844625,0.1304029304029304,0.1449328449328449,0.172039072039072,0.1376068376068376,0.156043956043956,0.1466422466422466,0.1525030525030525,0.1189255189255189,0.1553113553113553,0.1511599511599511
2701,3.3547497043752457,3.173432108788309,3.000158127767236,3.2449679439391677,3.1212274660725137,3.447637181928336,6.12235338204984,9.106854235258904,4.621601489757914,6.441709021601017,0.0766302617990487,0.0721141628286708,0.0615661228089616,0.0758998647607037,0.0679368309006277,0.0554954883949475,0.0611451036992057,0.1124423626594441,0.0555385045635465,0.0708295642207272,0.4926,0.5073,0.5257,0.496975,0.5063,0.855575,0.866575,0.83295,0.86575,0.8426,0.1312576312576312,0.1427350427350427,0.1691086691086691,0.1383394383394383,0.1562881562881563,0.1467643467643467,0.1511599511599511,0.1184371184371184,0.1536019536019536,0.1493284493284493,3.3547497043752457,3.173432108788309,3.000158127767236,3.2449679439391677,3.1212274660725137,3.447637181928336,6.12235338204984,9.106854235258904,4.621601489757914,6.441709021601017,0.0766302617990487,0.0721141628286708,0.0615661228089616,0.0758998647607037,0.0679368309006277,0.0554954883949475,0.0611451036992057,0.1124423626594441,0.0555385045635465,0.0708295642207272,0.4926,0.5073,0.5257,0.496975,0.5063,0.855575,0.866575,0.83295,0.86575,0.8426,0.1312576312576312,0.1427350427350427,0.1691086691086691,0.1383394383394383,0.1562881562881563,0.1467643467643467,0.1511599511599511,0.1184371184371184,0.1536019536019536,0.1493284493284493,3.3547497043752457,3.173432108788309,3.000158127767236,3.2449679439391677,3.1212274660725137,3.447637181928336,6.12235338204984,9.106854235258904,4.621601489757914,6.441709021601017,0.0766302617990487,0.0721141628286708,0.0615661228089616,0.0758998647607037,0.0679368309006277,0.0554954883949475,0.0611451036992057,0.1124423626594441,0.0555385045635465,0.0708295642207272,0.4926,0.5073,0.5257,0.496975,0.5063,0.855575,0.866575,0.83295,0.86575,0.8426,0.1312576312576312,0.1427350427350427,0.1691086691086691,0.1383394383394383,0.1562881562881563,0.1467643467643467,0.1511599511599511,0.1184371184371184,0.1536019536019536,0.1493284493284493
2801,3.313218812704938,3.140833792102497,2.9713088672040726,3.2164647713226207,3.130374834031253,3.442780748663102,6.152613506295308,9.157495831438533,4.576781100036915,6.422126574206919,0.0770861927535739,0.0723902532042424,0.0621010056253901,0.0754787773208012,0.0682538633318174,0.0555893964946925,0.0612685404333211,0.1125356575607109,0.0557311330193892,0.0710385477044121,0.489175,0.500475,0.5286,0.494375,0.51045,0.85975,0.86895,0.835075,0.86455,0.843175,0.1322344322344322,0.1443223443223443,0.1678876678876678,0.1355311355311355,0.1511599511599511,0.1451770451770452,0.1515262515262515,0.1179487179487179,0.1504273504273504,0.1472527472527472,3.313218812704938,3.140833792102497,2.9713088672040726,3.2164647713226207,3.130374834031253,3.442780748663102,6.152613506295308,9.157495831438533,4.576781100036915,6.422126574206919,0.0770861927535739,0.0723902532042424,0.0621010056253901,0.0754787773208012,0.0682538633318174,0.0555893964946925,0.0612685404333211,0.1125356575607109,0.0557311330193892,0.0710385477044121,0.489175,0.500475,0.5286,0.494375,0.51045,0.85975,0.86895,0.835075,0.86455,0.843175,0.1322344322344322,0.1443223443223443,0.1678876678876678,0.1355311355311355,0.1511599511599511,0.1451770451770452,0.1515262515262515,0.1179487179487179,0.1504273504273504,0.1472527472527472,3.313218812704938,3.140833792102497,2.9713088672040726,3.2164647713226207,3.130374834031253,3.442780748663102,6.152613506295308,9.157495831438533,4.576781100036915,6.422126574206919,0.0770861927535739,0.0723902532042424,0.0621010056253901,0.0754787773208012,0.0682538633318174,0.0555893964946925,0.0612685404333211,0.1125356575607109,0.0557311330193892,0.0710385477044121,0.489175,0.500475,0.5286,0.494375,0.51045,0.85975,0.86895,0.835075,0.86455,0.843175,0.1322344322344322,0.1443223443223443,0.1678876678876678,0.1355311355311355,0.1511599511599511,0.1451770451770452,0.1515262515262515,0.1179487179487179,0.1504273504273504,0.1472527472527472
2901,3.302936402537996,3.1205130805110524,2.959753637039397,3.206841448189763,3.1155840821566114,3.4272582640975777,6.14329501915709,9.107927845990602,4.5136581764488755,6.471352053238112,0.0771402613171028,0.0718561869702351,0.0620015168355629,0.0757121790611074,0.0677668559865267,0.055842555264841,0.0614381434267542,0.1127228105526284,0.0560724898339677,0.0709206030444765,0.491725,0.5069,0.52915,0.499375,0.513125,0.858575,0.8695,0.835075,0.86455,0.845975,0.129059829059829,0.1443223443223443,0.1671550671550671,0.1355311355311355,0.1542124542124542,0.144078144078144,0.1504273504273504,0.1189255189255189,0.1506715506715506,0.1468864468864469,3.302936402537996,3.1205130805110524,2.959753637039397,3.206841448189763,3.1155840821566114,3.4272582640975777,6.14329501915709,9.107927845990602,4.5136581764488755,6.471352053238112,0.0771402613171028,0.0718561869702351,0.0620015168355629,0.0757121790611074,0.0677668559865267,0.055842555264841,0.0614381434267542,0.1127228105526284,0.0560724898339677,0.0709206030444765,0.491725,0.5069,0.52915,0.499375,0.513125,0.858575,0.8695,0.835075,0.86455,0.845975,0.129059829059829,0.1443223443223443,0.1671550671550671,0.1355311355311355,0.1542124542124542,0.144078144078144,0.1504273504273504,0.1189255189255189,0.1506715506715506,0.1468864468864469,3.302936402537996,3.1205130805110524,2.959753637039397,3.206841448189763,3.1155840821566114,3.4272582640975777,6.14329501915709,9.107927845990602,4.5136581764488755,6.471352053238112,0.0771402613171028,0.0718561869702351,0.0620015168355629,0.0757121790611074,0.0677668559865267,0.055842555264841,0.0614381434267542,0.1127228105526284,0.0560724898339677,0.0709206030444765,0.491725,0.5069,0.52915,0.499375,0.513125,0.858575,0.8695,0.835075,0.86455,0.845975,0.129059829059829,0.1443223443223443,0.1671550671550671,0.1355311355311355,0.1542124542124542,0.144078144078144,0.1504273504273504,0.1189255189255189,0.1506715506715506,0.1468864468864469
3001,3.289154839028732,3.105198963256594,2.915125019992536,3.174405266570246,3.0851821697537147,3.422952586206897,6.089038461538461,9.08145896656535,4.4909362735937215,6.41527485000811,0.0779253669280785,0.0722812619978427,0.0621880044371706,0.075954551045652,0.0680053596424778,0.0560074674736365,0.0615227937417782,0.1128733376362318,0.0561926174804679,0.0712273754562395,0.494475,0.508075,0.531075,0.498725,0.5087,0.8608,0.87,0.8355,0.866225,0.845825,0.13003663003663,0.1411477411477411,0.1686202686202686,0.1365079365079365,0.1511599511599511,0.1434676434676434,0.1516483516483516,0.1173382173382173,0.1515262515262515,0.1468864468864469,3.289154839028732,3.105198963256594,2.915125019992536,3.174405266570246,3.0851821697537147,3.422952586206897,6.089038461538461,9.08145896656535,4.4909362735937215,6.41527485000811,0.0779253669280785,0.0722812619978427,0.0621880044371706,0.075954551045652,0.0680053596424778,0.0560074674736365,0.0615227937417782,0.1128733376362318,0.0561926174804679,0.0712273754562395,0.494475,0.508075,0.531075,0.498725,0.5087,0.8608,0.87,0.8355,0.866225,0.845825,0.13003663003663,0.1411477411477411,0.1686202686202686,0.1365079365079365,0.1511599511599511,0.1434676434676434,0.1516483516483516,0.1173382173382173,0.1515262515262515,0.1468864468864469,3.289154839028732,3.105198963256594,2.915125019992536,3.174405266570246,3.0851821697537147,3.422952586206897,6.089038461538461,9.08145896656535,4.4909362735937215,6.41527485000811,0.0779253669280785,0.0722812619978427,0.0621880044371706,0.075954551045652,0.0680053596424778,0.0560074674736365,0.0615227937417782,0.1128733376362318,0.0561926174804679,0.0712273754562395,0.494475,0.508075,0.531075,0.498725,0.5087,0.8608,0.87,0.8355,0.866225,0.845825,0.13003663003663,0.1411477411477411,0.1686202686202686,0.1365079365079365,0.1511599511599511,0.1434676434676434,0.1516483516483516,0.1173382173382173,0.1515262515262515,0.1468864468864469
3101,3.2674895062962226,3.1116412703298955,2.9227801296822253,3.1369232309078168,3.0588657205799477,3.40109090909091,6.120733372342499,9.132729783642782,4.533056290139782,6.460351338039729,0.0778166464955389,0.0718393526897777,0.0621020576481834,0.0762564952226734,0.0683294919219196,0.0560368485242709,0.0615249646689502,0.1130282891571851,0.0562722224114601,0.0712344203752997,0.4997,0.512725,0.533475,0.50045,0.512025,0.8625,0.871825,0.837075,0.86765,0.847725,0.1291819291819292,0.1432234432234432,0.1682539682539682,0.1373626373626373,0.1512820512820512,0.1416361416361416,0.1487179487179487,0.1155067155067155,0.15006105006105,0.1468864468864469,3.2674895062962226,3.1116412703298955,2.9227801296822253,3.1369232309078168,3.0588657205799477,3.40109090909091,6.120733372342499,9.132729783642782,4.533056290139782,6.460351338039729,0.0778166464955389,0.0718393526897777,0.0621020576481834,0.0762564952226734,0.0683294919219196,0.0560368485242709,0.0615249646689502,0.1130282891571851,0.0562722224114601,0.0712344203752997,0.4997,0.512725,0.533475,0.50045,0.512025,0.8625,0.871825,0.837075,0.86765,0.847725,0.1291819291819292,0.1432234432234432,0.1682539682539682,0.1373626373626373,0.1512820512820512,0.1416361416361416,0.1487179487179487,0.1155067155067155,0.15006105006105,0.1468864468864469,3.2674895062962226,3.1116412703298955,2.9227801296822253,3.1369232309078168,3.0588657205799477,3.40109090909091,6.120733372342499,9.132729783642782,4.533056290139782,6.460351338039729,0.0778166464955389,0.0718393526897777,0.0621020576481834,0.0762564952226734,0.0683294919219196,0.0560368485242709,0.0615249646689502,0.1130282891571851,0.0562722224114601,0.0712344203752997,0.4997,0.512725,0.533475,0.50045,0.512025,0.8625,0.871825,0.837075,0.86765,0.847725,0.1291819291819292,0.1432234432234432,0.1682539682539682,0.1373626373626373,0.1512820512820512,0.1416361416361416,0.1487179487179487,0.1155067155067155,0.15006105006105,0.1468864468864469
3201,3.236183885318834,3.0663637755883406,2.909236947791164,3.1412650602409635,3.0213420890621796,3.3602006089915815,6.093320425943851,9.051113823619161,4.596213292117467,6.39849130862578,0.0775023147802914,0.0729173304821156,0.0626572437994655,0.07606253699938,0.0682699765396325,0.0562444351955217,0.061773503195643,0.1132464630911276,0.0562541827850311,0.0714360552375006,0.49425,0.510275,0.533125,0.502,0.5127,0.860425,0.870875,0.83615,0.8706,0.84755,0.1274725274725274,0.1424908424908424,0.1639804639804639,0.1343101343101343,0.1503052503052503,0.1427350427350427,0.146031746031746,0.1164835164835164,0.1482295482295482,0.1435897435897435,3.236183885318834,3.0663637755883406,2.909236947791164,3.1412650602409635,3.0213420890621796,3.3602006089915815,6.093320425943851,9.051113823619161,4.596213292117467,6.39849130862578,0.0775023147802914,0.0729173304821156,0.0626572437994655,0.07606253699938,0.0682699765396325,0.0562444351955217,0.061773503195643,0.1132464630911276,0.0562541827850311,0.0714360552375006,0.49425,0.510275,0.533125,0.502,0.5127,0.860425,0.870875,0.83615,0.8706,0.84755,0.1274725274725274,0.1424908424908424,0.1639804639804639,0.1343101343101343,0.1503052503052503,0.1427350427350427,0.146031746031746,0.1164835164835164,0.1482295482295482,0.1435897435897435,3.236183885318834,3.0663637755883406,2.909236947791164,3.1412650602409635,3.0213420890621796,3.3602006089915815,6.093320425943851,9.051113823619161,4.596213292117467,6.39849130862578,0.0775023147802914,0.0729173304821156,0.0626572437994655,0.07606253699938,0.0682699765396325,0.0562444351955217,0.061773503195643,0.1132464630911276,0.0562541827850311,0.0714360552375006,0.49425,0.510275,0.533125,0.502,0.5127,0.860425,0.870875,0.83615,0.8706,0.84755,0.1274725274725274,0.1424908424908424,0.1639804639804639,0.1343101343101343,0.1503052503052503,0.1427350427350427,0.146031746031746,0.1164835164835164,0.1482295482295482,0.1435897435897435
3301,3.2122255489021954,3.0740550797476796,2.880794347500268,3.114182147711826,3.02206222679352,3.3500995114890526,6.046290916134028,9.103906129380887,4.55103222072159,6.357632093933464,0.0782043586437215,0.0730844849241128,0.0629340916203564,0.0767356004728864,0.0691263651965532,0.0563931537634458,0.0619500249552683,0.1133942120571026,0.0564693311009923,0.0715838869093989,0.499,0.512525,0.53295,0.503425,0.513875,0.861825,0.870925,0.838075,0.870425,0.8467,0.1264957264957265,0.1402930402930403,0.1622710622710622,0.1330891330891331,0.1478632478632478,0.1423687423687423,0.1459096459096459,0.115018315018315,0.1466422466422466,0.1439560439560439,3.2122255489021954,3.0740550797476796,2.880794347500268,3.114182147711826,3.02206222679352,3.3500995114890526,6.046290916134028,9.103906129380887,4.55103222072159,6.357632093933464,0.0782043586437215,0.0730844849241128,0.0629340916203564,0.0767356004728864,0.0691263651965532,0.0563931537634458,0.0619500249552683,0.1133942120571026,0.0564693311009923,0.0715838869093989,0.499,0.512525,0.53295,0.503425,0.513875,0.861825,0.870925,0.838075,0.870425,0.8467,0.1264957264957265,0.1402930402930403,0.1622710622710622,0.1330891330891331,0.1478632478632478,0.1423687423687423,0.1459096459096459,0.115018315018315,0.1466422466422466,0.1439560439560439,3.2122255489021954,3.0740550797476796,2.880794347500268,3.114182147711826,3.02206222679352,3.3500995114890526,6.046290916134028,9.103906129380887,4.55103222072159,6.357632093933464,0.0782043586437215,0.0730844849241128,0.0629340916203564,0.0767356004728864,0.0691263651965532,0.0563931537634458,0.0619500249552683,0.1133942120571026,0.0564693311009923,0.0715838869093989,0.499,0.512525,0.53295,0.503425,0.513875,0.861825,0.870925,0.838075,0.870425,0.8467,0.1264957264957265,0.1402930402930403,0.1622710622710622,0.1330891330891331,0.1478632478632478,0.1423687423687423,0.1459096459096459,0.115018315018315,0.1466422466422466,0.1439560439560439
3401,3.1763304209690224,3.052282580974241,2.8560267255778866,3.1051996379362365,2.991136305076011,3.3107129931234165,6.100335769306736,9.070281124497988,4.473434535104363,6.398445253059874,0.0775074603336221,0.0732306509467659,0.0629781496843974,0.0765275450278915,0.0690821791161444,0.0565141752074663,0.0619655248100658,0.11341903412004,0.0566830279583667,0.0715951660144422,0.4964,0.509875,0.536025,0.50285,0.514875,0.86185,0.873425,0.83815,0.86825,0.84885,0.1275946275946275,0.1415140415140415,0.1642246642246642,0.1316239316239316,0.1476190476190476,0.1415140415140415,0.1457875457875458,0.1151404151404151,0.1471306471306471,0.142002442002442,3.1763304209690224,3.052282580974241,2.8560267255778866,3.1051996379362365,2.991136305076011,3.3107129931234165,6.100335769306736,9.070281124497988,4.473434535104363,6.398445253059874,0.0775074603336221,0.0732306509467659,0.0629781496843974,0.0765275450278915,0.0690821791161444,0.0565141752074663,0.0619655248100658,0.11341903412004,0.0566830279583667,0.0715951660144422,0.4964,0.509875,0.536025,0.50285,0.514875,0.86185,0.873425,0.83815,0.86825,0.84885,0.1275946275946275,0.1415140415140415,0.1642246642246642,0.1316239316239316,0.1476190476190476,0.1415140415140415,0.1457875457875458,0.1151404151404151,0.1471306471306471,0.142002442002442,3.1763304209690224,3.052282580974241,2.8560267255778866,3.1051996379362365,2.991136305076011,3.3107129931234165,6.100335769306736,9.070281124497988,4.473434535104363,6.398445253059874,0.0775074603336221,0.0732306509467659,0.0629781496843974,0.0765275450278915,0.0690821791161444,0.0565141752074663,0.0619655248100658,0.11341903412004,0.0566830279583667,0.0715951660144422,0.4964,0.509875,0.536025,0.50285,0.514875,0.86185,0.873425,0.83815,0.86825,0.84885,0.1275946275946275,0.1415140415140415,0.1642246642246642,0.1316239316239316,0.1476190476190476,0.1415140415140415,0.1457875457875458,0.1151404151404151,0.1471306471306471,0.142002442002442
3501,3.165736773936435,3.0428059395801332,2.8484587195516275,3.0755306811879195,2.985400330169212,3.359925442684062,5.969885370118517,9.059316770186333,4.469757679832095,6.4221482098251474,0.0785295607994115,0.0735847347089753,0.0635298560691608,0.0774980771496061,0.0688865293700299,0.0564811847256234,0.0622244676886416,0.1135779323860919,0.0567927310390659,0.0717035610763485,0.49815,0.51175,0.5361,0.504175,0.5154,0.865875,0.871325,0.839,0.868975,0.849875,0.1286935286935286,0.1385836385836386,0.1616605616605616,0.1304029304029304,0.149084249084249,0.1409035409035409,0.1462759462759462,0.1153846153846153,0.1472527472527472,0.1422466422466422,3.165736773936435,3.0428059395801332,2.8484587195516275,3.0755306811879195,2.985400330169212,3.359925442684062,5.969885370118517,9.059316770186333,4.469757679832095,6.4221482098251474,0.0785295607994115,0.0735847347089753,0.0635298560691608,0.0774980771496061,0.0688865293700299,0.0564811847256234,0.0622244676886416,0.1135779323860919,0.0567927310390659,0.0717035610763485,0.49815,0.51175,0.5361,0.504175,0.5154,0.865875,0.871325,0.839,0.868975,0.849875,0.1286935286935286,0.1385836385836386,0.1616605616605616,0.1304029304029304,0.149084249084249,0.1409035409035409,0.1462759462759462,0.1153846153846153,0.1472527472527472,0.1422466422466422,3.165736773936435,3.0428059395801332,2.8484587195516275,3.0755306811879195,2.985400330169212,3.359925442684062,5.969885370118517,9.059316770186333,4.469757679832095,6.4221482098251474,0.0785295607994115,0.0735847347089753,0.0635298560691608,0.0774980771496061,0.0688865293700299,0.0564811847256234,0.0622244676886416,0.1135779323860919,0.0567927310390659,0.0717035610763485,0.49815,0.51175,0.5361,0.504175,0.5154,0.865875,0.871325,0.839,0.868975,0.849875,0.1286935286935286,0.1385836385836386,0.1616605616605616,0.1304029304029304,0.149084249084249,0.1409035409035409,0.1462759462759462,0.1153846153846153,0.1472527472527472,0.1422466422466422
3601,3.165256797583081,3.017989309210526,2.833673469387755,3.0695497328923937,2.967187741835629,3.3194935766151543,6.006510159794833,9.052172558791463,4.407169811320756,6.367059213799966,0.0780378917429163,0.0727302947800279,0.0636276171704642,0.077237178497028,0.0691167093673127,0.05671129553099,0.0621812539594154,0.1137061138913801,0.056902791685233,0.0718421115119166,0.5035,0.5136,0.5345,0.508625,0.515425,0.865725,0.873275,0.839475,0.8675,0.849275,0.1274725274725274,0.1388278388278388,0.1611721611721611,0.1313797313797313,0.1478632478632478,0.1384615384615384,0.1451770451770452,0.1156288156288156,0.1455433455433455,0.1409035409035409,3.165256797583081,3.017989309210526,2.833673469387755,3.0695497328923937,2.967187741835629,3.3194935766151543,6.006510159794833,9.052172558791463,4.407169811320756,6.367059213799966,0.0780378917429163,0.0727302947800279,0.0636276171704642,0.077237178497028,0.0691167093673127,0.05671129553099,0.0621812539594154,0.1137061138913801,0.056902791685233,0.0718421115119166,0.5035,0.5136,0.5345,0.508625,0.515425,0.865725,0.873275,0.839475,0.8675,0.849275,0.1274725274725274,0.1388278388278388,0.1611721611721611,0.1313797313797313,0.1478632478632478,0.1384615384615384,0.1451770451770452,0.1156288156288156,0.1455433455433455,0.1409035409035409,3.165256797583081,3.017989309210526,2.833673469387755,3.0695497328923937,2.967187741835629,3.3194935766151543,6.006510159794833,9.052172558791463,4.407169811320756,6.367059213799966,0.0780378917429163,0.0727302947800279,0.0636276171704642,0.077237178497028,0.0691167093673127,0.05671129553099,0.0621812539594154,0.1137061138913801,0.056902791685233,0.0718421115119166,0.5035,0.5136,0.5345,0.508625,0.515425,0.865725,0.873275,0.839475,0.8675,0.849275,0.1274725274725274,0.1388278388278388,0.1611721611721611,0.1313797313797313,0.1478632478632478,0.1384615384615384,0.1451770451770452,0.1156288156288156,0.1455433455433455,0.1409035409035409
3701,3.14510993176649,3.0064052895294178,2.8066852666595126,3.0633285743422394,2.9556489262371612,3.292379182156135,6.016471522127408,9.03439688715953,4.427525057825751,6.2830405516335555,0.0787720958205226,0.07355815194871,0.0636185695542804,0.076780111451933,0.069704757227614,0.0567828803705109,0.0623595907179963,0.1139922513412094,0.0569795047616328,0.0721271645414701,0.505375,0.516025,0.53405,0.5097,0.51805,0.8655,0.874025,0.839375,0.8703,0.847725,0.1269841269841269,0.1379731379731379,0.1637362637362637,0.1322344322344322,0.1466422466422466,0.1398046398046398,0.144078144078144,0.1126984126984127,0.1445665445665445,0.1411477411477411,3.14510993176649,3.0064052895294178,2.8066852666595126,3.0633285743422394,2.9556489262371612,3.292379182156135,6.016471522127408,9.03439688715953,4.427525057825751,6.2830405516335555,0.0787720958205226,0.07355815194871,0.0636185695542804,0.076780111451933,0.069704757227614,0.0567828803705109,0.0623595907179963,0.1139922513412094,0.0569795047616328,0.0721271645414701,0.505375,0.516025,0.53405,0.5097,0.51805,0.8655,0.874025,0.839375,0.8703,0.847725,0.1269841269841269,0.1379731379731379,0.1637362637362637,0.1322344322344322,0.1466422466422466,0.1398046398046398,0.144078144078144,0.1126984126984127,0.1445665445665445,0.1411477411477411,3.14510993176649,3.0064052895294178,2.8066852666595126,3.0633285743422394,2.9556489262371612,3.292379182156135,6.016471522127408,9.03439688715953,4.427525057825751,6.2830405516335555,0.0787720958205226,0.07355815194871,0.0636185695542804,0.076780111451933,0.069704757227614,0.0567828803705109,0.0623595907179963,0.1139922513412094,0.0569795047616328,0.0721271645414701,0.505375,0.516025,0.53405,0.5097,0.51805,0.8655,0.874025,0.839375,0.8703,0.847725,0.1269841269841269,0.1379731379731379,0.1637362637362637,0.1322344322344322,0.1466422466422466,0.1398046398046398,0.144078144078144,0.1126984126984127,0.1445665445665445,0.1411477411477411
3801,3.1096586052591886,2.9988562516246424,2.7946708463949843,3.0506477608895235,2.964003970534455,3.2689719626168214,5.974826560951435,9.08539078471458,4.508072553318716,6.360467055879901,0.0781703747541461,0.0739931642804179,0.0642808338977092,0.0773663310554205,0.0696148701747947,0.0571167433806435,0.0623608014932994,0.1139886496147032,0.0569696758854376,0.0721672373675892,0.502775,0.519125,0.53745,0.50985,0.521475,0.86625,0.873875,0.841025,0.874575,0.850125,0.1268620268620268,0.1361416361416361,0.1598290598290598,0.1333333333333333,0.1459096459096459,0.1379731379731379,0.1433455433455433,0.1141636141636141,0.1434676434676434,0.1377289377289377,3.1096586052591886,2.9988562516246424,2.7946708463949843,3.0506477608895235,2.964003970534455,3.2689719626168214,5.974826560951435,9.08539078471458,4.508072553318716,6.360467055879901,0.0781703747541461,0.0739931642804179,0.0642808338977092,0.0773663310554205,0.0696148701747947,0.0571167433806435,0.0623608014932994,0.1139886496147032,0.0569696758854376,0.0721672373675892,0.502775,0.519125,0.53745,0.50985,0.521475,0.86625,0.873875,0.841025,0.874575,0.850125,0.1268620268620268,0.1361416361416361,0.1598290598290598,0.1333333333333333,0.1459096459096459,0.1379731379731379,0.1433455433455433,0.1141636141636141,0.1434676434676434,0.1377289377289377,3.1096586052591886,2.9988562516246424,2.7946708463949843,3.0506477608895235,2.964003970534455,3.2689719626168214,5.974826560951435,9.08539078471458,4.508072553318716,6.360467055879901,0.0781703747541461,0.0739931642804179,0.0642808338977092,0.0773663310554205,0.0696148701747947,0.0571167433806435,0.0623608014932994,0.1139886496147032,0.0569696758854376,0.0721672373675892,0.502775,0.519125,0.53745,0.50985,0.521475,0.86625,0.873875,0.841025,0.874575,0.850125,0.1268620268620268,0.1361416361416361,0.1598290598290598,0.1333333333333333,0.1459096459096459,0.1379731379731379,0.1433455433455433,0.1141636141636141,0.1434676434676434,0.1377289377289377
3901,3.118680984702664,2.9590963016454324,2.8046702259612797,3.018427080682107,2.9407678244972577,3.1961766889383805,5.999799196787145,9.034352941176468,4.394333398020572,6.363407680697637,0.0787988441064375,0.0741065093110204,0.0634577787607698,0.0772035839700303,0.069529821428,0.0570759074353859,0.0623886050470864,0.1141620262505926,0.0572145262609881,0.0722521346479876,0.50645,0.515325,0.536425,0.508875,0.521375,0.8653,0.8755,0.840625,0.871175,0.850925,0.1249084249084249,0.1388278388278388,0.1601953601953602,0.1299145299145299,0.1454212454212454,0.1367521367521367,0.1446886446886447,0.1133089133089133,0.144078144078144,0.1406593406593406,3.118680984702664,2.9590963016454324,2.8046702259612797,3.018427080682107,2.9407678244972577,3.1961766889383805,5.999799196787145,9.034352941176468,4.394333398020572,6.363407680697637,0.0787988441064375,0.0741065093110204,0.0634577787607698,0.0772035839700303,0.069529821428,0.0570759074353859,0.0623886050470864,0.1141620262505926,0.0572145262609881,0.0722521346479876,0.50645,0.515325,0.536425,0.508875,0.521375,0.8653,0.8755,0.840625,0.871175,0.850925,0.1249084249084249,0.1388278388278388,0.1601953601953602,0.1299145299145299,0.1454212454212454,0.1367521367521367,0.1446886446886447,0.1133089133089133,0.144078144078144,0.1406593406593406,3.118680984702664,2.9590963016454324,2.8046702259612797,3.018427080682107,2.9407678244972577,3.1961766889383805,5.999799196787145,9.034352941176468,4.394333398020572,6.363407680697637,0.0787988441064375,0.0741065093110204,0.0634577787607698,0.0772035839700303,0.069529821428,0.0570759074353859,0.0623886050470864,0.1141620262505926,0.0572145262609881,0.0722521346479876,0.50645,0.515325,0.536425,0.508875,0.521375,0.8653,0.8755,0.840625,0.871175,0.850925,0.1249084249084249,0.1388278388278388,0.1601953601953602,0.1299145299145299,0.1454212454212454,0.1367521367521367,0.1446886446886447,0.1133089133089133,0.144078144078144,0.1406593406593406
4001,3.0820876615150743,2.9501775642364736,2.7587270660821557,3.0091785222579164,2.93097335905323,3.226450640542576,6.021224984839297,9.05253194510175,4.446993670886078,6.310091743119267,0.0790987499877223,0.0743742749830149,0.0638428975759571,0.0775647336369913,0.0703052860361323,0.0571892978754828,0.0626184654266581,0.1141361661335436,0.0572900514499749,0.0724623206051521,0.506625,0.5213,0.538075,0.509725,0.520475,0.8673,0.876325,0.841525,0.8736,0.850125,0.1236874236874236,0.1363858363858363,0.1605616605616605,0.129059829059829,0.1462759462759462,0.1362637362637362,0.1426129426129426,0.113064713064713,0.1423687423687423,0.1380952380952381,3.0820876615150743,2.9501775642364736,2.7587270660821557,3.0091785222579164,2.93097335905323,3.226450640542576,6.021224984839297,9.05253194510175,4.446993670886078,6.310091743119267,0.0790987499877223,0.0743742749830149,0.0638428975759571,0.0775647336369913,0.0703052860361323,0.0571892978754828,0.0626184654266581,0.1141361661335436,0.0572900514499749,0.0724623206051521,0.506625,0.5213,0.538075,0.509725,0.520475,0.8673,0.876325,0.841525,0.8736,0.850125,0.1236874236874236,0.1363858363858363,0.1605616605616605,0.129059829059829,0.1462759462759462,0.1362637362637362,0.1426129426129426,0.113064713064713,0.1423687423687423,0.1380952380952381,3.0820876615150743,2.9501775642364736,2.7587270660821557,3.0091785222579164,2.93097335905323,3.226450640542576,6.021224984839297,9.05253194510175,4.446993670886078,6.310091743119267,0.0790987499877223,0.0743742749830149,0.0638428975759571,0.0775647336369913,0.0703052860361323,0.0571892978754828,0.0626184654266581,0.1141361661335436,0.0572900514499749,0.0724623206051521,0.506625,0.5213,0.538075,0.509725,0.520475,0.8673,0.876325,0.841525,0.8736,0.850125,0.1236874236874236,0.1363858363858363,0.1605616605616605,0.129059829059829,0.1462759462759462,0.1362637362637362,0.1426129426129426,0.113064713064713,0.1423687423687423,0.1380952380952381
4101,3.06592960746526,2.913482447965207,2.768823079444869,2.9890350877192984,2.899764459565559,3.2461715160796314,5.915818870935566,9.023219080713945,4.392412566686425,6.288033472803345,0.0786657033870855,0.0739242697508651,0.0637580168823862,0.0774654579186365,0.0699101899163593,0.0572890519173229,0.0627191402811398,0.1142716013619974,0.0574013916426199,0.0725240997853644,0.50705,0.51715,0.54245,0.5098,0.522375,0.8694,0.874675,0.841725,0.873475,0.850625,0.126007326007326,0.1374847374847375,0.1571428571428571,0.13003663003663,0.1449328449328449,0.1346764346764346,0.1416361416361416,0.1136752136752136,0.1433455433455433,0.1383394383394383,3.06592960746526,2.913482447965207,2.768823079444869,2.9890350877192984,2.899764459565559,3.2461715160796314,5.915818870935566,9.023219080713945,4.392412566686425,6.288033472803345,0.0786657033870855,0.0739242697508651,0.0637580168823862,0.0774654579186365,0.0699101899163593,0.0572890519173229,0.0627191402811398,0.1142716013619974,0.0574013916426199,0.0725240997853644,0.50705,0.51715,0.54245,0.5098,0.522375,0.8694,0.874675,0.841725,0.873475,0.850625,0.126007326007326,0.1374847374847375,0.1571428571428571,0.13003663003663,0.1449328449328449,0.1346764346764346,0.1416361416361416,0.1136752136752136,0.1433455433455433,0.1383394383394383,3.06592960746526,2.913482447965207,2.768823079444869,2.9890350877192984,2.899764459565559,3.2461715160796314,5.915818870935566,9.023219080713945,4.392412566686425,6.288033472803345,0.0786657033870855,0.0739242697508651,0.0637580168823862,0.0774654579186365,0.0699101899163593,0.0572890519173229,0.0627191402811398,0.1142716013619974,0.0574013916426199,0.0725240997853644,0.50705,0.51715,0.54245,0.5098,0.522375,0.8694,0.874675,0.841725,0.873475,0.850625,0.126007326007326,0.1374847374847375,0.1571428571428571,0.13003663003663,0.1449328449328449,0.1346764346764346,0.1416361416361416,0.1136752136752136,0.1433455433455433,0.1383394383394383
4201,3.054333502280791,2.9077018058342334,2.7427800269905536,2.9823592575548394,2.8768875838926173,3.159608507434595,5.958450988301735,8.981256890848952,4.4186233192855715,6.411097749527572,0.0788523040742424,0.074091792408689,0.0637700748899562,0.0781542670658116,0.070376104661352,0.0574344935335582,0.062787218572028,0.1145791283704814,0.0575040699679527,0.0724448722626619,0.50675,0.514075,0.536875,0.511075,0.5232,0.867175,0.87605,0.841275,0.875425,0.854475,0.1242979242979243,0.1367521367521367,0.1557997557997558,0.1284493284493284,0.1435897435897435,0.1356532356532356,0.1411477411477411,0.112087912087912,0.1413919413919414,0.1373626373626373,3.054333502280791,2.9077018058342334,2.7427800269905536,2.9823592575548394,2.8768875838926173,3.159608507434595,5.958450988301735,8.981256890848952,4.4186233192855715,6.411097749527572,0.0788523040742424,0.074091792408689,0.0637700748899562,0.0781542670658116,0.070376104661352,0.0574344935335582,0.062787218572028,0.1145791283704814,0.0575040699679527,0.0724448722626619,0.50675,0.514075,0.536875,0.511075,0.5232,0.867175,0.87605,0.841275,0.875425,0.854475,0.1242979242979243,0.1367521367521367,0.1557997557997558,0.1284493284493284,0.1435897435897435,0.1356532356532356,0.1411477411477411,0.112087912087912,0.1413919413919414,0.1373626373626373,3.054333502280791,2.9077018058342334,2.7427800269905536,2.9823592575548394,2.8768875838926173,3.159608507434595,5.958450988301735,8.981256890848952,4.4186233192855715,6.411097749527572,0.0788523040742424,0.074091792408689,0.0637700748899562,0.0781542670658116,0.070376104661352,0.0574344935335582,0.062787218572028,0.1145791283704814,0.0575040699679527,0.0724448722626619,0.50675,0.514075,0.536875,0.511075,0.5232,0.867175,0.87605,0.841275,0.875425,0.854475,0.1242979242979243,0.1367521367521367,0.1557997557997558,0.1284493284493284,0.1435897435897435,0.1356532356532356,0.1411477411477411,0.112087912087912,0.1413919413919414,0.1373626373626373
4301,3.0574718500025475,2.919323696707196,2.7394807032823474,2.9440491425646274,2.8635765770505603,3.1661514683153023,5.941914592187817,8.99952516619183,4.3591479195699785,6.305353825367338,0.0797854986739131,0.0741821890805586,0.0641821746876205,0.0782356581586402,0.0706373733939543,0.0574664063332097,0.0628073613981655,0.1146349472519503,0.057576276190631,0.0726681710507292,0.509325,0.520925,0.540725,0.511625,0.524825,0.8706,0.876475,0.84205,0.874425,0.851975,0.1222222222222222,0.1349206349206349,0.1548229548229548,0.1312576312576312,0.1442002442002442,0.1365079365079365,0.1395604395604395,0.1119658119658119,0.1404151404151404,0.1376068376068376,3.0574718500025475,2.919323696707196,2.7394807032823474,2.9440491425646274,2.8635765770505603,3.1661514683153023,5.941914592187817,8.99952516619183,4.3591479195699785,6.305353825367338,0.0797854986739131,0.0741821890805586,0.0641821746876205,0.0782356581586402,0.0706373733939543,0.0574664063332097,0.0628073613981655,0.1146349472519503,0.057576276190631,0.0726681710507292,0.509325,0.520925,0.540725,0.511625,0.524825,0.8706,0.876475,0.84205,0.874425,0.851975,0.1222222222222222,0.1349206349206349,0.1548229548229548,0.1312576312576312,0.1442002442002442,0.1365079365079365,0.1395604395604395,0.1119658119658119,0.1404151404151404,0.1376068376068376,3.0574718500025475,2.919323696707196,2.7394807032823474,2.9440491425646274,2.8635765770505603,3.1661514683153023,5.941914592187817,8.99952516619183,4.3591479195699785,6.305353825367338,0.0797854986739131,0.0741821890805586,0.0641821746876205,0.0782356581586402,0.0706373733939543,0.0574664063332097,0.0628073613981655,0.1146349472519503,0.057576276190631,0.0726681710507292,0.509325,0.520925,0.540725,0.511625,0.524825,0.8706,0.876475,0.84205,0.874425,0.851975,0.1222222222222222,0.1349206349206349,0.1548229548229548,0.1312576312576312,0.1442002442002442,0.1365079365079365,0.1395604395604395,0.1119658119658119,0.1404151404151404,0.1376068376068376
4401,3.0317829849688747,2.872675026123302,2.71434808710364,2.945409684383675,2.842481222753296,3.166601866251943,5.972022217650689,9.027001118389517,4.393515704154002,6.401313515381959,0.0798174824204938,0.0745304832663084,0.0641429602256032,0.0783500713621168,0.0705683317453737,0.0575579017822361,0.0629263652578103,0.1146721898379369,0.0576185583537404,0.0726751547835828,0.506025,0.5215,0.541925,0.51365,0.524025,0.8714,0.878475,0.843525,0.876625,0.85535,0.1219780219780219,0.1317460317460317,0.1562881562881563,0.1288156288156288,0.144078144078144,0.1341880341880341,0.1395604395604395,0.1111111111111111,0.1406593406593406,0.1365079365079365,3.0317829849688747,2.872675026123302,2.71434808710364,2.945409684383675,2.842481222753296,3.166601866251943,5.972022217650689,9.027001118389517,4.393515704154002,6.401313515381959,0.0798174824204938,0.0745304832663084,0.0641429602256032,0.0783500713621168,0.0705683317453737,0.0575579017822361,0.0629263652578103,0.1146721898379369,0.0576185583537404,0.0726751547835828,0.506025,0.5215,0.541925,0.51365,0.524025,0.8714,0.878475,0.843525,0.876625,0.85535,0.1219780219780219,0.1317460317460317,0.1562881562881563,0.1288156288156288,0.144078144078144,0.1341880341880341,0.1395604395604395,0.1111111111111111,0.1406593406593406,0.1365079365079365,3.0317829849688747,2.872675026123302,2.71434808710364,2.945409684383675,2.842481222753296,3.166601866251943,5.972022217650689,9.027001118389517,4.393515704154002,6.401313515381959,0.0798174824204938,0.0745304832663084,0.0641429602256032,0.0783500713621168,0.0705683317453737,0.0575579017822361,0.0629263652578103,0.1146721898379369,0.0576185583537404,0.0726751547835828,0.506025,0.5215,0.541925,0.51365,0.524025,0.8714,0.878475,0.843525,0.876625,0.85535,0.1219780219780219,0.1317460317460317,0.1562881562881563,0.1288156288156288,0.144078144078144,0.1341880341880341,0.1395604395604395,0.1111111111111111,0.1406593406593406,0.1365079365079365
4501,3.025777142565464,2.87256600010497,2.725838372732271,2.9471128745953847,2.8469431153641684,3.112346625766872,5.905372405372405,8.997922990893112,4.340982286634461,6.37246401942084,0.0799263332896795,0.0747154865175188,0.0647353927530442,0.0778989276534027,0.0707463533868659,0.0576658211075703,0.0630925271540382,0.1147601306553022,0.0577322952133811,0.0727099920959002,0.510225,0.523675,0.54525,0.52115,0.52975,0.8696,0.87715,0.843525,0.8758,0.855825,0.1213675213675213,0.1334554334554334,0.1545787545787545,0.1293040293040293,0.1424908424908424,0.1345543345543345,0.1374847374847375,0.1115995115995116,0.1398046398046398,0.136019536019536,3.025777142565464,2.87256600010497,2.725838372732271,2.9471128745953847,2.8469431153641684,3.112346625766872,5.905372405372405,8.997922990893112,4.340982286634461,6.37246401942084,0.0799263332896795,0.0747154865175188,0.0647353927530442,0.0778989276534027,0.0707463533868659,0.0576658211075703,0.0630925271540382,0.1147601306553022,0.0577322952133811,0.0727099920959002,0.510225,0.523675,0.54525,0.52115,0.52975,0.8696,0.87715,0.843525,0.8758,0.855825,0.1213675213675213,0.1334554334554334,0.1545787545787545,0.1293040293040293,0.1424908424908424,0.1345543345543345,0.1374847374847375,0.1115995115995116,0.1398046398046398,0.136019536019536,3.025777142565464,2.87256600010497,2.725838372732271,2.9471128745953847,2.8469431153641684,3.112346625766872,5.905372405372405,8.997922990893112,4.340982286634461,6.37246401942084,0.0799263332896795,0.0747154865175188,0.0647353927530442,0.0778989276534027,0.0707463533868659,0.0576658211075703,0.0630925271540382,0.1147601306553022,0.0577322952133811,0.0727099920959002,0.510225,0.523675,0.54525,0.52115,0.52975,0.8696,0.87715,0.843525,0.8758,0.855825,0.1213675213675213,0.1334554334554334,0.1545787545787545,0.1293040293040293,0.1424908424908424,0.1345543345543345,0.1374847374847375,0.1115995115995116,0.1398046398046398,0.136019536019536
4601,3.0026430822405206,2.864062829432848,2.693191140278917,2.906394571810425,2.8175512348922753,3.097452720957158,5.90929565929566,8.964166268514095,4.3191191191191205,6.390842618384403,0.079833313615947,0.0742523924529773,0.0647356490392818,0.0792745766318103,0.0710872388001077,0.0577972430550148,0.063227799756481,0.1149598888862643,0.0578504527248175,0.072880173124955,0.50815,0.5257,0.542875,0.51365,0.52425,0.87045,0.8779,0.843025,0.875125,0.8564,0.1217338217338217,0.1358974358974359,0.1548229548229548,0.1271062271062271,0.1427350427350427,0.1338217338217338,0.1388278388278388,0.1117216117216117,0.14004884004884,0.136019536019536,3.0026430822405206,2.864062829432848,2.693191140278917,2.906394571810425,2.8175512348922753,3.097452720957158,5.90929565929566,8.964166268514095,4.3191191191191205,6.390842618384403,0.079833313615947,0.0742523924529773,0.0647356490392818,0.0792745766318103,0.0710872388001077,0.0577972430550148,0.063227799756481,0.1149598888862643,0.0578504527248175,0.072880173124955,0.50815,0.5257,0.542875,0.51365,0.52425,0.87045,0.8779,0.843025,0.875125,0.8564,0.1217338217338217,0.1358974358974359,0.1548229548229548,0.1271062271062271,0.1427350427350427,0.1338217338217338,0.1388278388278388,0.1117216117216117,0.14004884004884,0.136019536019536,3.0026430822405206,2.864062829432848,2.693191140278917,2.906394571810425,2.8175512348922753,3.097452720957158,5.90929565929566,8.964166268514095,4.3191191191191205,6.390842618384403,0.079833313615947,0.0742523924529773,0.0647356490392818,0.0792745766318103,0.0710872388001077,0.0577972430550148,0.063227799756481,0.1149598888862643,0.0578504527248175,0.072880173124955,0.50815,0.5257,0.542875,0.51365,0.52425,0.87045,0.8779,0.843025,0.875125,0.8564,0.1217338217338217,0.1358974358974359,0.1548229548229548,0.1271062271062271,0.1427350427350427,0.1338217338217338,0.1388278388278388,0.1117216117216117,0.14004884004884,0.136019536019536
4701,2.9711936258235867,2.852602826075537,2.6875171467764063,2.8820103092783507,2.8049112518980053,3.088624853915077,5.899221630479312,9.023387096774192,4.327746365105007,6.397864519516892,0.0799751655728613,0.0749755118401818,0.0643810675258038,0.0785736895506074,0.0706115373905501,0.0579135229768982,0.0633557161070862,0.114899610318772,0.0580313947393298,0.0729530466340221,0.510525,0.524075,0.544375,0.515,0.522525,0.87165,0.87795,0.845,0.8762,0.857175,0.121001221001221,0.1330891330891331,0.1539682539682539,0.1279609279609279,0.1409035409035409,0.1330891330891331,0.136996336996337,0.1106227106227106,0.1391941391941392,0.1335775335775335,2.9711936258235867,2.852602826075537,2.6875171467764063,2.8820103092783507,2.8049112518980053,3.088624853915077,5.899221630479312,9.023387096774192,4.327746365105007,6.397864519516892,0.0799751655728613,0.0749755118401818,0.0643810675258038,0.0785736895506074,0.0706115373905501,0.0579135229768982,0.0633557161070862,0.114899610318772,0.0580313947393298,0.0729530466340221,0.510525,0.524075,0.544375,0.515,0.522525,0.87165,0.87795,0.845,0.8762,0.857175,0.121001221001221,0.1330891330891331,0.1539682539682539,0.1279609279609279,0.1409035409035409,0.1330891330891331,0.136996336996337,0.1106227106227106,0.1391941391941392,0.1335775335775335,2.9711936258235867,2.852602826075537,2.6875171467764063,2.8820103092783507,2.8049112518980053,3.088624853915077,5.899221630479312,9.023387096774192,4.327746365105007,6.397864519516892,0.0799751655728613,0.0749755118401818,0.0643810675258038,0.0785736895506074,0.0706115373905501,0.0579135229768982,0.0633557161070862,0.114899610318772,0.0580313947393298,0.0729530466340221,0.510525,0.524075,0.544375,0.515,0.522525,0.87165,0.87795,0.845,0.8762,0.857175,0.121001221001221,0.1330891330891331,0.1539682539682539,0.1279609279609279,0.1409035409035409,0.1330891330891331,0.136996336996337,0.1106227106227106,0.1391941391941392,0.1335775335775335
4801,2.9602084078255095,2.83639802458758,2.66727212681638,2.9010299576514873,2.804012917571073,3.0569230769230766,5.928335398595622,9.025040387722129,4.319668820678513,6.333159722222221,0.08060459274255,0.0753707195793055,0.0647113604960514,0.0784705940782035,0.0709647723934213,0.0579125869868396,0.0633181984171811,0.1150137793802533,0.0580488014681431,0.0729449527814019,0.510575,0.52415,0.5458,0.521825,0.527775,0.87,0.87895,0.84525,0.8762,0.856,0.1199023199023199,0.1333333333333333,0.1525030525030525,0.1266178266178266,0.1409035409035409,0.1343101343101343,0.1374847374847375,0.1103785103785103,0.1385836385836386,0.1344322344322344,2.9602084078255095,2.83639802458758,2.66727212681638,2.9010299576514873,2.804012917571073,3.0569230769230766,5.928335398595622,9.025040387722129,4.319668820678513,6.333159722222221,0.08060459274255,0.0753707195793055,0.0647113604960514,0.0784705940782035,0.0709647723934213,0.0579125869868396,0.0633181984171811,0.1150137793802533,0.0580488014681431,0.0729449527814019,0.510575,0.52415,0.5458,0.521825,0.527775,0.87,0.87895,0.84525,0.8762,0.856,0.1199023199023199,0.1333333333333333,0.1525030525030525,0.1266178266178266,0.1409035409035409,0.1343101343101343,0.1374847374847375,0.1103785103785103,0.1385836385836386,0.1344322344322344,2.9602084078255095,2.83639802458758,2.66727212681638,2.9010299576514873,2.804012917571073,3.0569230769230766,5.928335398595622,9.025040387722129,4.319668820678513,6.333159722222221,0.08060459274255,0.0753707195793055,0.0647113604960514,0.0784705940782035,0.0709647723934213,0.0579125869868396,0.0633181984171811,0.1150137793802533,0.0580488014681431,0.0729449527814019,0.510575,0.52415,0.5458,0.521825,0.527775,0.87,0.87895,0.84525,0.8762,0.856,0.1199023199023199,0.1333333333333333,0.1525030525030525,0.1266178266178266,0.1409035409035409,0.1343101343101343,0.1374847374847375,0.1103785103785103,0.1385836385836386,0.1344322344322344
4901,2.9515510809015177,2.815855969677827,2.6656947959071404,2.869455071864336,2.798154008438819,3.060429982568273,5.853188435513638,9.066644940524684,4.278437688745721,6.373965122423817,0.080780160966458,0.0749988877266746,0.0647924267105326,0.0782702568306574,0.0710646178349347,0.0581040575764288,0.0634538805878249,0.1150411485326915,0.0580991948509043,0.0730485409111878,0.510825,0.5251,0.54555,0.51645,0.526,0.870925,0.878075,0.846575,0.875825,0.858075,0.1207570207570207,0.1343101343101343,0.1542124542124542,0.1258852258852258,0.1417582417582417,0.1332112332112332,0.1372405372405372,0.1094017094017094,0.1371184371184371,0.1336996336996337,2.9515510809015177,2.815855969677827,2.6656947959071404,2.869455071864336,2.798154008438819,3.060429982568273,5.853188435513638,9.066644940524684,4.278437688745721,6.373965122423817,0.080780160966458,0.0749988877266746,0.0647924267105326,0.0782702568306574,0.0710646178349347,0.0581040575764288,0.0634538805878249,0.1150411485326915,0.0580991948509043,0.0730485409111878,0.510825,0.5251,0.54555,0.51645,0.526,0.870925,0.878075,0.846575,0.875825,0.858075,0.1207570207570207,0.1343101343101343,0.1542124542124542,0.1258852258852258,0.1417582417582417,0.1332112332112332,0.1372405372405372,0.1094017094017094,0.1371184371184371,0.1336996336996337,2.9515510809015177,2.815855969677827,2.6656947959071404,2.869455071864336,2.798154008438819,3.060429982568273,5.853188435513638,9.066644940524684,4.278437688745721,6.373965122423817,0.080780160966458,0.0749988877266746,0.0647924267105326,0.0782702568306574,0.0710646178349347,0.0581040575764288,0.0634538805878249,0.1150411485326915,0.0580991948509043,0.0730485409111878,0.510825,0.5251,0.54555,0.51645,0.526,0.870925,0.878075,0.846575,0.875825,0.858075,0.1207570207570207,0.1343101343101343,0.1542124542124542,0.1258852258852258,0.1417582417582417,0.1332112332112332,0.1372405372405372,0.1094017094017094,0.1371184371184371,0.1336996336996337
5001,2.9758785610313994,2.8148128484204937,2.652740513606746,2.8753053693019384,2.7909649401546446,3.079992099545724,5.90413807444375,9.094636706577003,4.3301925440393285,6.306218428845148,0.0800101540766556,0.0753119011474489,0.0650512716990541,0.0787842612255529,0.071512301368966,0.058047474476547,0.0635705608580933,0.1150713466737338,0.0581124341553223,0.0733188689726138,0.5191,0.529125,0.543425,0.519025,0.52795,0.873425,0.879775,0.847575,0.87795,0.856475,0.1207570207570207,0.1335775335775335,0.1516483516483516,0.1266178266178266,0.139072039072039,0.1344322344322344,0.1376068376068376,0.1105006105006105,0.1379731379731379,0.1321123321123321,2.9758785610313994,2.8148128484204937,2.652740513606746,2.8753053693019384,2.7909649401546446,3.079992099545724,5.90413807444375,9.094636706577003,4.3301925440393285,6.306218428845148,0.0800101540766556,0.0753119011474489,0.0650512716990541,0.0787842612255529,0.071512301368966,0.058047474476547,0.0635705608580933,0.1150713466737338,0.0581124341553223,0.0733188689726138,0.5191,0.529125,0.543425,0.519025,0.52795,0.873425,0.879775,0.847575,0.87795,0.856475,0.1207570207570207,0.1335775335775335,0.1516483516483516,0.1266178266178266,0.139072039072039,0.1344322344322344,0.1376068376068376,0.1105006105006105,0.1379731379731379,0.1321123321123321,2.9758785610313994,2.8148128484204937,2.652740513606746,2.8753053693019384,2.7909649401546446,3.079992099545724,5.90413807444375,9.094636706577003,4.3301925440393285,6.306218428845148,0.0800101540766556,0.0753119011474489,0.0650512716990541,0.0787842612255529,0.071512301368966,0.058047474476547,0.0635705608580933,0.1150713466737338,0.0581124341553223,0.0733188689726138,0.5191,0.529125,0.543425,0.519025,0.52795,0.873425,0.879775,0.847575,0.87795,0.856475,0.1207570207570207,0.1335775335775335,0.1516483516483516,0.1266178266178266,0.139072039072039,0.1344322344322344,0.1376068376068376,0.1105006105006105,0.1379731379731379,0.1321123321123321
5101,2.9440110848814536,2.792055829572883,2.645673209842411,2.851512133759631,2.774191836084718,3.0203801685283165,5.861897870580941,8.99335924846129,4.313982011447262,6.349577762139338,0.0809072762247212,0.0755805978025885,0.0650654691467469,0.0786902302286966,0.0715177945577498,0.0582326589713989,0.0637236399838947,0.1154606088781757,0.0582273409043063,0.0732801025099704,0.51285,0.52355,0.547875,0.523025,0.529025,0.872425,0.879075,0.84565,0.8777,0.8579,0.1208791208791208,0.1308913308913309,0.152991452991453,0.1234432234432234,0.1417582417582417,0.1336996336996337,0.1361416361416361,0.1085470085470085,0.1366300366300366,0.1338217338217338,2.9440110848814536,2.792055829572883,2.645673209842411,2.851512133759631,2.774191836084718,3.0203801685283165,5.861897870580941,8.99335924846129,4.313982011447262,6.349577762139338,0.0809072762247212,0.0755805978025885,0.0650654691467469,0.0786902302286966,0.0715177945577498,0.0582326589713989,0.0637236399838947,0.1154606088781757,0.0582273409043063,0.0732801025099704,0.51285,0.52355,0.547875,0.523025,0.529025,0.872425,0.879075,0.84565,0.8777,0.8579,0.1208791208791208,0.1308913308913309,0.152991452991453,0.1234432234432234,0.1417582417582417,0.1336996336996337,0.1361416361416361,0.1085470085470085,0.1366300366300366,0.1338217338217338,2.9440110848814536,2.792055829572883,2.645673209842411,2.851512133759631,2.774191836084718,3.0203801685283165,5.861897870580941,8.99335924846129,4.313982011447262,6.349577762139338,0.0809072762247212,0.0755805978025885,0.0650654691467469,0.0786902302286966,0.0715177945577498,0.0582326589713989,0.0637236399838947,0.1154606088781757,0.0582273409043063,0.0732801025099704,0.51285,0.52355,0.547875,0.523025,0.529025,0.872425,0.879075,0.84565,0.8777,0.8579,0.1208791208791208,0.1308913308913309,0.152991452991453,0.1234432234432234,0.1417582417582417,0.1336996336996337,0.1361416361416361,0.1085470085470085,0.1366300366300366,0.1338217338217338
5201,2.9404939926777707,2.7821081537811576,2.63798987230295,2.844842908672696,2.789108382274426,3.0352056962025324,5.954285714285713,8.921048400064317,4.352646936223427,6.267546907574704,0.0807455566757357,0.0750051735358046,0.0655126880559796,0.0791274420711117,0.070857808490886,0.0581098628992157,0.0635570004662226,0.1155077913914321,0.0582278775198081,0.0735072354621122,0.515175,0.5266,0.5458,0.521775,0.53175,0.8736,0.881875,0.844525,0.88005,0.8561,0.119047619047619,0.1321123321123321,0.1523809523809524,0.1249084249084249,0.1383394383394383,0.131990231990232,0.1365079365079365,0.1096459096459096,0.1379731379731379,0.1322344322344322,2.9404939926777707,2.7821081537811576,2.63798987230295,2.844842908672696,2.789108382274426,3.0352056962025324,5.954285714285713,8.921048400064317,4.352646936223427,6.267546907574704,0.0807455566757357,0.0750051735358046,0.0655126880559796,0.0791274420711117,0.070857808490886,0.0581098628992157,0.0635570004662226,0.1155077913914321,0.0582278775198081,0.0735072354621122,0.515175,0.5266,0.5458,0.521775,0.53175,0.8736,0.881875,0.844525,0.88005,0.8561,0.119047619047619,0.1321123321123321,0.1523809523809524,0.1249084249084249,0.1383394383394383,0.131990231990232,0.1365079365079365,0.1096459096459096,0.1379731379731379,0.1322344322344322,2.9404939926777707,2.7821081537811576,2.63798987230295,2.844842908672696,2.789108382274426,3.0352056962025324,5.954285714285713,8.921048400064317,4.352646936223427,6.267546907574704,0.0807455566757357,0.0750051735358046,0.0655126880559796,0.0791274420711117,0.070857808490886,0.0581098628992157,0.0635570004662226,0.1155077913914321,0.0582278775198081,0.0735072354621122,0.515175,0.5266,0.5458,0.521775,0.53175,0.8736,0.881875,0.844525,0.88005,0.8561,0.119047619047619,0.1321123321123321,0.1523809523809524,0.1249084249084249,0.1383394383394383,0.131990231990232,0.1365079365079365,0.1096459096459096,0.1379731379731379,0.1322344322344322
5301,2.9161898871192204,2.764112903225807,2.652405231655952,2.820369507840397,2.75262878385555,3.049989921386816,5.829985504245187,9.020107896027465,4.299071207430339,6.3359223300970875,0.0808725004093209,0.0760703943321116,0.06521101517009,0.0793813762714262,0.0715724950088664,0.058291749873301,0.0638897925870388,0.1155658582013523,0.0583245579380978,0.0735142097295178,0.514975,0.5288,0.5489,0.516925,0.52925,0.875975,0.879275,0.847075,0.878875,0.858375,0.1196581196581196,0.1299145299145299,0.1498168498168498,0.1251526251526251,0.1405372405372405,0.1315018315018315,0.1367521367521367,0.1094017094017094,0.1376068376068376,0.131013431013431,2.9161898871192204,2.764112903225807,2.652405231655952,2.820369507840397,2.75262878385555,3.049989921386816,5.829985504245187,9.020107896027465,4.299071207430339,6.3359223300970875,0.0808725004093209,0.0760703943321116,0.06521101517009,0.0793813762714262,0.0715724950088664,0.058291749873301,0.0638897925870388,0.1155658582013523,0.0583245579380978,0.0735142097295178,0.514975,0.5288,0.5489,0.516925,0.52925,0.875975,0.879275,0.847075,0.878875,0.858375,0.1196581196581196,0.1299145299145299,0.1498168498168498,0.1251526251526251,0.1405372405372405,0.1315018315018315,0.1367521367521367,0.1094017094017094,0.1376068376068376,0.131013431013431,2.9161898871192204,2.764112903225807,2.652405231655952,2.820369507840397,2.75262878385555,3.049989921386816,5.829985504245187,9.020107896027465,4.299071207430339,6.3359223300970875,0.0808725004093209,0.0760703943321116,0.06521101517009,0.0793813762714262,0.0715724950088664,0.058291749873301,0.0638897925870388,0.1155658582013523,0.0583245579380978,0.0735142097295178,0.514975,0.5288,0.5489,0.516925,0.52925,0.875975,0.879275,0.847075,0.878875,0.858375,0.1196581196581196,0.1299145299145299,0.1498168498168498,0.1251526251526251,0.1405372405372405,0.1315018315018315,0.1367521367521367,0.1094017094017094,0.1376068376068376,0.131013431013431
5401,2.9142356458097107,2.7702091426746844,2.631056174815142,2.8067743616466907,2.7489472842599008,3.035493519441675,5.93035143769968,8.907625342576175,4.320207253886011,6.216403676088085,0.0801748952178235,0.0755357245155077,0.0655615096510122,0.0795201539355397,0.0718087690437975,0.0583412210460697,0.0637800263958328,0.1158324061358122,0.0584579721548834,0.0738043202272659,0.51495,0.530225,0.54695,0.52025,0.530975,0.874625,0.882625,0.844925,0.879375,0.855825,0.1203907203907204,0.1294261294261294,0.1487179487179487,0.1252747252747252,0.1404151404151404,0.1305250305250305,0.1347985347985348,0.1081807081807081,0.1362637362637362,0.1327228327228327,2.9142356458097107,2.7702091426746844,2.631056174815142,2.8067743616466907,2.7489472842599008,3.035493519441675,5.93035143769968,8.907625342576175,4.320207253886011,6.216403676088085,0.0801748952178235,0.0755357245155077,0.0655615096510122,0.0795201539355397,0.0718087690437975,0.0583412210460697,0.0637800263958328,0.1158324061358122,0.0584579721548834,0.0738043202272659,0.51495,0.530225,0.54695,0.52025,0.530975,0.874625,0.882625,0.844925,0.879375,0.855825,0.1203907203907204,0.1294261294261294,0.1487179487179487,0.1252747252747252,0.1404151404151404,0.1305250305250305,0.1347985347985348,0.1081807081807081,0.1362637362637362,0.1327228327228327,2.9142356458097107,2.7702091426746844,2.631056174815142,2.8067743616466907,2.7489472842599008,3.035493519441675,5.93035143769968,8.907625342576175,4.320207253886011,6.216403676088085,0.0801748952178235,0.0755357245155077,0.0655615096510122,0.0795201539355397,0.0718087690437975,0.0583412210460697,0.0637800263958328,0.1158324061358122,0.0584579721548834,0.0738043202272659,0.51495,0.530225,0.54695,0.52025,0.530975,0.874625,0.882625,0.844925,0.879375,0.855825,0.1203907203907204,0.1294261294261294,0.1487179487179487,0.1252747252747252,0.1404151404151404,0.1305250305250305,0.1347985347985348,0.1081807081807081,0.1362637362637362,0.1327228327228327
5501,2.903086197125045,2.7562127636734473,2.6330943249402474,2.8071028819498927,2.7517052473279984,2.996465737286471,5.8390756302521005,9.003601244066132,4.301287375415284,6.286167960479886,0.0812752327316084,0.0758030916740443,0.0654939850893124,0.0800899538852336,0.0713478516313491,0.058558663358758,0.063855341120997,0.1158701030303995,0.0585754352901597,0.0736942626255853,0.514775,0.534225,0.550225,0.522025,0.534525,0.872675,0.881,0.847275,0.8796,0.8583,0.118070818070818,0.1306471306471306,0.1494505494505494,0.1233211233211233,0.1377289377289377,0.1289377289377289,0.1347985347985348,0.109035409035409,0.136019536019536,0.1305250305250305,2.903086197125045,2.7562127636734473,2.6330943249402474,2.8071028819498927,2.7517052473279984,2.996465737286471,5.8390756302521005,9.003601244066132,4.301287375415284,6.286167960479886,0.0812752327316084,0.0758030916740443,0.0654939850893124,0.0800899538852336,0.0713478516313491,0.058558663358758,0.063855341120997,0.1158701030303995,0.0585754352901597,0.0736942626255853,0.514775,0.534225,0.550225,0.522025,0.534525,0.872675,0.881,0.847275,0.8796,0.8583,0.118070818070818,0.1306471306471306,0.1494505494505494,0.1233211233211233,0.1377289377289377,0.1289377289377289,0.1347985347985348,0.109035409035409,0.136019536019536,0.1305250305250305,2.903086197125045,2.7562127636734473,2.6330943249402474,2.8071028819498927,2.7517052473279984,2.996465737286471,5.8390756302521005,9.003601244066132,4.301287375415284,6.286167960479886,0.0812752327316084,0.0758030916740443,0.0654939850893124,0.0800899538852336,0.0713478516313491,0.058558663358758,0.063855341120997,0.1158701030303995,0.0585754352901597,0.0736942626255853,0.514775,0.534225,0.550225,0.522025,0.534525,0.872675,0.881,0.847275,0.8796,0.8583,0.118070818070818,0.1306471306471306,0.1494505494505494,0.1233211233211233,0.1377289377289377,0.1289377289377289,0.1347985347985348,0.109035409035409,0.136019536019536,0.1305250305250305
5601,2.8889350433563528,2.761348482423855,2.6050281177638106,2.8023268056432933,2.7345801403997645,3.0075802912427685,5.779650436953808,8.978381919423521,4.329478553406223,6.288837947451949,0.0810815642664684,0.0761170077432774,0.065825690924373,0.0796310238113942,0.0718001580928557,0.0584996882978742,0.0640292959344682,0.1158783061974097,0.0586167869045146,0.0737328766876943,0.518525,0.531325,0.54655,0.5251,0.533475,0.874675,0.87985,0.84735,0.8811,0.858225,0.1167277167277167,0.1317460317460317,0.1498168498168498,0.1249084249084249,0.1380952380952381,0.1311355311355311,0.1347985347985348,0.1076923076923077,0.1349206349206349,0.1306471306471306,2.8889350433563528,2.761348482423855,2.6050281177638106,2.8023268056432933,2.7345801403997645,3.0075802912427685,5.779650436953808,8.978381919423521,4.329478553406223,6.288837947451949,0.0810815642664684,0.0761170077432774,0.065825690924373,0.0796310238113942,0.0718001580928557,0.0584996882978742,0.0640292959344682,0.1158783061974097,0.0586167869045146,0.0737328766876943,0.518525,0.531325,0.54655,0.5251,0.533475,0.874675,0.87985,0.84735,0.8811,0.858225,0.1167277167277167,0.1317460317460317,0.1498168498168498,0.1249084249084249,0.1380952380952381,0.1311355311355311,0.1347985347985348,0.1076923076923077,0.1349206349206349,0.1306471306471306,2.8889350433563528,2.761348482423855,2.6050281177638106,2.8023268056432933,2.7345801403997645,3.0075802912427685,5.779650436953808,8.978381919423521,4.329478553406223,6.288837947451949,0.0810815642664684,0.0761170077432774,0.065825690924373,0.0796310238113942,0.0718001580928557,0.0584996882978742,0.0640292959344682,0.1158783061974097,0.0586167869045146,0.0737328766876943,0.518525,0.531325,0.54655,0.5251,0.533475,0.874675,0.87985,0.84735,0.8811,0.858225,0.1167277167277167,0.1317460317460317,0.1498168498168498,0.1249084249084249,0.1380952380952381,0.1311355311355311,0.1347985347985348,0.1076923076923077,0.1349206349206349,0.1306471306471306
5701,2.8775627016338845,2.765867039586919,2.6219403151894487,2.7814416775884663,2.7245380318006016,3.0538995508370776,5.849280270956817,8.978821211623705,4.22955523672884,6.284219858156027,0.0810445317067825,0.0757818614546896,0.0659701031533123,0.0794164849548882,0.0726369363298637,0.0586657200375284,0.0640746377919039,0.1158751396340286,0.058687827438199,0.0737710330926696,0.51955,0.5352,0.55265,0.523125,0.5346,0.87755,0.8819,0.847725,0.878025,0.859,0.1168498168498168,0.1286935286935286,0.147985347985348,0.1258852258852258,0.1365079365079365,0.129059829059829,0.1339438339438339,0.1073260073260073,0.136996336996337,0.1293040293040293,2.8775627016338845,2.765867039586919,2.6219403151894487,2.7814416775884663,2.7245380318006016,3.0538995508370776,5.849280270956817,8.978821211623705,4.22955523672884,6.284219858156027,0.0810445317067825,0.0757818614546896,0.0659701031533123,0.0794164849548882,0.0726369363298637,0.0586657200375284,0.0640746377919039,0.1158751396340286,0.058687827438199,0.0737710330926696,0.51955,0.5352,0.55265,0.523125,0.5346,0.87755,0.8819,0.847725,0.878025,0.859,0.1168498168498168,0.1286935286935286,0.147985347985348,0.1258852258852258,0.1365079365079365,0.129059829059829,0.1339438339438339,0.1073260073260073,0.136996336996337,0.1293040293040293,2.8775627016338845,2.765867039586919,2.6219403151894487,2.7814416775884663,2.7245380318006016,3.0538995508370776,5.849280270956817,8.978821211623705,4.22955523672884,6.284219858156027,0.0810445317067825,0.0757818614546896,0.0659701031533123,0.0794164849548882,0.0726369363298637,0.0586657200375284,0.0640746377919039,0.1158751396340286,0.058687827438199,0.0737710330926696,0.51955,0.5352,0.55265,0.523125,0.5346,0.87755,0.8819,0.847725,0.878025,0.859,0.1168498168498168,0.1286935286935286,0.147985347985348,0.1258852258852258,0.1365079365079365,0.129059829059829,0.1339438339438339,0.1073260073260073,0.136996336996337,0.1293040293040293
5801,2.8524453694068677,2.737818530760209,2.593016790837318,2.769230769230769,2.7242386541894303,2.9734726688102904,5.7743019105605695,8.986017437078468,4.261924512650351,6.288328299875644,0.0818527176550385,0.0762821526316158,0.0653973771107072,0.079753374932532,0.0719203546764053,0.0588044102562166,0.0641983337473778,0.1159884554927302,0.0587739771939494,0.0738292209539364,0.5195,0.53105,0.55035,0.5255,0.537825,0.8756,0.880925,0.848025,0.87945,0.859275,0.1185592185592185,0.1324786324786324,0.147985347985348,0.1234432234432234,0.136996336996337,0.1302808302808303,0.1329670329670329,0.1083028083028083,0.1356532356532356,0.1301587301587301,2.8524453694068677,2.737818530760209,2.593016790837318,2.769230769230769,2.7242386541894303,2.9734726688102904,5.7743019105605695,8.986017437078468,4.261924512650351,6.288328299875644,0.0818527176550385,0.0762821526316158,0.0653973771107072,0.079753374932532,0.0719203546764053,0.0588044102562166,0.0641983337473778,0.1159884554927302,0.0587739771939494,0.0738292209539364,0.5195,0.53105,0.55035,0.5255,0.537825,0.8756,0.880925,0.848025,0.87945,0.859275,0.1185592185592185,0.1324786324786324,0.147985347985348,0.1234432234432234,0.136996336996337,0.1302808302808303,0.1329670329670329,0.1083028083028083,0.1356532356532356,0.1301587301587301,2.8524453694068677,2.737818530760209,2.593016790837318,2.769230769230769,2.7242386541894303,2.9734726688102904,5.7743019105605695,8.986017437078468,4.261924512650351,6.288328299875644,0.0818527176550385,0.0762821526316158,0.0653973771107072,0.079753374932532,0.0719203546764053,0.0588044102562166,0.0641983337473778,0.1159884554927302,0.0587739771939494,0.0738292209539364,0.5195,0.53105,0.55035,0.5255,0.537825,0.8756,0.880925,0.848025,0.87945,0.859275,0.1185592185592185,0.1324786324786324,0.147985347985348,0.1234432234432234,0.136996336996337,0.1302808302808303,0.1329670329670329,0.1083028083028083,0.1356532356532356,0.1301587301587301
5901,2.8651490457914934,2.746587537091988,2.5988110450580586,2.772619361646003,2.7146151783319925,2.9951485748938755,5.8001267694908085,8.88594207614709,4.231344834753688,6.320085929108483,0.0815568094768965,0.0766095401739791,0.0659122639039662,0.0797544742496137,0.0721607755789981,0.0587105377315765,0.0642375371794595,0.1160982622676509,0.0588900840405943,0.073950487533784,0.524475,0.536625,0.550025,0.526125,0.533875,0.876325,0.881675,0.84635,0.879725,0.86035,0.1161172161172161,0.1316239316239316,0.1463980463980464,0.124053724053724,0.1378510378510378,0.128083028083028,0.1333333333333333,0.1073260073260073,0.1341880341880341,0.1296703296703296,2.8651490457914934,2.746587537091988,2.5988110450580586,2.772619361646003,2.7146151783319925,2.9951485748938755,5.8001267694908085,8.88594207614709,4.231344834753688,6.320085929108483,0.0815568094768965,0.0766095401739791,0.0659122639039662,0.0797544742496137,0.0721607755789981,0.0587105377315765,0.0642375371794595,0.1160982622676509,0.0588900840405943,0.073950487533784,0.524475,0.536625,0.550025,0.526125,0.533875,0.876325,0.881675,0.84635,0.879725,0.86035,0.1161172161172161,0.1316239316239316,0.1463980463980464,0.124053724053724,0.1378510378510378,0.128083028083028,0.1333333333333333,0.1073260073260073,0.1341880341880341,0.1296703296703296,2.8651490457914934,2.746587537091988,2.5988110450580586,2.772619361646003,2.7146151783319925,2.9951485748938755,5.8001267694908085,8.88594207614709,4.231344834753688,6.320085929108483,0.0815568094768965,0.0766095401739791,0.0659122639039662,0.0797544742496137,0.0721607755789981,0.0587105377315765,0.0642375371794595,0.1160982622676509,0.0588900840405943,0.073950487533784,0.524475,0.536625,0.550025,0.526125,0.533875,0.876325,0.881675,0.84635,0.879725,0.86035,0.1161172161172161,0.1316239316239316,0.1463980463980464,0.124053724053724,0.1378510378510378,0.128083028083028,0.1333333333333333,0.1073260073260073,0.1341880341880341,0.1296703296703296
6001,2.8327491498822908,2.7268781481084554,2.5867084358916985,2.7711445402903436,2.6825851811790153,2.9824313408723744,5.860699720970166,9.043087672600231,4.296851574212895,6.318165532067362,0.0819357253454506,0.075893146479431,0.0660031072661263,0.0799480414073738,0.0722111824184792,0.0587605592020108,0.0643109913313717,0.1161291746845072,0.0588575439229089,0.0739289249304966,0.522125,0.53345,0.5531,0.5247,0.53775,0.8762,0.883525,0.849725,0.883275,0.86045,0.1197802197802197,0.1297924297924298,0.1495726495726495,0.1234432234432234,0.1374847374847375,0.1291819291819292,0.1328449328449328,0.1074481074481074,0.1351648351648351,0.1286935286935286,2.8327491498822908,2.7268781481084554,2.5867084358916985,2.7711445402903436,2.6825851811790153,2.9824313408723744,5.860699720970166,9.043087672600231,4.296851574212895,6.318165532067362,0.0819357253454506,0.075893146479431,0.0660031072661263,0.0799480414073738,0.0722111824184792,0.0587605592020108,0.0643109913313717,0.1161291746845072,0.0588575439229089,0.0739289249304966,0.522125,0.53345,0.5531,0.5247,0.53775,0.8762,0.883525,0.849725,0.883275,0.86045,0.1197802197802197,0.1297924297924298,0.1495726495726495,0.1234432234432234,0.1374847374847375,0.1291819291819292,0.1328449328449328,0.1074481074481074,0.1351648351648351,0.1286935286935286,2.8327491498822908,2.7268781481084554,2.5867084358916985,2.7711445402903436,2.6825851811790153,2.9824313408723744,5.860699720970166,9.043087672600231,4.296851574212895,6.318165532067362,0.0819357253454506,0.075893146479431,0.0660031072661263,0.0799480414073738,0.0722111824184792,0.0587605592020108,0.0643109913313717,0.1161291746845072,0.0588575439229089,0.0739289249304966,0.522125,0.53345,0.5531,0.5247,0.53775,0.8762,0.883525,0.849725,0.883275,0.86045,0.1197802197802197,0.1297924297924298,0.1495726495726495,0.1234432234432234,0.1374847374847375,0.1291819291819292,0.1328449328449328,0.1074481074481074,0.1351648351648351,0.1286935286935286
6101,2.813220038575823,2.7161536805854496,2.577284420087239,2.7427540078564605,2.6847486815197503,3.00843968711404,5.830825451418747,9.067325406129624,4.235207412086756,6.207261191399364,0.0815934654975625,0.0765653754130471,0.0663842228198635,0.0804362483954669,0.0723276444384254,0.0587915120058897,0.0643310618836746,0.1162333867468233,0.0589692953938611,0.0742614864003111,0.520425,0.5354,0.55295,0.52905,0.53545,0.87855,0.8837,0.850725,0.881275,0.85815,0.115995115995116,0.1291819291819292,0.146031746031746,0.1231990231990232,0.1358974358974359,0.1275946275946275,0.1345543345543345,0.1062271062271062,0.1332112332112332,0.1277167277167277,2.813220038575823,2.7161536805854496,2.577284420087239,2.7427540078564605,2.6847486815197503,3.00843968711404,5.830825451418747,9.067325406129624,4.235207412086756,6.207261191399364,0.0815934654975625,0.0765653754130471,0.0663842228198635,0.0804362483954669,0.0723276444384254,0.0587915120058897,0.0643310618836746,0.1162333867468233,0.0589692953938611,0.0742614864003111,0.520425,0.5354,0.55295,0.52905,0.53545,0.87855,0.8837,0.850725,0.881275,0.85815,0.115995115995116,0.1291819291819292,0.146031746031746,0.1231990231990232,0.1358974358974359,0.1275946275946275,0.1345543345543345,0.1062271062271062,0.1332112332112332,0.1277167277167277,2.813220038575823,2.7161536805854496,2.577284420087239,2.7427540078564605,2.6847486815197503,3.00843968711404,5.830825451418747,9.067325406129624,4.235207412086756,6.207261191399364,0.0815934654975625,0.0765653754130471,0.0663842228198635,0.0804362483954669,0.0723276444384254,0.0587915120058897,0.0643310618836746,0.1162333867468233,0.0589692953938611,0.0742614864003111,0.520425,0.5354,0.55295,0.52905,0.53545,0.87855,0.8837,0.850725,0.881275,0.85815,0.115995115995116,0.1291819291819292,0.146031746031746,0.1231990231990232,0.1358974358974359,0.1275946275946275,0.1345543345543345,0.1062271062271062,0.1332112332112332,0.1277167277167277
6201,2.827066877303844,2.7020333117023574,2.5511635675314555,2.732352010129788,2.6656962639495387,2.9873028875691165,5.819295229909757,8.948908730158731,4.23004596740493,6.248302965344765,0.0819215702880831,0.0764597346031695,0.0663447330463017,0.0804033120544889,0.0726259324431648,0.0588833176804108,0.0645117084779752,0.1164536537821077,0.0591464654844855,0.0742066177704405,0.52525,0.5377,0.55095,0.52615,0.536275,0.877925,0.88365,0.8488,0.88035,0.86005,0.1178266178266178,0.1285714285714285,0.1452991452991453,0.1212454212454212,0.135042735042735,0.1278388278388278,0.1335775335775335,0.1073260073260073,0.1329670329670329,0.1283272283272283,2.827066877303844,2.7020333117023574,2.5511635675314555,2.732352010129788,2.6656962639495387,2.9873028875691165,5.819295229909757,8.948908730158731,4.23004596740493,6.248302965344765,0.0819215702880831,0.0764597346031695,0.0663447330463017,0.0804033120544889,0.0726259324431648,0.0588833176804108,0.0645117084779752,0.1164536537821077,0.0591464654844855,0.0742066177704405,0.52525,0.5377,0.55095,0.52615,0.536275,0.877925,0.88365,0.8488,0.88035,0.86005,0.1178266178266178,0.1285714285714285,0.1452991452991453,0.1212454212454212,0.135042735042735,0.1278388278388278,0.1335775335775335,0.1073260073260073,0.1329670329670329,0.1283272283272283,2.827066877303844,2.7020333117023574,2.5511635675314555,2.732352010129788,2.6656962639495387,2.9873028875691165,5.819295229909757,8.948908730158731,4.23004596740493,6.248302965344765,0.0819215702880831,0.0764597346031695,0.0663447330463017,0.0804033120544889,0.0726259324431648,0.0588833176804108,0.0645117084779752,0.1164536537821077,0.0591464654844855,0.0742066177704405,0.52525,0.5377,0.55095,0.52615,0.536275,0.877925,0.88365,0.8488,0.88035,0.86005,0.1178266178266178,0.1285714285714285,0.1452991452991453,0.1212454212454212,0.135042735042735,0.1278388278388278,0.1335775335775335,0.1073260073260073,0.1329670329670329,0.1283272283272283
6301,2.8145004976688144,2.7050683742131536,2.550231752945775,2.7193633952254648,2.6567058567385144,2.948480579593479,5.8269851517107805,8.948073424838766,4.251703577512779,6.222202455079167,0.08152119955188,0.0763411661638691,0.066482580346845,0.0807341198118942,0.0732443071787879,0.0589929677742985,0.0644395039435119,0.1166096323399801,0.0590114936537528,0.0742638744733721,0.522775,0.5393,0.552325,0.52875,0.5407,0.875775,0.883825,0.848825,0.8826,0.859475,0.1181929181929181,0.1269841269841269,0.1461538461538461,0.1225885225885225,0.1357753357753357,0.1268620268620268,0.1332112332112332,0.1057387057387057,0.1332112332112332,0.1286935286935286,2.8145004976688144,2.7050683742131536,2.550231752945775,2.7193633952254648,2.6567058567385144,2.948480579593479,5.8269851517107805,8.948073424838766,4.251703577512779,6.222202455079167,0.08152119955188,0.0763411661638691,0.066482580346845,0.0807341198118942,0.0732443071787879,0.0589929677742985,0.0644395039435119,0.1166096323399801,0.0590114936537528,0.0742638744733721,0.522775,0.5393,0.552325,0.52875,0.5407,0.875775,0.883825,0.848825,0.8826,0.859475,0.1181929181929181,0.1269841269841269,0.1461538461538461,0.1225885225885225,0.1357753357753357,0.1268620268620268,0.1332112332112332,0.1057387057387057,0.1332112332112332,0.1286935286935286,2.8145004976688144,2.7050683742131536,2.550231752945775,2.7193633952254648,2.6567058567385144,2.948480579593479,5.8269851517107805,8.948073424838766,4.251703577512779,6.222202455079167,0.08152119955188,0.0763411661638691,0.066482580346845,0.0807341198118942,0.0732443071787879,0.0589929677742985,0.0644395039435119,0.1166096323399801,0.0590114936537528,0.0742638744733721,0.522775,0.5393,0.552325,0.52875,0.5407,0.875775,0.883825,0.848825,0.8826,0.859475,0.1181929181929181,0.1269841269841269,0.1461538461538461,0.1225885225885225,0.1357753357753357,0.1268620268620268,0.1332112332112332,0.1057387057387057,0.1332112332112332,0.1286935286935286
6401,2.7990644381372856,2.694604957606524,2.5248554270462633,2.7188479727934536,2.6636956521739132,2.9505293159609116,5.7734274711168165,8.96773120425815,4.197266035751841,6.258145814581459,0.0826804707899059,0.0767291198270183,0.0669268981557061,0.0801979612264547,0.0726828685405221,0.05902573858766,0.0645736552079933,0.1165386189573794,0.0591422138852033,0.0742942940976651,0.52435,0.537075,0.5504,0.529525,0.54,0.8772,0.88315,0.8497,0.881125,0.861125,0.1158730158730158,0.1275946275946275,0.1451770451770452,0.1216117216117216,0.1374847374847375,0.1252747252747252,0.1322344322344322,0.1043956043956044,0.1332112332112332,0.1285714285714285,2.7990644381372856,2.694604957606524,2.5248554270462633,2.7188479727934536,2.6636956521739132,2.9505293159609116,5.7734274711168165,8.96773120425815,4.197266035751841,6.258145814581459,0.0826804707899059,0.0767291198270183,0.0669268981557061,0.0801979612264547,0.0726828685405221,0.05902573858766,0.0645736552079933,0.1165386189573794,0.0591422138852033,0.0742942940976651,0.52435,0.537075,0.5504,0.529525,0.54,0.8772,0.88315,0.8497,0.881125,0.861125,0.1158730158730158,0.1275946275946275,0.1451770451770452,0.1216117216117216,0.1374847374847375,0.1252747252747252,0.1322344322344322,0.1043956043956044,0.1332112332112332,0.1285714285714285,2.7990644381372856,2.694604957606524,2.5248554270462633,2.7188479727934536,2.6636956521739132,2.9505293159609116,5.7734274711168165,8.96773120425815,4.197266035751841,6.258145814581459,0.0826804707899059,0.0767291198270183,0.0669268981557061,0.0801979612264547,0.0726828685405221,0.05902573858766,0.0645736552079933,0.1165386189573794,0.0591422138852033,0.0742942940976651,0.52435,0.537075,0.5504,0.529525,0.54,0.8772,0.88315,0.8497,0.881125,0.861125,0.1158730158730158,0.1275946275946275,0.1451770451770452,0.1216117216117216,0.1374847374847375,0.1252747252747252,0.1322344322344322,0.1043956043956044,0.1332112332112332,0.1285714285714285
6501,2.789101017518095,2.6621556822419947,2.5324501090055342,2.7213595859345823,2.644277124749472,2.926919140225178,5.821505841626999,8.879327398615235,4.238227146814404,6.231072838177252,0.0821535846296552,0.0768739700006975,0.0669234771834765,0.0810636537843518,0.0733512700287693,0.0592042321596496,0.0647165216000762,0.1166519757171744,0.0591760720746659,0.074378139365945,0.52335,0.530775,0.552775,0.531475,0.538475,0.877875,0.88445,0.84835,0.882675,0.86065,0.1162393162393162,0.126007326007326,0.1449328449328449,0.1199023199023199,0.1373626373626373,0.1267399267399267,0.1321123321123321,0.1053724053724053,0.1322344322344322,0.1279609279609279,2.789101017518095,2.6621556822419947,2.5324501090055342,2.7213595859345823,2.644277124749472,2.926919140225178,5.821505841626999,8.879327398615235,4.238227146814404,6.231072838177252,0.0821535846296552,0.0768739700006975,0.0669234771834765,0.0810636537843518,0.0733512700287693,0.0592042321596496,0.0647165216000762,0.1166519757171744,0.0591760720746659,0.074378139365945,0.52335,0.530775,0.552775,0.531475,0.538475,0.877875,0.88445,0.84835,0.882675,0.86065,0.1162393162393162,0.126007326007326,0.1449328449328449,0.1199023199023199,0.1373626373626373,0.1267399267399267,0.1321123321123321,0.1053724053724053,0.1322344322344322,0.1279609279609279,2.789101017518095,2.6621556822419947,2.5324501090055342,2.7213595859345823,2.644277124749472,2.926919140225178,5.821505841626999,8.879327398615235,4.238227146814404,6.231072838177252,0.0821535846296552,0.0768739700006975,0.0669234771834765,0.0810636537843518,0.0733512700287693,0.0592042321596496,0.0647165216000762,0.1166519757171744,0.0591760720746659,0.074378139365945,0.52335,0.530775,0.552775,0.531475,0.538475,0.877875,0.88445,0.84835,0.882675,0.86065,0.1162393162393162,0.126007326007326,0.1449328449328449,0.1199023199023199,0.1373626373626373,0.1267399267399267,0.1321123321123321,0.1053724053724053,0.1322344322344322,0.1279609279609279
6601,2.802328630618346,2.670706091452577,2.5232980925211166,2.6967038809144075,2.633694056229267,2.938235901673207,5.8321327221130765,8.93452182605798,4.232484076433121,6.245569620253166,0.0822929800004791,0.0765051878646301,0.0666831961367627,0.0815675127225404,0.0726119548498874,0.0591962140530149,0.0647045333576713,0.1167636370646269,0.0592836327499757,0.0743552661171868,0.523325,0.535825,0.553075,0.52975,0.540275,0.878975,0.885475,0.84995,0.88225,0.86175,0.1161172161172161,0.1257631257631257,0.144078144078144,0.1196581196581196,0.135042735042735,0.1251526251526251,0.1315018315018315,0.1051282051282051,0.1323565323565323,0.1277167277167277,2.802328630618346,2.670706091452577,2.5232980925211166,2.6967038809144075,2.633694056229267,2.938235901673207,5.8321327221130765,8.93452182605798,4.232484076433121,6.245569620253166,0.0822929800004791,0.0765051878646301,0.0666831961367627,0.0815675127225404,0.0726119548498874,0.0591962140530149,0.0647045333576713,0.1167636370646269,0.0592836327499757,0.0743552661171868,0.523325,0.535825,0.553075,0.52975,0.540275,0.878975,0.885475,0.84995,0.88225,0.86175,0.1161172161172161,0.1257631257631257,0.144078144078144,0.1196581196581196,0.135042735042735,0.1251526251526251,0.1315018315018315,0.1051282051282051,0.1323565323565323,0.1277167277167277,2.802328630618346,2.670706091452577,2.5232980925211166,2.6967038809144075,2.633694056229267,2.938235901673207,5.8321327221130765,8.93452182605798,4.232484076433121,6.245569620253166,0.0822929800004791,0.0765051878646301,0.0666831961367627,0.0815675127225404,0.0726119548498874,0.0591962140530149,0.0647045333576713,0.1167636370646269,0.0592836327499757,0.0743552661171868,0.523325,0.535825,0.553075,0.52975,0.540275,0.878975,0.885475,0.84995,0.88225,0.86175,0.1161172161172161,0.1257631257631257,0.144078144078144,0.1196581196581196,0.135042735042735,0.1251526251526251,0.1315018315018315,0.1051282051282051,0.1323565323565323,0.1277167277167277
6701,2.7714345681603523,2.666935657413385,2.522176061082416,2.677270313329793,2.623473209923457,2.9492723492723503,5.758102597123846,8.98421759570181,4.248055315471045,6.295774647887324,0.0823847902439341,0.0768859453717028,0.06724026076266,0.0810532821104524,0.0731787379922475,0.0592278868491762,0.0647648601928339,0.1167170862704018,0.0592812490919123,0.0742711322100645,0.52355,0.5353,0.5547,0.52925,0.539475,0.87975,0.883525,0.8511,0.8843,0.863325,0.1169719169719169,0.1258852258852258,0.142002442002442,0.12002442002442,0.1334554334554334,0.1246642246642246,0.1305250305250305,0.1057387057387057,0.134065934065934,0.1284493284493284,2.7714345681603523,2.666935657413385,2.522176061082416,2.677270313329793,2.623473209923457,2.9492723492723503,5.758102597123846,8.98421759570181,4.248055315471045,6.295774647887324,0.0823847902439341,0.0768859453717028,0.06724026076266,0.0810532821104524,0.0731787379922475,0.0592278868491762,0.0647648601928339,0.1167170862704018,0.0592812490919123,0.0742711322100645,0.52355,0.5353,0.5547,0.52925,0.539475,0.87975,0.883525,0.8511,0.8843,0.863325,0.1169719169719169,0.1258852258852258,0.142002442002442,0.12002442002442,0.1334554334554334,0.1246642246642246,0.1305250305250305,0.1057387057387057,0.134065934065934,0.1284493284493284,2.7714345681603523,2.666935657413385,2.522176061082416,2.677270313329793,2.623473209923457,2.9492723492723503,5.758102597123846,8.98421759570181,4.248055315471045,6.295774647887324,0.0823847902439341,0.0768859453717028,0.06724026076266,0.0810532821104524,0.0731787379922475,0.0592278868491762,0.0647648601928339,0.1167170862704018,0.0592812490919123,0.0742711322100645,0.52355,0.5353,0.5547,0.52925,0.539475,0.87975,0.883525,0.8511,0.8843,0.863325,0.1169719169719169,0.1258852258852258,0.142002442002442,0.12002442002442,0.1334554334554334,0.1246642246642246,0.1305250305250305,0.1057387057387057,0.134065934065934,0.1284493284493284
6801,2.7630820805615213,2.63452649682898,2.5174224882814706,2.66841597943665,2.614690371336921,2.9153506001263434,5.766940008631852,8.927724920714406,4.191358024691357,6.181687869557427,0.0829511416094946,0.0775721636982265,0.0669817258464018,0.0812040818609524,0.0735844247219061,0.0592306802767233,0.0648809018516864,0.1168122406727405,0.0593294414129417,0.0746133606898414,0.522725,0.53485,0.557325,0.53315,0.540175,0.881275,0.88415,0.850225,0.88255,0.860475,0.1164835164835164,0.1247863247863247,0.1432234432234432,0.1196581196581196,0.1344322344322344,0.1252747252747252,0.1306471306471306,0.1057387057387057,0.1327228327228327,0.126007326007326,2.7630820805615213,2.63452649682898,2.5174224882814706,2.66841597943665,2.614690371336921,2.9153506001263434,5.766940008631852,8.927724920714406,4.191358024691357,6.181687869557427,0.0829511416094946,0.0775721636982265,0.0669817258464018,0.0812040818609524,0.0735844247219061,0.0592306802767233,0.0648809018516864,0.1168122406727405,0.0593294414129417,0.0746133606898414,0.522725,0.53485,0.557325,0.53315,0.540175,0.881275,0.88415,0.850225,0.88255,0.860475,0.1164835164835164,0.1247863247863247,0.1432234432234432,0.1196581196581196,0.1344322344322344,0.1252747252747252,0.1306471306471306,0.1057387057387057,0.1327228327228327,0.126007326007326,2.7630820805615213,2.63452649682898,2.5174224882814706,2.66841597943665,2.614690371336921,2.9153506001263434,5.766940008631852,8.927724920714406,4.191358024691357,6.181687869557427,0.0829511416094946,0.0775721636982265,0.0669817258464018,0.0812040818609524,0.0735844247219061,0.0592306802767233,0.0648809018516864,0.1168122406727405,0.0593294414129417,0.0746133606898414,0.522725,0.53485,0.557325,0.53315,0.540175,0.881275,0.88415,0.850225,0.88255,0.860475,0.1164835164835164,0.1247863247863247,0.1432234432234432,0.1196581196581196,0.1344322344322344,0.1252747252747252,0.1306471306471306,0.1057387057387057,0.1327228327228327,0.126007326007326
6901,2.759522425907338,2.6496559943658924,2.506092425178281,2.6813198682291945,2.6129277154167343,2.903279369032795,5.772825616616181,9.004729729729728,4.149544588011013,6.202822507689522,0.0829618733518733,0.076757512408721,0.0668825303256331,0.0812495835581344,0.0730116321079156,0.0593337495770238,0.0649395464116524,0.1168962891362114,0.0594201023128554,0.0745306547951196,0.526775,0.538525,0.554775,0.537075,0.538975,0.87955,0.88445,0.852,0.881975,0.861825,0.1151404151404151,0.1246642246642246,0.1423687423687423,0.1216117216117216,0.1344322344322344,0.1242979242979243,0.131013431013431,0.105006105006105,0.134065934065934,0.1261294261294261,2.759522425907338,2.6496559943658924,2.506092425178281,2.6813198682291945,2.6129277154167343,2.903279369032795,5.772825616616181,9.004729729729728,4.149544588011013,6.202822507689522,0.0829618733518733,0.076757512408721,0.0668825303256331,0.0812495835581344,0.0730116321079156,0.0593337495770238,0.0649395464116524,0.1168962891362114,0.0594201023128554,0.0745306547951196,0.526775,0.538525,0.554775,0.537075,0.538975,0.87955,0.88445,0.852,0.881975,0.861825,0.1151404151404151,0.1246642246642246,0.1423687423687423,0.1216117216117216,0.1344322344322344,0.1242979242979243,0.131013431013431,0.105006105006105,0.134065934065934,0.1261294261294261,2.759522425907338,2.6496559943658924,2.506092425178281,2.6813198682291945,2.6129277154167343,2.903279369032795,5.772825616616181,9.004729729729728,4.149544588011013,6.202822507689522,0.0829618733518733,0.076757512408721,0.0668825303256331,0.0812495835581344,0.0730116321079156,0.0593337495770238,0.0649395464116524,0.1168962891362114,0.0594201023128554,0.0745306547951196,0.526775,0.538525,0.554775,0.537075,0.538975,0.87955,0.88445,0.852,0.881975,0.861825,0.1151404151404151,0.1246642246642246,0.1423687423687423,0.1216117216117216,0.1344322344322344,0.1242979242979243,0.131013431013431,0.105006105006105,0.134065934065934,0.1261294261294261
7001,2.7440092286718056,2.6398931239435086,2.5056584651765106,2.6581893793985922,2.6150881057268722,2.8476403580146457,5.756244616709734,8.97793498399865,4.176873661670235,6.312059369202225,0.0831114979420914,0.0770508759852469,0.0669764804621552,0.0815219546509066,0.0730162813763434,0.0593744906773303,0.0649316032091306,0.117072264062814,0.0595257738800992,0.07438234325502,0.523225,0.541525,0.555975,0.5311,0.546,0.8771,0.8839,0.851575,0.88325,0.86525,0.1161172161172161,0.1273504273504273,0.1433455433455433,0.1199023199023199,0.134065934065934,0.1235653235653235,0.1301587301587301,0.1054945054945055,0.1311355311355311,0.126007326007326,2.7440092286718056,2.6398931239435086,2.5056584651765106,2.6581893793985922,2.6150881057268722,2.8476403580146457,5.756244616709734,8.97793498399865,4.176873661670235,6.312059369202225,0.0831114979420914,0.0770508759852469,0.0669764804621552,0.0815219546509066,0.0730162813763434,0.0593744906773303,0.0649316032091306,0.117072264062814,0.0595257738800992,0.07438234325502,0.523225,0.541525,0.555975,0.5311,0.546,0.8771,0.8839,0.851575,0.88325,0.86525,0.1161172161172161,0.1273504273504273,0.1433455433455433,0.1199023199023199,0.134065934065934,0.1235653235653235,0.1301587301587301,0.1054945054945055,0.1311355311355311,0.126007326007326,2.7440092286718056,2.6398931239435086,2.5056584651765106,2.6581893793985922,2.6150881057268722,2.8476403580146457,5.756244616709734,8.97793498399865,4.176873661670235,6.312059369202225,0.0831114979420914,0.0770508759852469,0.0669764804621552,0.0815219546509066,0.0730162813763434,0.0593744906773303,0.0649316032091306,0.117072264062814,0.0595257738800992,0.07438234325502,0.523225,0.541525,0.555975,0.5311,0.546,0.8771,0.8839,0.851575,0.88325,0.86525,0.1161172161172161,0.1273504273504273,0.1433455433455433,0.1199023199023199,0.134065934065934,0.1235653235653235,0.1301587301587301,0.1054945054945055,0.1311355311355311,0.126007326007326
7101,2.7561392269912446,2.6137946040034814,2.5049041713641484,2.662102425876011,2.5903006363835854,2.8910269818029706,5.784649122807018,8.978719810842765,4.15534604671095,6.190882673447146,0.0831564431310302,0.0778543130107515,0.0670209253633479,0.0815420618832235,0.0737147490742208,0.0594051552948201,0.0649226723619721,0.1170570302554336,0.0594809465217753,0.0747569208211003,0.5317,0.5404,0.5565,0.53625,0.5443,0.880475,0.886,0.851975,0.883325,0.86235,0.1156288156288156,0.1263736263736263,0.1415140415140415,0.1194139194139194,0.1317460317460317,0.1245421245421245,0.1308913308913309,0.1042735042735042,0.1323565323565323,0.1251526251526251,2.7561392269912446,2.6137946040034814,2.5049041713641484,2.662102425876011,2.5903006363835854,2.8910269818029706,5.784649122807018,8.978719810842765,4.15534604671095,6.190882673447146,0.0831564431310302,0.0778543130107515,0.0670209253633479,0.0815420618832235,0.0737147490742208,0.0594051552948201,0.0649226723619721,0.1170570302554336,0.0594809465217753,0.0747569208211003,0.5317,0.5404,0.5565,0.53625,0.5443,0.880475,0.886,0.851975,0.883325,0.86235,0.1156288156288156,0.1263736263736263,0.1415140415140415,0.1194139194139194,0.1317460317460317,0.1245421245421245,0.1308913308913309,0.1042735042735042,0.1323565323565323,0.1251526251526251,2.7561392269912446,2.6137946040034814,2.5049041713641484,2.662102425876011,2.5903006363835854,2.8910269818029706,5.784649122807018,8.978719810842765,4.15534604671095,6.190882673447146,0.0831564431310302,0.0778543130107515,0.0670209253633479,0.0815420618832235,0.0737147490742208,0.0594051552948201,0.0649226723619721,0.1170570302554336,0.0594809465217753,0.0747569208211003,0.5317,0.5404,0.5565,0.53625,0.5443,0.880475,0.886,0.851975,0.883325,0.86235,0.1156288156288156,0.1263736263736263,0.1415140415140415,0.1194139194139194,0.1317460317460317,0.1245421245421245,0.1308913308913309,0.1042735042735042,0.1323565323565323,0.1251526251526251
7201,2.727094275558385,2.6330220110328253,2.5002256826901372,2.654973285120622,2.583360433604336,2.9094955489614245,5.765813088203107,8.906150494385793,4.193081081081082,6.195454545454548,0.0831538102779711,0.0782450191562995,0.0673841675608159,0.0814736376463349,0.0736107727365123,0.0594562678342243,0.0650548999458065,0.1171161756557585,0.0595226374244104,0.0747893144910039,0.528775,0.542275,0.5569,0.536775,0.53875,0.88205,0.885775,0.850825,0.884375,0.8625,0.1151404151404151,0.1277167277167277,0.1424908424908424,0.1177045177045177,0.1316239316239316,0.124053724053724,0.1296703296703296,0.1047619047619047,0.1323565323565323,0.1262515262515262,2.727094275558385,2.6330220110328253,2.5002256826901372,2.654973285120622,2.583360433604336,2.9094955489614245,5.765813088203107,8.906150494385793,4.193081081081082,6.195454545454548,0.0831538102779711,0.0782450191562995,0.0673841675608159,0.0814736376463349,0.0736107727365123,0.0594562678342243,0.0650548999458065,0.1171161756557585,0.0595226374244104,0.0747893144910039,0.528775,0.542275,0.5569,0.536775,0.53875,0.88205,0.885775,0.850825,0.884375,0.8625,0.1151404151404151,0.1277167277167277,0.1424908424908424,0.1177045177045177,0.1316239316239316,0.124053724053724,0.1296703296703296,0.1047619047619047,0.1323565323565323,0.1262515262515262,2.727094275558385,2.6330220110328253,2.5002256826901372,2.654973285120622,2.583360433604336,2.9094955489614245,5.765813088203107,8.906150494385793,4.193081081081082,6.195454545454548,0.0831538102779711,0.0782450191562995,0.0673841675608159,0.0814736376463349,0.0736107727365123,0.0594562678342243,0.0650548999458065,0.1171161756557585,0.0595226374244104,0.0747893144910039,0.528775,0.542275,0.5569,0.536775,0.53875,0.88205,0.885775,0.850825,0.884375,0.8625,0.1151404151404151,0.1277167277167277,0.1424908424908424,0.1177045177045177,0.1316239316239316,0.124053724053724,0.1296703296703296,0.1047619047619047,0.1323565323565323,0.1262515262515262
7301,2.7157776948899666,2.6213197419074987,2.4869368092944177,2.6532579429186858,2.583059210526316,2.855349794238682,5.853315472203615,8.897186872069659,4.192299325647159,6.253279142804359,0.0829019461860272,0.0779411004960882,0.0672882571512831,0.081709522878544,0.073860124891705,0.0595687697217407,0.0649607642799467,0.1173113248973531,0.0595953018260661,0.0747930672763437,0.530825,0.538925,0.558875,0.53575,0.544,0.8785,0.888025,0.8507,0.885075,0.864675,0.1152625152625152,0.1244200244200244,0.145054945054945,0.1196581196581196,0.1293040293040293,0.1255189255189255,0.1299145299145299,0.1037851037851037,0.1316239316239316,0.1246642246642246,2.7157776948899666,2.6213197419074987,2.4869368092944177,2.6532579429186858,2.583059210526316,2.855349794238682,5.853315472203615,8.897186872069659,4.192299325647159,6.253279142804359,0.0829019461860272,0.0779411004960882,0.0672882571512831,0.081709522878544,0.073860124891705,0.0595687697217407,0.0649607642799467,0.1173113248973531,0.0595953018260661,0.0747930672763437,0.530825,0.538925,0.558875,0.53575,0.544,0.8785,0.888025,0.8507,0.885075,0.864675,0.1152625152625152,0.1244200244200244,0.145054945054945,0.1196581196581196,0.1293040293040293,0.1255189255189255,0.1299145299145299,0.1037851037851037,0.1316239316239316,0.1246642246642246,2.7157776948899666,2.6213197419074987,2.4869368092944177,2.6532579429186858,2.583059210526316,2.855349794238682,5.853315472203615,8.897186872069659,4.192299325647159,6.253279142804359,0.0829019461860272,0.0779411004960882,0.0672882571512831,0.081709522878544,0.073860124891705,0.0595687697217407,0.0649607642799467,0.1173113248973531,0.0595953018260661,0.0747930672763437,0.530825,0.538925,0.558875,0.53575,0.544,0.8785,0.888025,0.8507,0.885075,0.864675,0.1152625152625152,0.1244200244200244,0.145054945054945,0.1196581196581196,0.1293040293040293,0.1255189255189255,0.1299145299145299,0.1037851037851037,0.1316239316239316,0.1246642246642246
7401,2.7167304421768703,2.621134302262048,2.4865904718795973,2.6126681313970312,2.561291023690502,2.8623776806162806,5.844935296742526,8.898253861652114,4.177507069828147,6.202236890355703,0.0829759017901628,0.0779773433340748,0.0680153686448428,0.0813292528447638,0.0738386306456716,0.0596928564673505,0.0651039280164702,0.117248725761709,0.0596554093219639,0.0748633621662669,0.5296,0.54245,0.55815,0.533475,0.5399,0.879925,0.88795,0.8511,0.885075,0.86365,0.1157509157509157,0.1263736263736263,0.1429792429792429,0.1189255189255189,0.1297924297924298,0.1235653235653235,0.1295482295482295,0.1032967032967032,0.1304029304029304,0.1255189255189255,2.7167304421768703,2.621134302262048,2.4865904718795973,2.6126681313970312,2.561291023690502,2.8623776806162806,5.844935296742526,8.898253861652114,4.177507069828147,6.202236890355703,0.0829759017901628,0.0779773433340748,0.0680153686448428,0.0813292528447638,0.0738386306456716,0.0596928564673505,0.0651039280164702,0.117248725761709,0.0596554093219639,0.0748633621662669,0.5296,0.54245,0.55815,0.533475,0.5399,0.879925,0.88795,0.8511,0.885075,0.86365,0.1157509157509157,0.1263736263736263,0.1429792429792429,0.1189255189255189,0.1297924297924298,0.1235653235653235,0.1295482295482295,0.1032967032967032,0.1304029304029304,0.1255189255189255,2.7167304421768703,2.621134302262048,2.4865904718795973,2.6126681313970312,2.561291023690502,2.8623776806162806,5.844935296742526,8.898253861652114,4.177507069828147,6.202236890355703,0.0829759017901628,0.0779773433340748,0.0680153686448428,0.0813292528447638,0.0738386306456716,0.0596928564673505,0.0651039280164702,0.117248725761709,0.0596554093219639,0.0748633621662669,0.5296,0.54245,0.55815,0.533475,0.5399,0.879925,0.88795,0.8511,0.885075,0.86365,0.1157509157509157,0.1263736263736263,0.1429792429792429,0.1189255189255189,0.1297924297924298,0.1235653235653235,0.1295482295482295,0.1032967032967032,0.1304029304029304,0.1255189255189255
7501,2.72108843537415,2.617264919621229,2.489145260286429,2.622375735333801,2.5690749863163655,2.847450572320499,5.812150993969174,8.915065722952477,4.163592970275547,6.255736491487786,0.0832813240456127,0.0780062116590946,0.0677184067103763,0.0820140758866146,0.0737158861610737,0.0596724503965561,0.0652774694146417,0.1172372598764686,0.0596971973807558,0.0748533427928736,0.533275,0.5459,0.5601,0.536775,0.54325,0.879875,0.888075,0.85165,0.884775,0.8649,0.114041514041514,0.1263736263736263,0.1432234432234432,0.1167277167277167,0.1312576312576312,0.1231990231990232,0.1299145299145299,0.1043956043956044,0.1294261294261294,0.1252747252747252,2.72108843537415,2.617264919621229,2.489145260286429,2.622375735333801,2.5690749863163655,2.847450572320499,5.812150993969174,8.915065722952477,4.163592970275547,6.255736491487786,0.0832813240456127,0.0780062116590946,0.0677184067103763,0.0820140758866146,0.0737158861610737,0.0596724503965561,0.0652774694146417,0.1172372598764686,0.0596971973807558,0.0748533427928736,0.533275,0.5459,0.5601,0.536775,0.54325,0.879875,0.888075,0.85165,0.884775,0.8649,0.114041514041514,0.1263736263736263,0.1432234432234432,0.1167277167277167,0.1312576312576312,0.1231990231990232,0.1299145299145299,0.1043956043956044,0.1294261294261294,0.1252747252747252,2.72108843537415,2.617264919621229,2.489145260286429,2.622375735333801,2.5690749863163655,2.847450572320499,5.812150993969174,8.915065722952477,4.163592970275547,6.255736491487786,0.0832813240456127,0.0780062116590946,0.0677184067103763,0.0820140758866146,0.0737158861610737,0.0596724503965561,0.0652774694146417,0.1172372598764686,0.0596971973807558,0.0748533427928736,0.533275,0.5459,0.5601,0.536775,0.54325,0.879875,0.888075,0.85165,0.884775,0.8649,0.114041514041514,0.1263736263736263,0.1432234432234432,0.1167277167277167,0.1312576312576312,0.1231990231990232,0.1299145299145299,0.1043956043956044,0.1294261294261294,0.1252747252747252
7601,2.6961066666666667,2.5845305074561638,2.4835709857408554,2.619052744886975,2.5589027541091744,2.900406069673006,5.823779668607254,8.946316680779,4.143636760532636,6.216116540660151,0.083258186039154,0.0783339692292015,0.0674856812475517,0.0818705441471898,0.0741287765278238,0.0596400127706378,0.0652869378513459,0.1173473791312363,0.0597446090711048,0.0749501455693205,0.53125,0.542325,0.556425,0.5355,0.545225,0.883025,0.88835,0.852375,0.885475,0.864425,0.1137973137973138,0.1241758241758241,0.1404151404151404,0.1158730158730158,0.1308913308913309,0.1233211233211233,0.1302808302808303,0.1035409035409035,0.1299145299145299,0.1264957264957265,2.6961066666666667,2.5845305074561638,2.4835709857408554,2.619052744886975,2.5589027541091744,2.900406069673006,5.823779668607254,8.946316680779,4.143636760532636,6.216116540660151,0.083258186039154,0.0783339692292015,0.0674856812475517,0.0818705441471898,0.0741287765278238,0.0596400127706378,0.0652869378513459,0.1173473791312363,0.0597446090711048,0.0749501455693205,0.53125,0.542325,0.556425,0.5355,0.545225,0.883025,0.88835,0.852375,0.885475,0.864425,0.1137973137973138,0.1241758241758241,0.1404151404151404,0.1158730158730158,0.1308913308913309,0.1233211233211233,0.1302808302808303,0.1035409035409035,0.1299145299145299,0.1264957264957265,2.6961066666666667,2.5845305074561638,2.4835709857408554,2.619052744886975,2.5589027541091744,2.900406069673006,5.823779668607254,8.946316680779,4.143636760532636,6.216116540660151,0.083258186039154,0.0783339692292015,0.0674856812475517,0.0818705441471898,0.0741287765278238,0.0596400127706378,0.0652869378513459,0.1173473791312363,0.0597446090711048,0.0749501455693205,0.53125,0.542325,0.556425,0.5355,0.545225,0.883025,0.88835,0.852375,0.885475,0.864425,0.1137973137973138,0.1241758241758241,0.1404151404151404,0.1158730158730158,0.1308913308913309,0.1233211233211233,0.1302808302808303,0.1035409035409035,0.1299145299145299,0.1264957264957265
7701,2.6740744669566134,2.5763279192273925,2.466507855481822,2.6039202980722496,2.5465876022621203,2.8547743966421817,5.857498867240601,8.92620176032498,4.126626192541198,6.271844660194174,0.0841384351427255,0.078428077223318,0.0677205088903117,0.0820245984600231,0.0739161125570594,0.0597699268027376,0.0651997891572731,0.1173879431501385,0.0598925962965546,0.0748420581407487,0.52865,0.5444,0.559225,0.537025,0.544675,0.880875,0.88965,0.8523,0.8847,0.8661,0.1131868131868131,0.1258852258852258,0.1409035409035409,0.1197802197802197,0.1317460317460317,0.1241758241758241,0.13003663003663,0.1029304029304029,0.1305250305250305,0.1267399267399267,2.6740744669566134,2.5763279192273925,2.466507855481822,2.6039202980722496,2.5465876022621203,2.8547743966421817,5.857498867240601,8.92620176032498,4.126626192541198,6.271844660194174,0.0841384351427255,0.078428077223318,0.0677205088903117,0.0820245984600231,0.0739161125570594,0.0597699268027376,0.0651997891572731,0.1173879431501385,0.0598925962965546,0.0748420581407487,0.52865,0.5444,0.559225,0.537025,0.544675,0.880875,0.88965,0.8523,0.8847,0.8661,0.1131868131868131,0.1258852258852258,0.1409035409035409,0.1197802197802197,0.1317460317460317,0.1241758241758241,0.13003663003663,0.1029304029304029,0.1305250305250305,0.1267399267399267,2.6740744669566134,2.5763279192273925,2.466507855481822,2.6039202980722496,2.5465876022621203,2.8547743966421817,5.857498867240601,8.92620176032498,4.126626192541198,6.271844660194174,0.0841384351427255,0.078428077223318,0.0677205088903117,0.0820245984600231,0.0739161125570594,0.0597699268027376,0.0651997891572731,0.1173879431501385,0.0598925962965546,0.0748420581407487,0.52865,0.5444,0.559225,0.537025,0.544675,0.880875,0.88965,0.8523,0.8847,0.8661,0.1131868131868131,0.1258852258852258,0.1409035409035409,0.1197802197802197,0.1317460317460317,0.1241758241758241,0.13003663003663,0.1029304029304029,0.1305250305250305,0.1267399267399267
7801,2.688041501764894,2.55892457872062,2.464524917697809,2.5948587784198303,2.54790073185495,2.870287539936102,5.75359752047819,8.914527027027026,4.1999117387466915,6.211070110701109,0.0837512088288951,0.0782046769972441,0.0679644035340728,0.0822528235119076,0.0740505563537,0.0597684585025566,0.0654150187057835,0.1176162264421268,0.0598779052065743,0.0750431113900344,0.53255,0.541575,0.55955,0.537075,0.545675,0.882625,0.887075,0.852,0.8867,0.8645,0.1164835164835164,0.1224664224664224,0.1401709401709401,0.1151404151404151,0.1294261294261294,0.1228327228327228,0.1282051282051282,0.1039072039072039,0.1293040293040293,0.1236874236874236,2.688041501764894,2.55892457872062,2.464524917697809,2.5948587784198303,2.54790073185495,2.870287539936102,5.75359752047819,8.914527027027026,4.1999117387466915,6.211070110701109,0.0837512088288951,0.0782046769972441,0.0679644035340728,0.0822528235119076,0.0740505563537,0.0597684585025566,0.0654150187057835,0.1176162264421268,0.0598779052065743,0.0750431113900344,0.53255,0.541575,0.55955,0.537075,0.545675,0.882625,0.887075,0.852,0.8867,0.8645,0.1164835164835164,0.1224664224664224,0.1401709401709401,0.1151404151404151,0.1294261294261294,0.1228327228327228,0.1282051282051282,0.1039072039072039,0.1293040293040293,0.1236874236874236,2.688041501764894,2.55892457872062,2.464524917697809,2.5948587784198303,2.54790073185495,2.870287539936102,5.75359752047819,8.914527027027026,4.1999117387466915,6.211070110701109,0.0837512088288951,0.0782046769972441,0.0679644035340728,0.0822528235119076,0.0740505563537,0.0597684585025566,0.0654150187057835,0.1176162264421268,0.0598779052065743,0.0750431113900344,0.53255,0.541575,0.55955,0.537075,0.545675,0.882625,0.887075,0.852,0.8867,0.8645,0.1164835164835164,0.1224664224664224,0.1401709401709401,0.1151404151404151,0.1294261294261294,0.1228327228327228,0.1282051282051282,0.1039072039072039,0.1293040293040293,0.1236874236874236
7901,2.6846488436240183,2.5762628471462934,2.469451335602608,2.597728246892413,2.5390996571175757,2.8677827860055807,5.751727211945619,8.972876151484138,4.102696871628912,6.229727222119132,0.0840983624093491,0.0784687181008071,0.0678893112513309,0.0822133445263763,0.0745948351306832,0.0598687785525409,0.0653747636287632,0.1176285058965093,0.0599877794809027,0.0751232732275147,0.5287,0.5427,0.566675,0.5334,0.54795,0.883525,0.887825,0.85345,0.884125,0.865275,0.1131868131868131,0.1236874236874236,0.1394383394383394,0.1158730158730158,0.1301587301587301,0.1227106227106227,0.1275946275946275,0.1039072039072039,0.1285714285714285,0.1246642246642246,2.6846488436240183,2.5762628471462934,2.469451335602608,2.597728246892413,2.5390996571175757,2.8677827860055807,5.751727211945619,8.972876151484138,4.102696871628912,6.229727222119132,0.0840983624093491,0.0784687181008071,0.0678893112513309,0.0822133445263763,0.0745948351306832,0.0598687785525409,0.0653747636287632,0.1176285058965093,0.0599877794809027,0.0751232732275147,0.5287,0.5427,0.566675,0.5334,0.54795,0.883525,0.887825,0.85345,0.884125,0.865275,0.1131868131868131,0.1236874236874236,0.1394383394383394,0.1158730158730158,0.1301587301587301,0.1227106227106227,0.1275946275946275,0.1039072039072039,0.1285714285714285,0.1246642246642246,2.6846488436240183,2.5762628471462934,2.469451335602608,2.597728246892413,2.5390996571175757,2.8677827860055807,5.751727211945619,8.972876151484138,4.102696871628912,6.229727222119132,0.0840983624093491,0.0784687181008071,0.0678893112513309,0.0822133445263763,0.0745948351306832,0.0598687785525409,0.0653747636287632,0.1176285058965093,0.0599877794809027,0.0751232732275147,0.5287,0.5427,0.566675,0.5334,0.54795,0.883525,0.887825,0.85345,0.884125,0.865275,0.1131868131868131,0.1236874236874236,0.1394383394383394,0.1158730158730158,0.1301587301587301,0.1227106227106227,0.1275946275946275,0.1039072039072039,0.1285714285714285,0.1246642246642246
8001,2.691965243509977,2.552959245241621,2.4544675012862287,2.5762354847421007,2.519435015876492,2.871397849462366,5.789959477712743,8.993655692729764,4.148083623693379,6.204528582034148,0.084130733657106,0.0793566686602868,0.0682336672877238,0.0827093605003019,0.0750004945776147,0.0599293851331283,0.0655455099802491,0.1175242856337711,0.0600016747004996,0.0752419162560217,0.5339,0.544225,0.562675,0.537125,0.54335,0.88375,0.88895,0.8542,0.8852,0.8653,0.1131868131868131,0.121001221001221,0.14004884004884,0.1162393162393162,0.1312576312576312,0.1227106227106227,0.1277167277167277,0.1039072039072039,0.1285714285714285,0.1235653235653235,2.691965243509977,2.552959245241621,2.4544675012862287,2.5762354847421007,2.519435015876492,2.871397849462366,5.789959477712743,8.993655692729764,4.148083623693379,6.204528582034148,0.084130733657106,0.0793566686602868,0.0682336672877238,0.0827093605003019,0.0750004945776147,0.0599293851331283,0.0655455099802491,0.1175242856337711,0.0600016747004996,0.0752419162560217,0.5339,0.544225,0.562675,0.537125,0.54335,0.88375,0.88895,0.8542,0.8852,0.8653,0.1131868131868131,0.121001221001221,0.14004884004884,0.1162393162393162,0.1312576312576312,0.1227106227106227,0.1277167277167277,0.1039072039072039,0.1285714285714285,0.1235653235653235,2.691965243509977,2.552959245241621,2.4544675012862287,2.5762354847421007,2.519435015876492,2.871397849462366,5.789959477712743,8.993655692729764,4.148083623693379,6.204528582034148,0.084130733657106,0.0793566686602868,0.0682336672877238,0.0827093605003019,0.0750004945776147,0.0599293851331283,0.0655455099802491,0.1175242856337711,0.0600016747004996,0.0752419162560217,0.5339,0.544225,0.562675,0.537125,0.54335,0.88375,0.88895,0.8542,0.8852,0.8653,0.1131868131868131,0.121001221001221,0.14004884004884,0.1162393162393162,0.1312576312576312,0.1227106227106227,0.1277167277167277,0.1039072039072039,0.1285714285714285,0.1235653235653235
8101,2.6874731182795704,2.542326597487712,2.4508344609833106,2.578104575163399,2.5301596037424323,2.8124474348191755,5.779995514689393,8.891319091217364,4.144165757906216,6.202451708766714,0.0839953847246266,0.0783239219518006,0.0674716538583373,0.082566956186977,0.0747392863008407,0.0598735075247033,0.0655525106933686,0.1178892671926345,0.0600180808611799,0.0753914931835089,0.535,0.54225,0.5566,0.541,0.54575,0.8811,0.888525,0.85255,0.885375,0.8654,0.1144078144078144,0.1213675213675213,0.1389499389499389,0.1172161172161172,0.1273504273504273,0.1217338217338217,0.1279609279609279,0.1028083028083028,0.1297924297924298,0.1253968253968254,2.6874731182795704,2.542326597487712,2.4508344609833106,2.578104575163399,2.5301596037424323,2.8124474348191755,5.779995514689393,8.891319091217364,4.144165757906216,6.202451708766714,0.0839953847246266,0.0783239219518006,0.0674716538583373,0.082566956186977,0.0747392863008407,0.0598735075247033,0.0655525106933686,0.1178892671926345,0.0600180808611799,0.0753914931835089,0.535,0.54225,0.5566,0.541,0.54575,0.8811,0.888525,0.85255,0.885375,0.8654,0.1144078144078144,0.1213675213675213,0.1389499389499389,0.1172161172161172,0.1273504273504273,0.1217338217338217,0.1279609279609279,0.1028083028083028,0.1297924297924298,0.1253968253968254,2.6874731182795704,2.542326597487712,2.4508344609833106,2.578104575163399,2.5301596037424323,2.8124474348191755,5.779995514689393,8.891319091217364,4.144165757906216,6.202451708766714,0.0839953847246266,0.0783239219518006,0.0674716538583373,0.082566956186977,0.0747392863008407,0.0598735075247033,0.0655525106933686,0.1178892671926345,0.0600180808611799,0.0753914931835089,0.535,0.54225,0.5566,0.541,0.54575,0.8811,0.888525,0.85255,0.885375,0.8654,0.1144078144078144,0.1213675213675213,0.1389499389499389,0.1172161172161172,0.1273504273504273,0.1217338217338217,0.1279609279609279,0.1028083028083028,0.1297924297924298,0.1253968253968254
8201,2.681318088663575,2.535790569034449,2.4493980009086775,2.558984837079256,2.5007939549909652,2.859871244635192,5.656798245614035,8.936698032506419,4.131377271731989,6.314909781576449,0.0835307152575083,0.0791379272655087,0.0680901938135837,0.0821587876171733,0.07483958128109,0.0600367161712041,0.0656915205551615,0.1177812963436836,0.0600498338975568,0.0752891487306374,0.53645,0.543525,0.5598,0.53505,0.543425,0.8835,0.886,0.853875,0.885825,0.868375,0.1094017094017094,0.1231990231990232,0.14004884004884,0.1183150183150183,0.1278388278388278,0.1229548229548229,0.1275946275946275,0.1039072039072039,0.1285714285714285,0.1242979242979243,2.681318088663575,2.535790569034449,2.4493980009086775,2.558984837079256,2.5007939549909652,2.859871244635192,5.656798245614035,8.936698032506419,4.131377271731989,6.314909781576449,0.0835307152575083,0.0791379272655087,0.0680901938135837,0.0821587876171733,0.07483958128109,0.0600367161712041,0.0656915205551615,0.1177812963436836,0.0600498338975568,0.0752891487306374,0.53645,0.543525,0.5598,0.53505,0.543425,0.8835,0.886,0.853875,0.885825,0.868375,0.1094017094017094,0.1231990231990232,0.14004884004884,0.1183150183150183,0.1278388278388278,0.1229548229548229,0.1275946275946275,0.1039072039072039,0.1285714285714285,0.1242979242979243,2.681318088663575,2.535790569034449,2.4493980009086775,2.558984837079256,2.5007939549909652,2.859871244635192,5.656798245614035,8.936698032506419,4.131377271731989,6.314909781576449,0.0835307152575083,0.0791379272655087,0.0680901938135837,0.0821587876171733,0.07483958128109,0.0600367161712041,0.0656915205551615,0.1177812963436836,0.0600498338975568,0.0752891487306374,0.53645,0.543525,0.5598,0.53505,0.543425,0.8835,0.886,0.853875,0.885825,0.868375,0.1094017094017094,0.1231990231990232,0.14004884004884,0.1183150183150183,0.1278388278388278,0.1229548229548229,0.1275946275946275,0.1039072039072039,0.1285714285714285,0.1242979242979243
8301,2.645722856071563,2.5226999234219454,2.4340357306459,2.560791502668896,2.496658126322825,2.8622394154309045,5.799818635230106,8.938464175522794,4.2099820143884905,6.2519714607585435,0.0846218065221964,0.078312030460557,0.0686147801618015,0.0826988666893522,0.0745968218900069,0.0600482408207417,0.0656071072465926,0.117943663030804,0.0599703035212334,0.0754639463932297,0.533275,0.54295,0.5634,0.536325,0.55115,0.883675,0.889725,0.85415,0.8888,0.86685,0.1109890109890109,0.1219780219780219,0.1374847374847375,0.1177045177045177,0.1291819291819292,0.1211233211233211,0.1277167277167277,0.1037851037851037,0.1286935286935286,0.1227106227106227,2.645722856071563,2.5226999234219454,2.4340357306459,2.560791502668896,2.496658126322825,2.8622394154309045,5.799818635230106,8.938464175522794,4.2099820143884905,6.2519714607585435,0.0846218065221964,0.078312030460557,0.0686147801618015,0.0826988666893522,0.0745968218900069,0.0600482408207417,0.0656071072465926,0.117943663030804,0.0599703035212334,0.0754639463932297,0.533275,0.54295,0.5634,0.536325,0.55115,0.883675,0.889725,0.85415,0.8888,0.86685,0.1109890109890109,0.1219780219780219,0.1374847374847375,0.1177045177045177,0.1291819291819292,0.1211233211233211,0.1277167277167277,0.1037851037851037,0.1286935286935286,0.1227106227106227,2.645722856071563,2.5226999234219454,2.4340357306459,2.560791502668896,2.496658126322825,2.8622394154309045,5.799818635230106,8.938464175522794,4.2099820143884905,6.2519714607585435,0.0846218065221964,0.078312030460557,0.0686147801618015,0.0826988666893522,0.0745968218900069,0.0600482408207417,0.0656071072465926,0.117943663030804,0.0599703035212334,0.0754639463932297,0.533275,0.54295,0.5634,0.536325,0.55115,0.883675,0.889725,0.85415,0.8888,0.86685,0.1109890109890109,0.1219780219780219,0.1374847374847375,0.1177045177045177,0.1291819291819292,0.1211233211233211,0.1277167277167277,0.1037851037851037,0.1286935286935286,0.1227106227106227
8401,2.6443293464331488,2.5368188105117566,2.424109432886862,2.552194802358594,2.4901743088708783,2.8291286834852674,5.731052984574114,8.871834098249195,4.1525088028169,6.143146274149036,0.084757749243014,0.0785892934574048,0.0679969097244989,0.0826910402231143,0.0747258316930485,0.0601440871591839,0.0657789968925531,0.1181628851360076,0.0600737170269105,0.075697554390395,0.5318,0.548125,0.561375,0.5421,0.54965,0.882075,0.888175,0.852925,0.8864,0.864125,0.1125763125763125,0.1241758241758241,0.1377289377289377,0.1157509157509157,0.1293040293040293,0.1216117216117216,0.1269841269841269,0.1029304029304029,0.1284493284493284,0.1223443223443223,2.6443293464331488,2.5368188105117566,2.424109432886862,2.552194802358594,2.4901743088708783,2.8291286834852674,5.731052984574114,8.871834098249195,4.1525088028169,6.143146274149036,0.084757749243014,0.0785892934574048,0.0679969097244989,0.0826910402231143,0.0747258316930485,0.0601440871591839,0.0657789968925531,0.1181628851360076,0.0600737170269105,0.075697554390395,0.5318,0.548125,0.561375,0.5421,0.54965,0.882075,0.888175,0.852925,0.8864,0.864125,0.1125763125763125,0.1241758241758241,0.1377289377289377,0.1157509157509157,0.1293040293040293,0.1216117216117216,0.1269841269841269,0.1029304029304029,0.1284493284493284,0.1223443223443223,2.6443293464331488,2.5368188105117566,2.424109432886862,2.552194802358594,2.4901743088708783,2.8291286834852674,5.731052984574114,8.871834098249195,4.1525088028169,6.143146274149036,0.084757749243014,0.0785892934574048,0.0679969097244989,0.0826910402231143,0.0747258316930485,0.0601440871591839,0.0657789968925531,0.1181628851360076,0.0600737170269105,0.075697554390395,0.5318,0.548125,0.561375,0.5421,0.54965,0.882075,0.888175,0.852925,0.8864,0.864125,0.1125763125763125,0.1241758241758241,0.1377289377289377,0.1157509157509157,0.1293040293040293,0.1216117216117216,0.1269841269841269,0.1029304029304029,0.1284493284493284,0.1223443223443223
8501,2.6381820142333403,2.529894165235219,2.4179459581940748,2.5335423536407373,2.501592801654278,2.856958485695848,5.663858093126384,8.949371448252107,4.1927630109448275,6.293927893738139,0.0844587042066977,0.0788742951778245,0.0684008178036086,0.083134425708,0.0747891939672616,0.0601283678604582,0.0659283192446165,0.118157229169646,0.0602493187677148,0.0755843368791113,0.5363,0.548825,0.558675,0.537525,0.552675,0.883775,0.88725,0.854825,0.888075,0.86825,0.1118437118437118,0.1206349206349206,0.1357753357753357,0.1142857142857142,0.1297924297924298,0.1212454212454212,0.1274725274725274,0.1035409035409035,0.1264957264957265,0.1229548229548229,2.6381820142333403,2.529894165235219,2.4179459581940748,2.5335423536407373,2.501592801654278,2.856958485695848,5.663858093126384,8.949371448252107,4.1927630109448275,6.293927893738139,0.0844587042066977,0.0788742951778245,0.0684008178036086,0.083134425708,0.0747891939672616,0.0601283678604582,0.0659283192446165,0.118157229169646,0.0602493187677148,0.0755843368791113,0.5363,0.548825,0.558675,0.537525,0.552675,0.883775,0.88725,0.854825,0.888075,0.86825,0.1118437118437118,0.1206349206349206,0.1357753357753357,0.1142857142857142,0.1297924297924298,0.1212454212454212,0.1274725274725274,0.1035409035409035,0.1264957264957265,0.1229548229548229,2.6381820142333403,2.529894165235219,2.4179459581940748,2.5335423536407373,2.501592801654278,2.856958485695848,5.663858093126384,8.949371448252107,4.1927630109448275,6.293927893738139,0.0844587042066977,0.0788742951778245,0.0684008178036086,0.083134425708,0.0747891939672616,0.0601283678604582,0.0659283192446165,0.118157229169646,0.0602493187677148,0.0755843368791113,0.5363,0.548825,0.558675,0.537525,0.552675,0.883775,0.88725,0.854825,0.888075,0.86825,0.1118437118437118,0.1206349206349206,0.1357753357753357,0.1142857142857142,0.1297924297924298,0.1212454212454212,0.1274725274725274,0.1035409035409035,0.1264957264957265,0.1229548229548229
8601,2.647030289964428,2.509278123451352,2.40557328470481,2.5501818379199914,2.502089951513125,2.8212829864835873,5.767515923566879,8.907140405080677,4.167443926271376,6.202768424990645,0.0846181801628834,0.0792618386148496,0.0682433121476142,0.0828540529508472,0.0752145650918556,0.0601134137363493,0.0659283859880194,0.1180178364170344,0.0601874705587613,0.0757187198414404,0.53615,0.545975,0.5613,0.539425,0.551425,0.883475,0.8901,0.85435,0.887425,0.86635,0.1123321123321123,0.1202686202686202,0.1363858363858363,0.1156288156288156,0.1284493284493284,0.1221001221001221,0.1266178266178266,0.1043956043956044,0.1268620268620268,0.1216117216117216,2.647030289964428,2.509278123451352,2.40557328470481,2.5501818379199914,2.502089951513125,2.8212829864835873,5.767515923566879,8.907140405080677,4.167443926271376,6.202768424990645,0.0846181801628834,0.0792618386148496,0.0682433121476142,0.0828540529508472,0.0752145650918556,0.0601134137363493,0.0659283859880194,0.1180178364170344,0.0601874705587613,0.0757187198414404,0.53615,0.545975,0.5613,0.539425,0.551425,0.883475,0.8901,0.85435,0.887425,0.86635,0.1123321123321123,0.1202686202686202,0.1363858363858363,0.1156288156288156,0.1284493284493284,0.1221001221001221,0.1266178266178266,0.1043956043956044,0.1268620268620268,0.1216117216117216,2.647030289964428,2.509278123451352,2.40557328470481,2.5501818379199914,2.502089951513125,2.8212829864835873,5.767515923566879,8.907140405080677,4.167443926271376,6.202768424990645,0.0846181801628834,0.0792618386148496,0.0682433121476142,0.0828540529508472,0.0752145650918556,0.0601134137363493,0.0659283859880194,0.1180178364170344,0.0601874705587613,0.0757187198414404,0.53615,0.545975,0.5613,0.539425,0.551425,0.883475,0.8901,0.85435,0.887425,0.86635,0.1123321123321123,0.1202686202686202,0.1363858363858363,0.1156288156288156,0.1284493284493284,0.1221001221001221,0.1266178266178266,0.1043956043956044,0.1268620268620268,0.1216117216117216
8701,2.6356543263021956,2.4914945321992708,2.386190126109823,2.528993435448578,2.4831120171910293,2.838585209003216,5.699729486023444,8.914359415305244,4.171980242478673,6.1340206185567,0.0841243368953552,0.0790788104918686,0.0682038126479607,0.0831075855736244,0.0750765203029385,0.0602173409210662,0.0659259090100757,0.1181998772895535,0.0603287001088935,0.0758793571337656,0.5354,0.54735,0.557925,0.543,0.546275,0.883375,0.8891,0.854625,0.88865,0.8642,0.1115995115995116,0.1212454212454212,0.1362637362637362,0.1156288156288156,0.1264957264957265,0.123076923076923,0.1269841269841269,0.1036630036630036,0.1271062271062271,0.1221001221001221,2.6356543263021956,2.4914945321992708,2.386190126109823,2.528993435448578,2.4831120171910293,2.838585209003216,5.699729486023444,8.914359415305244,4.171980242478673,6.1340206185567,0.0841243368953552,0.0790788104918686,0.0682038126479607,0.0831075855736244,0.0750765203029385,0.0602173409210662,0.0659259090100757,0.1181998772895535,0.0603287001088935,0.0758793571337656,0.5354,0.54735,0.557925,0.543,0.546275,0.883375,0.8891,0.854625,0.88865,0.8642,0.1115995115995116,0.1212454212454212,0.1362637362637362,0.1156288156288156,0.1264957264957265,0.123076923076923,0.1269841269841269,0.1036630036630036,0.1271062271062271,0.1221001221001221,2.6356543263021956,2.4914945321992708,2.386190126109823,2.528993435448578,2.4831120171910293,2.838585209003216,5.699729486023444,8.914359415305244,4.171980242478673,6.1340206185567,0.0841243368953552,0.0790788104918686,0.0682038126479607,0.0831075855736244,0.0750765203029385,0.0602173409210662,0.0659259090100757,0.1181998772895535,0.0603287001088935,0.0758793571337656,0.5354,0.54735,0.557925,0.543,0.546275,0.883375,0.8891,0.854625,0.88865,0.8642,0.1115995115995116,0.1212454212454212,0.1362637362637362,0.1156288156288156,0.1264957264957265,0.123076923076923,0.1269841269841269,0.1036630036630036,0.1271062271062271,0.1221001221001221
8801,2.6124959707746855,2.4890091682315254,2.3936297053312896,2.5199956113884467,2.48730681247559,2.8012329931972784,5.674408117249157,8.907464740282078,4.151853506029478,6.173783330225618,0.0844919000439054,0.079456238315945,0.0686871669050975,0.0831846552011468,0.0754107504667146,0.0602329203868986,0.0660210054380534,0.1182256364782566,0.0603438968080673,0.0759048726982931,0.53465,0.54735,0.559675,0.544275,0.551925,0.8824,0.889125,0.85465,0.88805,0.865925,0.1139194139194139,0.1216117216117216,0.1357753357753357,0.1142857142857142,0.1251526251526251,0.1214896214896214,0.1267399267399267,0.1032967032967032,0.1274725274725274,0.1216117216117216,2.6124959707746855,2.4890091682315254,2.3936297053312896,2.5199956113884467,2.48730681247559,2.8012329931972784,5.674408117249157,8.907464740282078,4.151853506029478,6.173783330225618,0.0844919000439054,0.079456238315945,0.0686871669050975,0.0831846552011468,0.0754107504667146,0.0602329203868986,0.0660210054380534,0.1182256364782566,0.0603438968080673,0.0759048726982931,0.53465,0.54735,0.559675,0.544275,0.551925,0.8824,0.889125,0.85465,0.88805,0.865925,0.1139194139194139,0.1216117216117216,0.1357753357753357,0.1142857142857142,0.1251526251526251,0.1214896214896214,0.1267399267399267,0.1032967032967032,0.1274725274725274,0.1216117216117216,2.6124959707746855,2.4890091682315254,2.3936297053312896,2.5199956113884467,2.48730681247559,2.8012329931972784,5.674408117249157,8.907464740282078,4.151853506029478,6.173783330225618,0.0844919000439054,0.079456238315945,0.0686871669050975,0.0831846552011468,0.0754107504667146,0.0602329203868986,0.0660210054380534,0.1182256364782566,0.0603438968080673,0.0759048726982931,0.53465,0.54735,0.559675,0.544275,0.551925,0.8824,0.889125,0.85465,0.88805,0.865925,0.1139194139194139,0.1216117216117216,0.1357753357753357,0.1142857142857142,0.1251526251526251,0.1214896214896214,0.1267399267399267,0.1032967032967032,0.1274725274725274,0.1216117216117216
8901,2.6136670811482947,2.482871035473533,2.3994826099453865,2.519217062338944,2.4763303769401332,2.8312837108953626,5.701492537313431,8.94069847856155,4.0531222896790995,6.24550444823017,0.0849491723146122,0.0791983521159002,0.0690248170409236,0.0832581086631954,0.0748275176305746,0.0603105336165173,0.0660062306724319,0.1182453776604889,0.0605150077561649,0.0758684965825665,0.537575,0.54755,0.565125,0.544025,0.549,0.884125,0.88945,0.8554,0.8847,0.867925,0.1117216117216117,0.1214896214896214,0.136019536019536,0.1172161172161172,0.1282051282051282,0.1201465201465201,0.1267399267399267,0.1031746031746031,0.1246642246642246,0.1229548229548229,2.6136670811482947,2.482871035473533,2.3994826099453865,2.519217062338944,2.4763303769401332,2.8312837108953626,5.701492537313431,8.94069847856155,4.0531222896790995,6.24550444823017,0.0849491723146122,0.0791983521159002,0.0690248170409236,0.0832581086631954,0.0748275176305746,0.0603105336165173,0.0660062306724319,0.1182453776604889,0.0605150077561649,0.0758684965825665,0.537575,0.54755,0.565125,0.544025,0.549,0.884125,0.88945,0.8554,0.8847,0.867925,0.1117216117216117,0.1214896214896214,0.136019536019536,0.1172161172161172,0.1282051282051282,0.1201465201465201,0.1267399267399267,0.1031746031746031,0.1246642246642246,0.1229548229548229,2.6136670811482947,2.482871035473533,2.3994826099453865,2.519217062338944,2.4763303769401332,2.8312837108953626,5.701492537313431,8.94069847856155,4.0531222896790995,6.24550444823017,0.0849491723146122,0.0791983521159002,0.0690248170409236,0.0832581086631954,0.0748275176305746,0.0603105336165173,0.0660062306724319,0.1182453776604889,0.0605150077561649,0.0758684965825665,0.537575,0.54755,0.565125,0.544025,0.549,0.884125,0.88945,0.8554,0.8847,0.867925,0.1117216117216117,0.1214896214896214,0.136019536019536,0.1172161172161172,0.1282051282051282,0.1201465201465201,0.1267399267399267,0.1031746031746031,0.1246642246642246,0.1229548229548229
9001,2.6088668356615075,2.4776748571745517,2.414287372330548,2.5048496076721882,2.464970995091477,2.8079229122055667,5.690519187358916,8.953734188182288,4.106134157105032,6.16225289071242,0.0851926495003905,0.0790803951279735,0.068656679782338,0.0825117722147859,0.0750195313827664,0.0603056785788248,0.0661234698308827,0.118320016873644,0.0604658571315791,0.0760808924847586,0.536475,0.549275,0.5692,0.5412,0.5518,0.88325,0.88925,0.855725,0.8867,0.86595,0.1113553113553113,0.1228327228327228,0.1373626373626373,0.1167277167277167,0.1263736263736263,0.1197802197802197,0.1257631257631257,0.1019536019536019,0.126007326007326,0.1221001221001221,2.6088668356615075,2.4776748571745517,2.414287372330548,2.5048496076721882,2.464970995091477,2.8079229122055667,5.690519187358916,8.953734188182288,4.106134157105032,6.16225289071242,0.0851926495003905,0.0790803951279735,0.068656679782338,0.0825117722147859,0.0750195313827664,0.0603056785788248,0.0661234698308827,0.118320016873644,0.0604658571315791,0.0760808924847586,0.536475,0.549275,0.5692,0.5412,0.5518,0.88325,0.88925,0.855725,0.8867,0.86595,0.1113553113553113,0.1228327228327228,0.1373626373626373,0.1167277167277167,0.1263736263736263,0.1197802197802197,0.1257631257631257,0.1019536019536019,0.126007326007326,0.1221001221001221,2.6088668356615075,2.4776748571745517,2.414287372330548,2.5048496076721882,2.464970995091477,2.8079229122055667,5.690519187358916,8.953734188182288,4.106134157105032,6.16225289071242,0.0851926495003905,0.0790803951279735,0.068656679782338,0.0825117722147859,0.0750195313827664,0.0603056785788248,0.0661234698308827,0.118320016873644,0.0604658571315791,0.0760808924847586,0.536475,0.549275,0.5692,0.5412,0.5518,0.88325,0.88925,0.855725,0.8867,0.86595,0.1113553113553113,0.1228327228327228,0.1373626373626373,0.1167277167277167,0.1263736263736263,0.1197802197802197,0.1257631257631257,0.1019536019536019,0.126007326007326,0.1221001221001221
9101,2.5999569151227924,2.487844049399125,2.3894358855554274,2.4979578500245054,2.4646632353755047,2.8175791274593665,5.738051470588235,8.874314128943757,4.10618878005343,6.249429223744294,0.0852270814167094,0.079267919580638,0.069177883171533,0.0836005454372447,0.0753108344031773,0.0604198416355531,0.0661941443718623,0.1185258414738817,0.0604672315697417,0.0758893320967598,0.5358,0.548575,0.56835,0.540925,0.548275,0.8831,0.8912,0.8542,0.8877,0.8686,0.1124542124542124,0.1188034188034188,0.1361416361416361,0.1156288156288156,0.1264957264957265,0.1213675213675213,0.1247863247863247,0.1013431013431013,0.126007326007326,0.1225885225885225,2.5999569151227924,2.487844049399125,2.3894358855554274,2.4979578500245054,2.4646632353755047,2.8175791274593665,5.738051470588235,8.874314128943757,4.10618878005343,6.249429223744294,0.0852270814167094,0.079267919580638,0.069177883171533,0.0836005454372447,0.0753108344031773,0.0604198416355531,0.0661941443718623,0.1185258414738817,0.0604672315697417,0.0758893320967598,0.5358,0.548575,0.56835,0.540925,0.548275,0.8831,0.8912,0.8542,0.8877,0.8686,0.1124542124542124,0.1188034188034188,0.1361416361416361,0.1156288156288156,0.1264957264957265,0.1213675213675213,0.1247863247863247,0.1013431013431013,0.126007326007326,0.1225885225885225,2.5999569151227924,2.487844049399125,2.3894358855554274,2.4979578500245054,2.4646632353755047,2.8175791274593665,5.738051470588235,8.874314128943757,4.10618878005343,6.249429223744294,0.0852270814167094,0.079267919580638,0.069177883171533,0.0836005454372447,0.0753108344031773,0.0604198416355531,0.0661941443718623,0.1185258414738817,0.0604672315697417,0.0758893320967598,0.5358,0.548575,0.56835,0.540925,0.548275,0.8831,0.8912,0.8542,0.8877,0.8686,0.1124542124542124,0.1188034188034188,0.1361416361416361,0.1156288156288156,0.1264957264957265,0.1213675213675213,0.1247863247863247,0.1013431013431013,0.126007326007326,0.1225885225885225
10101,2.5665519689770053,2.4048000884808935,2.3341612754158967,2.4322388717496697,2.4120611363384645,2.7957465662383694,5.723478666355794,8.88275380045431,4.09127789046653,6.207987651939032,0.0860753794404137,0.0798845155419527,0.0701613459820626,0.0841906879838286,0.0762076403789296,0.0609553561379757,0.0666530830617807,0.1192525949270643,0.061115333116644,0.0763608624274256,0.542275,0.547925,0.5672,0.5462,0.54855,0.88715,0.892775,0.856925,0.889075,0.870425,0.1114774114774114,0.12002442002442,0.1349206349206349,0.1133089133089133,0.1227106227106227,0.1188034188034188,0.124053724053724,0.1004884004884004,0.1228327228327228,0.1223443223443223,2.5665519689770053,2.4048000884808935,2.3341612754158967,2.4322388717496697,2.4120611363384645,2.7957465662383694,5.723478666355794,8.88275380045431,4.09127789046653,6.207987651939032,0.0860753794404137,0.0798845155419527,0.0701613459820626,0.0841906879838286,0.0762076403789296,0.0609553561379757,0.0666530830617807,0.1192525949270643,0.061115333116644,0.0763608624274256,0.542275,0.547925,0.5672,0.5462,0.54855,0.88715,0.892775,0.856925,0.889075,0.870425,0.1114774114774114,0.12002442002442,0.1349206349206349,0.1133089133089133,0.1227106227106227,0.1188034188034188,0.124053724053724,0.1004884004884004,0.1228327228327228,0.1223443223443223,2.5665519689770053,2.4048000884808935,2.3341612754158967,2.4322388717496697,2.4120611363384645,2.7957465662383694,5.723478666355794,8.88275380045431,4.09127789046653,6.207987651939032,0.0860753794404137,0.0798845155419527,0.0701613459820626,0.0841906879838286,0.0762076403789296,0.0609553561379757,0.0666530830617807,0.1192525949270643,0.061115333116644,0.0763608624274256,0.542275,0.547925,0.5672,0.5462,0.54855,0.88715,0.892775,0.856925,0.889075,0.870425,0.1114774114774114,0.12002442002442,0.1349206349206349,0.1133089133089133,0.1227106227106227,0.1188034188034188,0.124053724053724,0.1004884004884004,0.1228327228327228,0.1223443223443223
11101,2.4896276886122943,2.3867919189632727,2.295270113610016,2.356965242857932,2.372800544897264,2.771344232515895,5.719623971797885,8.874359427460682,4.0875,6.159126365054603,0.0867520847354302,0.080977927890359,0.0698634856820829,0.0859907086257031,0.0770656206377223,0.0612647638767443,0.0671046262194375,0.1198205981955327,0.0612854736592636,0.0769435018700108,0.54205,0.558225,0.5687,0.547575,0.55955,0.8899,0.893625,0.858525,0.892,0.8718,0.1079365079365079,0.1179487179487179,0.1311355311355311,0.112087912087912,0.1217338217338217,0.1158730158730158,0.1225885225885225,0.0989010989010989,0.1211233211233211,0.1194139194139194,2.4896276886122943,2.3867919189632727,2.295270113610016,2.356965242857932,2.372800544897264,2.771344232515895,5.719623971797885,8.874359427460682,4.0875,6.159126365054603,0.0867520847354302,0.080977927890359,0.0698634856820829,0.0859907086257031,0.0770656206377223,0.0612647638767443,0.0671046262194375,0.1198205981955327,0.0612854736592636,0.0769435018700108,0.54205,0.558225,0.5687,0.547575,0.55955,0.8899,0.893625,0.858525,0.892,0.8718,0.1079365079365079,0.1179487179487179,0.1311355311355311,0.112087912087912,0.1217338217338217,0.1158730158730158,0.1225885225885225,0.0989010989010989,0.1211233211233211,0.1194139194139194,2.4896276886122943,2.3867919189632727,2.295270113610016,2.356965242857932,2.372800544897264,2.771344232515895,5.719623971797885,8.874359427460682,4.0875,6.159126365054603,0.0867520847354302,0.080977927890359,0.0698634856820829,0.0859907086257031,0.0770656206377223,0.0612647638767443,0.0671046262194375,0.1198205981955327,0.0612854736592636,0.0769435018700108,0.54205,0.558225,0.5687,0.547575,0.55955,0.8899,0.893625,0.858525,0.892,0.8718,0.1079365079365079,0.1179487179487179,0.1311355311355311,0.112087912087912,0.1217338217338217,0.1158730158730158,0.1225885225885225,0.0989010989010989,0.1211233211233211,0.1194139194139194
12101,2.466255281298644,2.3489997726756084,2.266705573387803,2.341395140521778,2.317694218608853,2.738678373382626,5.749820445295668,8.877448337825692,4.073481687528975,6.17162108600872,0.0875466297023703,0.0810445179052647,0.0709022934640934,0.0860434441141383,0.07807596773461,0.0615322390861361,0.0674598817704704,0.1204015808217661,0.061748851553719,0.0773492105870476,0.5503,0.5601,0.571625,0.55345,0.5572,0.8918,0.895575,0.860875,0.89215,0.87385,0.1078144078144078,0.1144078144078144,0.1285714285714285,0.1113553113553113,0.1221001221001221,0.1137973137973138,0.1214896214896214,0.0971916971916972,0.1195360195360195,0.1170940170940171,2.466255281298644,2.3489997726756084,2.266705573387803,2.341395140521778,2.317694218608853,2.738678373382626,5.749820445295668,8.877448337825692,4.073481687528975,6.17162108600872,0.0875466297023703,0.0810445179052647,0.0709022934640934,0.0860434441141383,0.07807596773461,0.0615322390861361,0.0674598817704704,0.1204015808217661,0.061748851553719,0.0773492105870476,0.5503,0.5601,0.571625,0.55345,0.5572,0.8918,0.895575,0.860875,0.89215,0.87385,0.1078144078144078,0.1144078144078144,0.1285714285714285,0.1113553113553113,0.1221001221001221,0.1137973137973138,0.1214896214896214,0.0971916971916972,0.1195360195360195,0.1170940170940171,2.466255281298644,2.3489997726756084,2.266705573387803,2.341395140521778,2.317694218608853,2.738678373382626,5.749820445295668,8.877448337825692,4.073481687528975,6.17162108600872,0.0875466297023703,0.0810445179052647,0.0709022934640934,0.0860434441141383,0.07807596773461,0.0615322390861361,0.0674598817704704,0.1204015808217661,0.061748851553719,0.0773492105870476,0.5503,0.5601,0.571625,0.55345,0.5572,0.8918,0.895575,0.860875,0.89215,0.87385,0.1078144078144078,0.1144078144078144,0.1285714285714285,0.1113553113553113,0.1221001221001221,0.1137973137973138,0.1214896214896214,0.0971916971916972,0.1195360195360195,0.1170940170940171
13101,2.4115212527964207,2.2904929577464785,2.24722597311102,2.2937035368326204,2.2848371141054065,2.7266371475180606,5.625739295008282,8.894985465116283,4.019939717134247,6.1164506480558325,0.0895442577483136,0.0820917517666348,0.0714642434721804,0.0869818174324403,0.0784137013283638,0.0618850485801163,0.0678962845023032,0.1210790714547861,0.0621892146525019,0.0777476430153779,0.553,0.5598,0.574175,0.5561,0.560275,0.892725,0.894325,0.8624,0.892175,0.874625,0.1048840048840048,0.1135531135531135,0.1296703296703296,0.1084249084249084,0.1206349206349206,0.1134310134310134,0.1211233211233211,0.0973137973137973,0.1196581196581196,0.1163614163614163,2.4115212527964207,2.2904929577464785,2.24722597311102,2.2937035368326204,2.2848371141054065,2.7266371475180606,5.625739295008282,8.894985465116283,4.019939717134247,6.1164506480558325,0.0895442577483136,0.0820917517666348,0.0714642434721804,0.0869818174324403,0.0784137013283638,0.0618850485801163,0.0678962845023032,0.1210790714547861,0.0621892146525019,0.0777476430153779,0.553,0.5598,0.574175,0.5561,0.560275,0.892725,0.894325,0.8624,0.892175,0.874625,0.1048840048840048,0.1135531135531135,0.1296703296703296,0.1084249084249084,0.1206349206349206,0.1134310134310134,0.1211233211233211,0.0973137973137973,0.1196581196581196,0.1163614163614163,2.4115212527964207,2.2904929577464785,2.24722597311102,2.2937035368326204,2.2848371141054065,2.7266371475180606,5.625739295008282,8.894985465116283,4.019939717134247,6.1164506480558325,0.0895442577483136,0.0820917517666348,0.0714642434721804,0.0869818174324403,0.0784137013283638,0.0618850485801163,0.0678962845023032,0.1210790714547861,0.0621892146525019,0.0777476430153779,0.553,0.5598,0.574175,0.5561,0.560275,0.892725,0.894325,0.8624,0.892175,0.874625,0.1048840048840048,0.1135531135531135,0.1296703296703296,0.1084249084249084,0.1206349206349206,0.1134310134310134,0.1211233211233211,0.0973137973137973,0.1196581196581196,0.1163614163614163
14101,2.363866539132392,2.2681657899300536,2.2318320790216366,2.276847459564497,2.2394438722966017,2.695296044933303,5.703903756444878,8.838286235186871,4.073817486860964,6.137239002635312,0.0897496184066633,0.0830493890041613,0.071783802498098,0.0876284155783335,0.0787131838974385,0.0621728452776852,0.0682872557965079,0.1218109376880176,0.0624765738782609,0.0779794822377427,0.555675,0.567525,0.5748,0.562575,0.56305,0.893175,0.898175,0.862875,0.89535,0.876675,0.1059829059829059,0.1137973137973138,0.1272283272283272,0.1097680097680097,0.1189255189255189,0.1114774114774114,0.1184371184371184,0.0954822954822954,0.1169719169719169,0.1135531135531135,2.363866539132392,2.2681657899300536,2.2318320790216366,2.276847459564497,2.2394438722966017,2.695296044933303,5.703903756444878,8.838286235186871,4.073817486860964,6.137239002635312,0.0897496184066633,0.0830493890041613,0.071783802498098,0.0876284155783335,0.0787131838974385,0.0621728452776852,0.0682872557965079,0.1218109376880176,0.0624765738782609,0.0779794822377427,0.555675,0.567525,0.5748,0.562575,0.56305,0.893175,0.898175,0.862875,0.89535,0.876675,0.1059829059829059,0.1137973137973138,0.1272283272283272,0.1097680097680097,0.1189255189255189,0.1114774114774114,0.1184371184371184,0.0954822954822954,0.1169719169719169,0.1135531135531135,2.363866539132392,2.2681657899300536,2.2318320790216366,2.276847459564497,2.2394438722966017,2.695296044933303,5.703903756444878,8.838286235186871,4.073817486860964,6.137239002635312,0.0897496184066633,0.0830493890041613,0.071783802498098,0.0876284155783335,0.0787131838974385,0.0621728452776852,0.0682872557965079,0.1218109376880176,0.0624765738782609,0.0779794822377427,0.555675,0.567525,0.5748,0.562575,0.56305,0.893175,0.898175,0.862875,0.89535,0.876675,0.1059829059829059,0.1137973137973138,0.1272283272283272,0.1097680097680097,0.1189255189255189,0.1114774114774114,0.1184371184371184,0.0954822954822954,0.1169719169719169,0.1135531135531135
15101,2.3418842484145572,2.2270076785405,2.2099809433063364,2.2268187492906595,2.206258314535254,2.6617958991279744,5.6844444444444475,8.957153502235471,4.022216913521261,6.1415403523146255,0.0905627785076858,0.0836879417086988,0.0728400548452874,0.0880704484352536,0.0799734523230103,0.0624655112034274,0.0686326430403053,0.121931400158938,0.0627836369094265,0.0784119327819552,0.562425,0.566975,0.5802,0.55945,0.567775,0.893925,0.89875,0.8658,0.89535,0.87795,0.1017094017094017,0.1124542124542124,0.1262515262515262,0.1073260073260073,0.1178266178266178,0.1107448107448107,0.1181929181929181,0.0943833943833943,0.1146520146520146,0.113064713064713,2.3418842484145572,2.2270076785405,2.2099809433063364,2.2268187492906595,2.206258314535254,2.6617958991279744,5.6844444444444475,8.957153502235471,4.022216913521261,6.1415403523146255,0.0905627785076858,0.0836879417086988,0.0728400548452874,0.0880704484352536,0.0799734523230103,0.0624655112034274,0.0686326430403053,0.121931400158938,0.0627836369094265,0.0784119327819552,0.562425,0.566975,0.5802,0.55945,0.567775,0.893925,0.89875,0.8658,0.89535,0.87795,0.1017094017094017,0.1124542124542124,0.1262515262515262,0.1073260073260073,0.1178266178266178,0.1107448107448107,0.1181929181929181,0.0943833943833943,0.1146520146520146,0.113064713064713,2.3418842484145572,2.2270076785405,2.2099809433063364,2.2268187492906595,2.206258314535254,2.6617958991279744,5.6844444444444475,8.957153502235471,4.022216913521261,6.1415403523146255,0.0905627785076858,0.0836879417086988,0.0728400548452874,0.0880704484352536,0.0799734523230103,0.0624655112034274,0.0686326430403053,0.121931400158938,0.0627836369094265,0.0784119327819552,0.562425,0.566975,0.5802,0.55945,0.567775,0.893925,0.89875,0.8658,0.89535,0.87795,0.1017094017094017,0.1124542124542124,0.1262515262515262,0.1073260073260073,0.1178266178266178,0.1107448107448107,0.1181929181929181,0.0943833943833943,0.1146520146520146,0.113064713064713
16101,2.295502121640735,2.1987469544030627,2.1575909063857646,2.228146953817805,2.209753539590981,2.6199524940617587,5.631539980256666,8.928343650347024,3.9954117362955817,6.153671147880043,0.0913634408844196,0.0843107192815305,0.0732866936269396,0.0894472581832447,0.0803038049179159,0.0626742650576916,0.0689313964593416,0.1225273688024262,0.0632271749224946,0.0788528420685209,0.558125,0.56905,0.579925,0.56585,0.570925,0.89475,0.8987,0.866725,0.896475,0.879125,0.1013431013431013,0.1122100122100122,0.1255189255189255,0.1056166056166056,0.1137973137973138,0.11001221001221,0.1161172161172161,0.0937728937728937,0.1136752136752136,0.1118437118437118,2.295502121640735,2.1987469544030627,2.1575909063857646,2.228146953817805,2.209753539590981,2.6199524940617587,5.631539980256666,8.928343650347024,3.9954117362955817,6.153671147880043,0.0913634408844196,0.0843107192815305,0.0732866936269396,0.0894472581832447,0.0803038049179159,0.0626742650576916,0.0689313964593416,0.1225273688024262,0.0632271749224946,0.0788528420685209,0.558125,0.56905,0.579925,0.56585,0.570925,0.89475,0.8987,0.866725,0.896475,0.879125,0.1013431013431013,0.1122100122100122,0.1255189255189255,0.1056166056166056,0.1137973137973138,0.11001221001221,0.1161172161172161,0.0937728937728937,0.1136752136752136,0.1118437118437118,2.295502121640735,2.1987469544030627,2.1575909063857646,2.228146953817805,2.209753539590981,2.6199524940617587,5.631539980256666,8.928343650347024,3.9954117362955817,6.153671147880043,0.0913634408844196,0.0843107192815305,0.0732866936269396,0.0894472581832447,0.0803038049179159,0.0626742650576916,0.0689313964593416,0.1225273688024262,0.0632271749224946,0.0788528420685209,0.558125,0.56905,0.579925,0.56585,0.570925,0.89475,0.8987,0.866725,0.896475,0.879125,0.1013431013431013,0.1122100122100122,0.1255189255189255,0.1056166056166056,0.1137973137973138,0.11001221001221,0.1161172161172161,0.0937728937728937,0.1136752136752136,0.1118437118437118
17101,2.284018212206789,2.1818502409780183,2.135657989013614,2.1811539576688896,2.1739637381216115,2.5823264629234783,5.642659974905899,8.79570290794592,4.042431761786601,6.20523560209424,0.0923005298837122,0.0845439797381059,0.0738416702287095,0.0898672766370301,0.0809752073447153,0.0629774362627926,0.0693133332022543,0.1232200281103866,0.063460591413701,0.0792444890367812,0.566225,0.57465,0.5813,0.568875,0.571175,0.894475,0.900375,0.865025,0.89925,0.880625,0.1,0.1092796092796092,0.123076923076923,0.105006105006105,0.1162393162393162,0.1086691086691086,0.1151404151404151,0.0925518925518925,0.1134310134310134,0.1117216117216117,2.284018212206789,2.1818502409780183,2.135657989013614,2.1811539576688896,2.1739637381216115,2.5823264629234783,5.642659974905899,8.79570290794592,4.042431761786601,6.20523560209424,0.0923005298837122,0.0845439797381059,0.0738416702287095,0.0898672766370301,0.0809752073447153,0.0629774362627926,0.0693133332022543,0.1232200281103866,0.063460591413701,0.0792444890367812,0.566225,0.57465,0.5813,0.568875,0.571175,0.894475,0.900375,0.865025,0.89925,0.880625,0.1,0.1092796092796092,0.123076923076923,0.105006105006105,0.1162393162393162,0.1086691086691086,0.1151404151404151,0.0925518925518925,0.1134310134310134,0.1117216117216117,2.284018212206789,2.1818502409780183,2.135657989013614,2.1811539576688896,2.1739637381216115,2.5823264629234783,5.642659974905899,8.79570290794592,4.042431761786601,6.20523560209424,0.0923005298837122,0.0845439797381059,0.0738416702287095,0.0898672766370301,0.0809752073447153,0.0629774362627926,0.0693133332022543,0.1232200281103866,0.063460591413701,0.0792444890367812,0.566225,0.57465,0.5813,0.568875,0.571175,0.894475,0.900375,0.865025,0.89925,0.880625,0.1,0.1092796092796092,0.123076923076923,0.105006105006105,0.1162393162393162,0.1086691086691086,0.1151404151404151,0.0925518925518925,0.1134310134310134,0.1117216117216117
18101,2.22888032664328,2.134408914166328,2.1146794487717195,2.1545074216287468,2.1508615637088266,2.563037249283667,5.569012683412088,8.800224887556224,4.013947696139477,6.208342110806826,0.0928618558227263,0.085643034825453,0.0739385737218395,0.0896096221546255,0.081111919584948,0.0632634612361526,0.0696828689365254,0.1237270602391542,0.0637219685873032,0.0793169702915875,0.565275,0.569225,0.58275,0.563775,0.57345,0.8953,0.899475,0.8666,0.899625,0.881325,0.1023199023199023,0.1097680097680097,0.1233211233211233,0.104029304029304,0.113064713064713,0.1054945054945055,0.1133089133089133,0.092063492063492,0.1122100122100122,0.1098901098901098,2.22888032664328,2.134408914166328,2.1146794487717195,2.1545074216287468,2.1508615637088266,2.563037249283667,5.569012683412088,8.800224887556224,4.013947696139477,6.208342110806826,0.0928618558227263,0.085643034825453,0.0739385737218395,0.0896096221546255,0.081111919584948,0.0632634612361526,0.0696828689365254,0.1237270602391542,0.0637219685873032,0.0793169702915875,0.565275,0.569225,0.58275,0.563775,0.57345,0.8953,0.899475,0.8666,0.899625,0.881325,0.1023199023199023,0.1097680097680097,0.1233211233211233,0.104029304029304,0.113064713064713,0.1054945054945055,0.1133089133089133,0.092063492063492,0.1122100122100122,0.1098901098901098,2.22888032664328,2.134408914166328,2.1146794487717195,2.1545074216287468,2.1508615637088266,2.563037249283667,5.569012683412088,8.800224887556224,4.013947696139477,6.208342110806826,0.0928618558227263,0.085643034825453,0.0739385737218395,0.0896096221546255,0.081111919584948,0.0632634612361526,0.0696828689365254,0.1237270602391542,0.0637219685873032,0.0793169702915875,0.565275,0.569225,0.58275,0.563775,0.57345,0.8953,0.899475,0.8666,0.899625,0.881325,0.1023199023199023,0.1097680097680097,0.1233211233211233,0.104029304029304,0.113064713064713,0.1054945054945055,0.1133089133089133,0.092063492063492,0.1122100122100122,0.1098901098901098
19101,2.2182028315515745,2.1220346984539127,2.1018000120402145,2.1351822780394207,2.124432809773124,2.5841830390450142,5.623983739837396,8.798042537172975,4.021158690176325,6.028483606557377,0.0940984100005937,0.0856499385394233,0.074896110689484,0.0901950350243623,0.082387329433009,0.0634433164676023,0.0699698022845227,0.1240783800597552,0.0640767576743355,0.0800021310869194,0.567375,0.57635,0.584725,0.570025,0.57025,0.899475,0.9016,0.867175,0.90075,0.878,0.0996336996336996,0.1098901098901098,0.1195360195360195,0.1019536019536019,0.113064713064713,0.1063492063492063,0.1117216117216117,0.0921855921855921,0.1112332112332112,0.1091575091575091,2.2182028315515745,2.1220346984539127,2.1018000120402145,2.1351822780394207,2.124432809773124,2.5841830390450142,5.623983739837396,8.798042537172975,4.021158690176325,6.028483606557377,0.0940984100005937,0.0856499385394233,0.074896110689484,0.0901950350243623,0.082387329433009,0.0634433164676023,0.0699698022845227,0.1240783800597552,0.0640767576743355,0.0800021310869194,0.567375,0.57635,0.584725,0.570025,0.57025,0.899475,0.9016,0.867175,0.90075,0.878,0.0996336996336996,0.1098901098901098,0.1195360195360195,0.1019536019536019,0.113064713064713,0.1063492063492063,0.1117216117216117,0.0921855921855921,0.1112332112332112,0.1091575091575091,2.2182028315515745,2.1220346984539127,2.1018000120402145,2.1351822780394207,2.124432809773124,2.5841830390450142,5.623983739837396,8.798042537172975,4.021158690176325,6.028483606557377,0.0940984100005937,0.0856499385394233,0.074896110689484,0.0901950350243623,0.082387329433009,0.0634433164676023,0.0699698022845227,0.1240783800597552,0.0640767576743355,0.0800021310869194,0.567375,0.57635,0.584725,0.570025,0.57025,0.899475,0.9016,0.867175,0.90075,0.878,0.0996336996336996,0.1098901098901098,0.1195360195360195,0.1019536019536019,0.113064713064713,0.1063492063492063,0.1117216117216117,0.0921855921855921,0.1112332112332112,0.1091575091575091
20101,2.1778191551262656,2.13055406453152,2.079927448609432,2.1299818575525253,2.0944424903271193,2.532023289665212,5.555187356614835,8.885642898327884,4.028775146422205,6.237427153032595,0.09409938687677,0.0867999665037988,0.0749909112962965,0.0915337954808284,0.0833647832409307,0.0636130678638964,0.0703444100529087,0.1241812006347044,0.0643376942044419,0.0799727855169905,0.57035,0.580825,0.5865,0.572825,0.57355,0.89695,0.901925,0.869925,0.901825,0.884175,0.0989010989010989,0.1057387057387057,0.1183150183150183,0.1028083028083028,0.1094017094017094,0.1064713064713064,0.1109890109890109,0.0904761904761904,0.1112332112332112,0.1089133089133089,2.1778191551262656,2.13055406453152,2.079927448609432,2.1299818575525253,2.0944424903271193,2.532023289665212,5.555187356614835,8.885642898327884,4.028775146422205,6.237427153032595,0.09409938687677,0.0867999665037988,0.0749909112962965,0.0915337954808284,0.0833647832409307,0.0636130678638964,0.0703444100529087,0.1241812006347044,0.0643376942044419,0.0799727855169905,0.57035,0.580825,0.5865,0.572825,0.57355,0.89695,0.901925,0.869925,0.901825,0.884175,0.0989010989010989,0.1057387057387057,0.1183150183150183,0.1028083028083028,0.1094017094017094,0.1064713064713064,0.1109890109890109,0.0904761904761904,0.1112332112332112,0.1089133089133089,2.1778191551262656,2.13055406453152,2.079927448609432,2.1299818575525253,2.0944424903271193,2.532023289665212,5.555187356614835,8.885642898327884,4.028775146422205,6.237427153032595,0.09409938687677,0.0867999665037988,0.0749909112962965,0.0915337954808284,0.0833647832409307,0.0636130678638964,0.0703444100529087,0.1241812006347044,0.0643376942044419,0.0799727855169905,0.57035,0.580825,0.5865,0.572825,0.57355,0.89695,0.901925,0.869925,0.901825,0.884175,0.0989010989010989,0.1057387057387057,0.1183150183150183,0.1028083028083028,0.1094017094017094,0.1064713064713064,0.1109890109890109,0.0904761904761904,0.1112332112332112,0.1089133089133089
21101,2.139056831922612,2.107069158658098,2.058692912440737,2.112480381328838,2.091128368043299,2.5417796401281736,5.653287562714552,8.841282100791657,3.950365331317712,6.0682486350273,0.0941850592532509,0.0873544306081373,0.0754151816318687,0.0930206010410527,0.0840234015876587,0.0640060901888983,0.0705220783241589,0.1246793785925163,0.0646647343494274,0.0805546992336595,0.565825,0.575975,0.583425,0.569925,0.57505,0.898575,0.905325,0.870525,0.900775,0.88095,0.0978021978021978,0.1069597069597069,0.1191697191697191,0.0992673992673992,0.1095238095238095,0.1052503052503052,0.1106227106227106,0.091086691086691,0.1106227106227106,0.1065934065934065,2.139056831922612,2.107069158658098,2.058692912440737,2.112480381328838,2.091128368043299,2.5417796401281736,5.653287562714552,8.841282100791657,3.950365331317712,6.0682486350273,0.0941850592532509,0.0873544306081373,0.0754151816318687,0.0930206010410527,0.0840234015876587,0.0640060901888983,0.0705220783241589,0.1246793785925163,0.0646647343494274,0.0805546992336595,0.565825,0.575975,0.583425,0.569925,0.57505,0.898575,0.905325,0.870525,0.900775,0.88095,0.0978021978021978,0.1069597069597069,0.1191697191697191,0.0992673992673992,0.1095238095238095,0.1052503052503052,0.1106227106227106,0.091086691086691,0.1106227106227106,0.1065934065934065,2.139056831922612,2.107069158658098,2.058692912440737,2.112480381328838,2.091128368043299,2.5417796401281736,5.653287562714552,8.841282100791657,3.950365331317712,6.0682486350273,0.0941850592532509,0.0873544306081373,0.0754151816318687,0.0930206010410527,0.0840234015876587,0.0640060901888983,0.0705220783241589,0.1246793785925163,0.0646647343494274,0.0805546992336595,0.565825,0.575975,0.583425,0.569925,0.57505,0.898575,0.905325,0.870525,0.900775,0.88095,0.0978021978021978,0.1069597069597069,0.1191697191697191,0.0992673992673992,0.1095238095238095,0.1052503052503052,0.1106227106227106,0.091086691086691,0.1106227106227106,0.1065934065934065
22101,2.131551301505778,2.0739730899176103,2.0597855715064513,2.094543964406978,2.0620722490031542,2.555668530757498,5.574523623074913,8.772604848018467,3.9540816326530623,6.083969465648855,0.0953787221579344,0.0871953515212564,0.0759558763092568,0.0927057519683188,0.0838754793670408,0.0641237280593357,0.0707451562127522,0.1251445355734925,0.0648138317810547,0.0808983335451743,0.57165,0.578225,0.587275,0.57295,0.579925,0.90165,0.904225,0.87005,0.902,0.8821,0.0985347985347985,0.104029304029304,0.1155067155067155,0.1010989010989011,0.109035409035409,0.1046398046398046,0.1097680097680097,0.0907203907203907,0.1092796092796092,0.1053724053724053,2.131551301505778,2.0739730899176103,2.0597855715064513,2.094543964406978,2.0620722490031542,2.555668530757498,5.574523623074913,8.772604848018467,3.9540816326530623,6.083969465648855,0.0953787221579344,0.0871953515212564,0.0759558763092568,0.0927057519683188,0.0838754793670408,0.0641237280593357,0.0707451562127522,0.1251445355734925,0.0648138317810547,0.0808983335451743,0.57165,0.578225,0.587275,0.57295,0.579925,0.90165,0.904225,0.87005,0.902,0.8821,0.0985347985347985,0.104029304029304,0.1155067155067155,0.1010989010989011,0.109035409035409,0.1046398046398046,0.1097680097680097,0.0907203907203907,0.1092796092796092,0.1053724053724053,2.131551301505778,2.0739730899176103,2.0597855715064513,2.094543964406978,2.0620722490031542,2.555668530757498,5.574523623074913,8.772604848018467,3.9540816326530623,6.083969465648855,0.0953787221579344,0.0871953515212564,0.0759558763092568,0.0927057519683188,0.0838754793670408,0.0641237280593357,0.0707451562127522,0.1251445355734925,0.0648138317810547,0.0808983335451743,0.57165,0.578225,0.587275,0.57295,0.579925,0.90165,0.904225,0.87005,0.902,0.8821,0.0985347985347985,0.104029304029304,0.1155067155067155,0.1010989010989011,0.109035409035409,0.1046398046398046,0.1097680097680097,0.0907203907203907,0.1092796092796092,0.1053724053724053
23101,2.1170399906180366,2.0687593423019432,2.0216776058288675,2.064407580140504,2.0663927593188047,2.478250123578844,5.590250329380762,8.83564317782549,3.951438848920861,6.095574085952537,0.0964055799163501,0.0879562646703076,0.0763579426363508,0.0928468009191493,0.0847958970574769,0.0643264657193874,0.0710576769136042,0.1251049009993674,0.0649669716112498,0.0811067739743053,0.57365,0.581875,0.584825,0.576525,0.58015,0.89885,0.905125,0.871925,0.9027,0.883075,0.0968253968253968,0.1058608058608058,0.1153846153846153,0.1002442002442002,0.107081807081807,0.1032967032967032,0.1094017094017094,0.0893772893772893,0.1089133089133089,0.1057387057387057,2.1170399906180366,2.0687593423019432,2.0216776058288675,2.064407580140504,2.0663927593188047,2.478250123578844,5.590250329380762,8.83564317782549,3.951438848920861,6.095574085952537,0.0964055799163501,0.0879562646703076,0.0763579426363508,0.0928468009191493,0.0847958970574769,0.0643264657193874,0.0710576769136042,0.1251049009993674,0.0649669716112498,0.0811067739743053,0.57365,0.581875,0.584825,0.576525,0.58015,0.89885,0.905125,0.871925,0.9027,0.883075,0.0968253968253968,0.1058608058608058,0.1153846153846153,0.1002442002442002,0.107081807081807,0.1032967032967032,0.1094017094017094,0.0893772893772893,0.1089133089133089,0.1057387057387057,2.1170399906180366,2.0687593423019432,2.0216776058288675,2.064407580140504,2.0663927593188047,2.478250123578844,5.590250329380762,8.83564317782549,3.951438848920861,6.095574085952537,0.0964055799163501,0.0879562646703076,0.0763579426363508,0.0928468009191493,0.0847958970574769,0.0643264657193874,0.0710576769136042,0.1251049009993674,0.0649669716112498,0.0811067739743053,0.57365,0.581875,0.584825,0.576525,0.58015,0.89885,0.905125,0.871925,0.9027,0.883075,0.0968253968253968,0.1058608058608058,0.1153846153846153,0.1002442002442002,0.107081807081807,0.1032967032967032,0.1094017094017094,0.0893772893772893,0.1089133089133089,0.1057387057387057
24101,2.0936621368322403,2.041268697062534,2.002482290972937,2.0437789368809702,2.057203892713031,2.5436084353033057,5.600052938062465,8.725038699690405,3.881092115335543,6.111087097471365,0.0974214165375101,0.0887075706836216,0.0769354499346115,0.0933390102992219,0.0854126505119862,0.0645239343901088,0.0713471645302347,0.1256739512160137,0.0652850846491624,0.0812786152652889,0.5732,0.583825,0.587075,0.573425,0.5787,0.903975,0.90555,0.8708,0.902025,0.884325,0.0981684981684981,0.1034188034188034,0.1133089133089133,0.0997557997557997,0.1084249084249084,0.1034188034188034,0.1085470085470085,0.0891330891330891,0.1076923076923077,0.105006105006105,2.0936621368322403,2.041268697062534,2.002482290972937,2.0437789368809702,2.057203892713031,2.5436084353033057,5.600052938062465,8.725038699690405,3.881092115335543,6.111087097471365,0.0974214165375101,0.0887075706836216,0.0769354499346115,0.0933390102992219,0.0854126505119862,0.0645239343901088,0.0713471645302347,0.1256739512160137,0.0652850846491624,0.0812786152652889,0.5732,0.583825,0.587075,0.573425,0.5787,0.903975,0.90555,0.8708,0.902025,0.884325,0.0981684981684981,0.1034188034188034,0.1133089133089133,0.0997557997557997,0.1084249084249084,0.1034188034188034,0.1085470085470085,0.0891330891330891,0.1076923076923077,0.105006105006105,2.0936621368322403,2.041268697062534,2.002482290972937,2.0437789368809702,2.057203892713031,2.5436084353033057,5.600052938062465,8.725038699690405,3.881092115335543,6.111087097471365,0.0974214165375101,0.0887075706836216,0.0769354499346115,0.0933390102992219,0.0854126505119862,0.0645239343901088,0.0713471645302347,0.1256739512160137,0.0652850846491624,0.0812786152652889,0.5732,0.583825,0.587075,0.573425,0.5787,0.903975,0.90555,0.8708,0.902025,0.884325,0.0981684981684981,0.1034188034188034,0.1133089133089133,0.0997557997557997,0.1084249084249084,0.1034188034188034,0.1085470085470085,0.0891330891330891,0.1076923076923077,0.105006105006105
25101,2.075026294262008,2.0277309913378248,2.022113323124043,2.0348665127567633,2.042250999582264,2.498076429853809,5.487159533073931,8.796546988424563,3.9480314960629945,6.152881654201494,0.0971032690414379,0.089314004231913,0.0774501786917667,0.0933833259832682,0.0857335852951471,0.0646720675406408,0.0717038029329137,0.1258067885603697,0.0654534787786881,0.0815301048903027,0.57215,0.5844,0.591875,0.577675,0.581075,0.902525,0.903625,0.872575,0.90475,0.88635,0.0956043956043956,0.1023199023199023,0.1142857142857142,0.0984126984126984,0.1057387057387057,0.1018315018315018,0.1078144078144078,0.089010989010989,0.1087912087912088,0.1036630036630036,2.075026294262008,2.0277309913378248,2.022113323124043,2.0348665127567633,2.042250999582264,2.498076429853809,5.487159533073931,8.796546988424563,3.9480314960629945,6.152881654201494,0.0971032690414379,0.089314004231913,0.0774501786917667,0.0933833259832682,0.0857335852951471,0.0646720675406408,0.0717038029329137,0.1258067885603697,0.0654534787786881,0.0815301048903027,0.57215,0.5844,0.591875,0.577675,0.581075,0.902525,0.903625,0.872575,0.90475,0.88635,0.0956043956043956,0.1023199023199023,0.1142857142857142,0.0984126984126984,0.1057387057387057,0.1018315018315018,0.1078144078144078,0.089010989010989,0.1087912087912088,0.1036630036630036,2.075026294262008,2.0277309913378248,2.022113323124043,2.0348665127567633,2.042250999582264,2.498076429853809,5.487159533073931,8.796546988424563,3.9480314960629945,6.152881654201494,0.0971032690414379,0.089314004231913,0.0774501786917667,0.0933833259832682,0.0857335852951471,0.0646720675406408,0.0717038029329137,0.1258067885603697,0.0654534787786881,0.0815301048903027,0.57215,0.5844,0.591875,0.577675,0.581075,0.902525,0.903625,0.872575,0.90475,0.88635,0.0956043956043956,0.1023199023199023,0.1142857142857142,0.0984126984126984,0.1057387057387057,0.1018315018315018,0.1078144078144078,0.089010989010989,0.1087912087912088,0.1036630036630036
26101,2.053606411398041,2.0186301700229112,1.9838263329438535,2.0197661304683328,2.0264359528959384,2.4688215831000253,5.504075729687088,8.80535327691399,3.899246948844456,6.026167820069203,0.0982393705395182,0.0888099371668375,0.078112751340699,0.094529698777499,0.0862335409873634,0.0648212196583539,0.0719427491642504,0.1261888013012678,0.0657316825642155,0.0818638383747474,0.578875,0.58535,0.593475,0.578825,0.5839,0.901775,0.904925,0.872975,0.903725,0.8844,0.0957264957264957,0.1032967032967032,0.112087912087912,0.1001221001221001,0.1048840048840048,0.1007326007326007,0.1074481074481074,0.0876678876678876,0.1073260073260073,0.1043956043956044,2.053606411398041,2.0186301700229112,1.9838263329438535,2.0197661304683328,2.0264359528959384,2.4688215831000253,5.504075729687088,8.80535327691399,3.899246948844456,6.026167820069203,0.0982393705395182,0.0888099371668375,0.078112751340699,0.094529698777499,0.0862335409873634,0.0648212196583539,0.0719427491642504,0.1261888013012678,0.0657316825642155,0.0818638383747474,0.578875,0.58535,0.593475,0.578825,0.5839,0.901775,0.904925,0.872975,0.903725,0.8844,0.0957264957264957,0.1032967032967032,0.112087912087912,0.1001221001221001,0.1048840048840048,0.1007326007326007,0.1074481074481074,0.0876678876678876,0.1073260073260073,0.1043956043956044,2.053606411398041,2.0186301700229112,1.9838263329438535,2.0197661304683328,2.0264359528959384,2.4688215831000253,5.504075729687088,8.80535327691399,3.899246948844456,6.026167820069203,0.0982393705395182,0.0888099371668375,0.078112751340699,0.094529698777499,0.0862335409873634,0.0648212196583539,0.0719427491642504,0.1261888013012678,0.0657316825642155,0.0818638383747474,0.578875,0.58535,0.593475,0.578825,0.5839,0.901775,0.904925,0.872975,0.903725,0.8844,0.0957264957264957,0.1032967032967032,0.112087912087912,0.1001221001221001,0.1048840048840048,0.1007326007326007,0.1074481074481074,0.0876678876678876,0.1073260073260073,0.1043956043956044
27101,2.042234251383023,2.008887821282729,1.9812860473677751,2.0001192108243426,2.008495871724303,2.459272540983606,5.603373231773668,8.837939948299864,3.9045992115637316,6.119105601062649,0.0981654083392805,0.0898799502030411,0.0780163382664277,0.0938570411727743,0.0866642251722878,0.0650791222948358,0.0720380737712048,0.1262902005305803,0.0658179966261829,0.0820187796588073,0.579725,0.5837,0.59255,0.580575,0.58215,0.9024,0.9081,0.874275,0.904875,0.887075,0.0967032967032967,0.1021978021978022,0.1128205128205128,0.098046398046398,0.1043956043956044,0.1013431013431013,0.1067155067155067,0.0892551892551892,0.1089133089133089,0.1035409035409035,2.042234251383023,2.008887821282729,1.9812860473677751,2.0001192108243426,2.008495871724303,2.459272540983606,5.603373231773668,8.837939948299864,3.9045992115637316,6.119105601062649,0.0981654083392805,0.0898799502030411,0.0780163382664277,0.0938570411727743,0.0866642251722878,0.0650791222948358,0.0720380737712048,0.1262902005305803,0.0658179966261829,0.0820187796588073,0.579725,0.5837,0.59255,0.580575,0.58215,0.9024,0.9081,0.874275,0.904875,0.887075,0.0967032967032967,0.1021978021978022,0.1128205128205128,0.098046398046398,0.1043956043956044,0.1013431013431013,0.1067155067155067,0.0892551892551892,0.1089133089133089,0.1035409035409035,2.042234251383023,2.008887821282729,1.9812860473677751,2.0001192108243426,2.008495871724303,2.459272540983606,5.603373231773668,8.837939948299864,3.9045992115637316,6.119105601062649,0.0981654083392805,0.0898799502030411,0.0780163382664277,0.0938570411727743,0.0866642251722878,0.0650791222948358,0.0720380737712048,0.1262902005305803,0.0658179966261829,0.0820187796588073,0.579725,0.5837,0.59255,0.580575,0.58215,0.9024,0.9081,0.874275,0.904875,0.887075,0.0967032967032967,0.1021978021978022,0.1128205128205128,0.098046398046398,0.1043956043956044,0.1013431013431013,0.1067155067155067,0.0892551892551892,0.1089133089133089,0.1035409035409035
28101,2.020995196014471,2.0167070217917673,1.9932081995554458,2.004866180048662,2.0121929136234686,2.482877621449429,5.552610224506358,8.89418628042647,3.915584415584414,6.080698651337606,0.0991024353084301,0.0903915781269741,0.0782597853996654,0.0950136285898941,0.0868234009120708,0.0652491734841773,0.0724001003735239,0.1265649452313281,0.0660164087219219,0.0821362390467299,0.578475,0.587,0.5951,0.578725,0.585825,0.905825,0.907575,0.875725,0.9076,0.886925,0.0941391941391941,0.1026862026862026,0.1131868131868131,0.0974358974358974,0.105006105006105,0.0995115995115995,0.1065934065934065,0.0879120879120879,0.1063492063492063,0.103052503052503,2.020995196014471,2.0167070217917673,1.9932081995554458,2.004866180048662,2.0121929136234686,2.482877621449429,5.552610224506358,8.89418628042647,3.915584415584414,6.080698651337606,0.0991024353084301,0.0903915781269741,0.0782597853996654,0.0950136285898941,0.0868234009120708,0.0652491734841773,0.0724001003735239,0.1265649452313281,0.0660164087219219,0.0821362390467299,0.578475,0.587,0.5951,0.578725,0.585825,0.905825,0.907575,0.875725,0.9076,0.886925,0.0941391941391941,0.1026862026862026,0.1131868131868131,0.0974358974358974,0.105006105006105,0.0995115995115995,0.1065934065934065,0.0879120879120879,0.1063492063492063,0.103052503052503,2.020995196014471,2.0167070217917673,1.9932081995554458,2.004866180048662,2.0121929136234686,2.482877621449429,5.552610224506358,8.89418628042647,3.915584415584414,6.080698651337606,0.0991024353084301,0.0903915781269741,0.0782597853996654,0.0950136285898941,0.0868234009120708,0.0652491734841773,0.0724001003735239,0.1265649452313281,0.0660164087219219,0.0821362390467299,0.578475,0.587,0.5951,0.578725,0.585825,0.905825,0.907575,0.875725,0.9076,0.886925,0.0941391941391941,0.1026862026862026,0.1131868131868131,0.0974358974358974,0.105006105006105,0.0995115995115995,0.1065934065934065,0.0879120879120879,0.1063492063492063,0.103052503052503
29101,2.0065113500597374,1.9754491017964073,1.9722496909765144,1.9944411237298265,1.9932657926102504,2.470511821252273,5.502424568965518,8.827758862407373,3.9096615720524013,6.118780815777676,0.0984372826832288,0.0909227164130255,0.0791521632503369,0.0953338724174971,0.0872759769884187,0.0654394973337101,0.072624885064448,0.1269079901438997,0.0662095468518818,0.082446081245733,0.5815,0.5825,0.5955,0.58175,0.5805,0.903775,0.9072,0.875175,0.9084,0.88845,0.0941391941391941,0.1007326007326007,0.1109890109890109,0.0960927960927961,0.1026862026862026,0.0995115995115995,0.1065934065934065,0.0879120879120879,0.1062271062271062,0.1019536019536019,2.0065113500597374,1.9754491017964073,1.9722496909765144,1.9944411237298265,1.9932657926102504,2.470511821252273,5.502424568965518,8.827758862407373,3.9096615720524013,6.118780815777676,0.0984372826832288,0.0909227164130255,0.0791521632503369,0.0953338724174971,0.0872759769884187,0.0654394973337101,0.072624885064448,0.1269079901438997,0.0662095468518818,0.082446081245733,0.5815,0.5825,0.5955,0.58175,0.5805,0.903775,0.9072,0.875175,0.9084,0.88845,0.0941391941391941,0.1007326007326007,0.1109890109890109,0.0960927960927961,0.1026862026862026,0.0995115995115995,0.1065934065934065,0.0879120879120879,0.1062271062271062,0.1019536019536019,2.0065113500597374,1.9754491017964073,1.9722496909765144,1.9944411237298265,1.9932657926102504,2.470511821252273,5.502424568965518,8.827758862407373,3.9096615720524013,6.118780815777676,0.0984372826832288,0.0909227164130255,0.0791521632503369,0.0953338724174971,0.0872759769884187,0.0654394973337101,0.072624885064448,0.1269079901438997,0.0662095468518818,0.082446081245733,0.5815,0.5825,0.5955,0.58175,0.5805,0.903775,0.9072,0.875175,0.9084,0.88845,0.0941391941391941,0.1007326007326007,0.1109890109890109,0.0960927960927961,0.1026862026862026,0.0995115995115995,0.1065934065934065,0.0879120879120879,0.1062271062271062,0.1019536019536019
30101,2.0034606205250594,1.9745511696790183,1.959879392037413,1.984056045416113,1.9828540488509205,2.468586387434554,5.680473372781062,8.779353035143771,3.872501350621285,6.139555958314457,0.0993506766623167,0.0910366654501988,0.0793382994888124,0.0956142429929118,0.0878288755746075,0.0654776157776746,0.0726474956468332,0.12746741892098,0.0664727073396305,0.0825805673740457,0.581,0.586425,0.593725,0.58605,0.58445,0.9045,0.911275,0.8748,0.90745,0.88965,0.0938949938949939,0.1009768009768009,0.1112332112332112,0.0957264957264957,0.1014652014652014,0.1015873015873015,0.1046398046398046,0.0877899877899877,0.1063492063492063,0.1013431013431013,2.0034606205250594,1.9745511696790183,1.959879392037413,1.984056045416113,1.9828540488509205,2.468586387434554,5.680473372781062,8.779353035143771,3.872501350621285,6.139555958314457,0.0993506766623167,0.0910366654501988,0.0793382994888124,0.0956142429929118,0.0878288755746075,0.0654776157776746,0.0726474956468332,0.12746741892098,0.0664727073396305,0.0825805673740457,0.581,0.586425,0.593725,0.58605,0.58445,0.9045,0.911275,0.8748,0.90745,0.88965,0.0938949938949939,0.1009768009768009,0.1112332112332112,0.0957264957264957,0.1014652014652014,0.1015873015873015,0.1046398046398046,0.0877899877899877,0.1063492063492063,0.1013431013431013,2.0034606205250594,1.9745511696790183,1.959879392037413,1.984056045416113,1.9828540488509205,2.468586387434554,5.680473372781062,8.779353035143771,3.872501350621285,6.139555958314457,0.0993506766623167,0.0910366654501988,0.0793382994888124,0.0956142429929118,0.0878288755746075,0.0654776157776746,0.0726474956468332,0.12746741892098,0.0664727073396305,0.0825805673740457,0.581,0.586425,0.593725,0.58605,0.58445,0.9045,0.911275,0.8748,0.90745,0.88965,0.0938949938949939,0.1009768009768009,0.1112332112332112,0.0957264957264957,0.1014652014652014,0.1015873015873015,0.1046398046398046,0.0877899877899877,0.1063492063492063,0.1013431013431013
31101,1.9952321354073541,1.9699705121261355,1.9605016847622616,1.9561503759398495,1.9888132295719843,2.4868904037755626,5.544331594839417,8.710011966493822,3.8615595075239404,6.134877384196186,0.1003013039995831,0.0918303180455273,0.0798879237438286,0.0962004154452912,0.0877889717576849,0.0656561578084147,0.0729674042717439,0.1277809595696155,0.0664810892003173,0.0828928279653417,0.580525,0.584575,0.59935,0.584375,0.5888,0.90465,0.908925,0.87465,0.908625,0.8899,0.0947496947496947,0.0997557997557997,0.1102564102564102,0.0946275946275946,0.1026862026862026,0.0993894993894993,0.1047619047619047,0.0871794871794871,0.1058608058608058,0.1013431013431013,1.9952321354073541,1.9699705121261355,1.9605016847622616,1.9561503759398495,1.9888132295719843,2.4868904037755626,5.544331594839417,8.710011966493822,3.8615595075239404,6.134877384196186,0.1003013039995831,0.0918303180455273,0.0798879237438286,0.0962004154452912,0.0877889717576849,0.0656561578084147,0.0729674042717439,0.1277809595696155,0.0664810892003173,0.0828928279653417,0.580525,0.584575,0.59935,0.584375,0.5888,0.90465,0.908925,0.87465,0.908625,0.8899,0.0947496947496947,0.0997557997557997,0.1102564102564102,0.0946275946275946,0.1026862026862026,0.0993894993894993,0.1047619047619047,0.0871794871794871,0.1058608058608058,0.1013431013431013,1.9952321354073541,1.9699705121261355,1.9605016847622616,1.9561503759398495,1.9888132295719843,2.4868904037755626,5.544331594839417,8.710011966493822,3.8615595075239404,6.134877384196186,0.1003013039995831,0.0918303180455273,0.0798879237438286,0.0962004154452912,0.0877889717576849,0.0656561578084147,0.0729674042717439,0.1277809595696155,0.0664810892003173,0.0828928279653417,0.580525,0.584575,0.59935,0.584375,0.5888,0.90465,0.908925,0.87465,0.908625,0.8899,0.0947496947496947,0.0997557997557997,0.1102564102564102,0.0946275946275946,0.1026862026862026,0.0993894993894993,0.1047619047619047,0.0871794871794871,0.1058608058608058,0.1013431013431013
32101,1.980980861244019,1.953893129770992,1.958760939369137,1.9441672606319789,1.963517757912539,2.4475913181577544,5.549241379310348,8.811688311688313,3.817740630897818,6.087133182844243,0.101024106005727,0.0922236505438753,0.0797811690136791,0.0962993465891244,0.0888756862582124,0.065771417463656,0.0732599513428074,0.1278181883816598,0.0668876244621167,0.0831920635823173,0.582,0.590625,0.602925,0.5791,0.5861,0.90555,0.909375,0.8768,0.907275,0.88925,0.0925518925518925,0.0989010989010989,0.1081807081807081,0.0937728937728937,0.1018315018315018,0.0993894993894993,0.1047619047619047,0.0854700854700854,0.1046398046398046,0.1009768009768009,1.980980861244019,1.953893129770992,1.958760939369137,1.9441672606319789,1.963517757912539,2.4475913181577544,5.549241379310348,8.811688311688313,3.817740630897818,6.087133182844243,0.101024106005727,0.0922236505438753,0.0797811690136791,0.0962993465891244,0.0888756862582124,0.065771417463656,0.0732599513428074,0.1278181883816598,0.0668876244621167,0.0831920635823173,0.582,0.590625,0.602925,0.5791,0.5861,0.90555,0.909375,0.8768,0.907275,0.88925,0.0925518925518925,0.0989010989010989,0.1081807081807081,0.0937728937728937,0.1018315018315018,0.0993894993894993,0.1047619047619047,0.0854700854700854,0.1046398046398046,0.1009768009768009,1.980980861244019,1.953893129770992,1.958760939369137,1.9441672606319789,1.963517757912539,2.4475913181577544,5.549241379310348,8.811688311688313,3.817740630897818,6.087133182844243,0.101024106005727,0.0922236505438753,0.0797811690136791,0.0962993465891244,0.0888756862582124,0.065771417463656,0.0732599513428074,0.1278181883816598,0.0668876244621167,0.0831920635823173,0.582,0.590625,0.602925,0.5791,0.5861,0.90555,0.909375,0.8768,0.907275,0.88925,0.0925518925518925,0.0989010989010989,0.1081807081807081,0.0937728937728937,0.1018315018315018,0.0993894993894993,0.1047619047619047,0.0854700854700854,0.1046398046398046,0.1009768009768009
33101,1.9488369325956334,1.9377284913477943,1.9382994732881864,1.9354896461180402,1.964412376177082,2.468113612004286,5.490201415351117,8.842040816326527,3.834469593673304,6.028552158273384,0.1012847943216632,0.0922158725798842,0.08035499085029,0.0973271747782396,0.0890562433522704,0.0659271054082875,0.0734958186625384,0.1280437799621214,0.0669793601524885,0.0833836942426968,0.579775,0.5897,0.6013,0.581075,0.59115,0.9067,0.90815,0.8775,0.908325,0.8888,0.0914529914529914,0.0986568986568986,0.1089133089133089,0.0934065934065934,0.1004884004884004,0.0985347985347985,0.1032967032967032,0.0863247863247863,0.1053724053724053,0.1006105006105006,1.9488369325956334,1.9377284913477943,1.9382994732881864,1.9354896461180402,1.964412376177082,2.468113612004286,5.490201415351117,8.842040816326527,3.834469593673304,6.028552158273384,0.1012847943216632,0.0922158725798842,0.08035499085029,0.0973271747782396,0.0890562433522704,0.0659271054082875,0.0734958186625384,0.1280437799621214,0.0669793601524885,0.0833836942426968,0.579775,0.5897,0.6013,0.581075,0.59115,0.9067,0.90815,0.8775,0.908325,0.8888,0.0914529914529914,0.0986568986568986,0.1089133089133089,0.0934065934065934,0.1004884004884004,0.0985347985347985,0.1032967032967032,0.0863247863247863,0.1053724053724053,0.1006105006105006,1.9488369325956334,1.9377284913477943,1.9382994732881864,1.9354896461180402,1.964412376177082,2.468113612004286,5.490201415351117,8.842040816326527,3.834469593673304,6.028552158273384,0.1012847943216632,0.0922158725798842,0.08035499085029,0.0973271747782396,0.0890562433522704,0.0659271054082875,0.0734958186625384,0.1280437799621214,0.0669793601524885,0.0833836942426968,0.579775,0.5897,0.6013,0.581075,0.59115,0.9067,0.90815,0.8775,0.908325,0.8888,0.0914529914529914,0.0986568986568986,0.1089133089133089,0.0934065934065934,0.1004884004884004,0.0985347985347985,0.1032967032967032,0.0863247863247863,0.1053724053724053,0.1006105006105006
34101,1.9450060168471723,1.9336147821830643,1.935989062208688,1.9390948483389505,1.9481684981684984,2.458211727248607,5.5511505406154695,8.733481511416448,3.7891745602165092,6.234297812279463,0.1012877663560901,0.0931357633449049,0.0806900395990147,0.0974582587322678,0.0898293270742038,0.0660636582265766,0.0736275279348683,0.128494580407234,0.0672474089991882,0.0833427354113745,0.5845,0.5914,0.597725,0.5846,0.5905,0.905775,0.909825,0.876275,0.907625,0.893725,0.0914529914529914,0.098046398046398,0.1083028083028083,0.0953601953601953,0.1006105006105006,0.0989010989010989,0.1032967032967032,0.0857142857142857,0.1051282051282051,0.0993894993894993,1.9450060168471723,1.9336147821830643,1.935989062208688,1.9390948483389505,1.9481684981684984,2.458211727248607,5.5511505406154695,8.733481511416448,3.7891745602165092,6.234297812279463,0.1012877663560901,0.0931357633449049,0.0806900395990147,0.0974582587322678,0.0898293270742038,0.0660636582265766,0.0736275279348683,0.128494580407234,0.0672474089991882,0.0833427354113745,0.5845,0.5914,0.597725,0.5846,0.5905,0.905775,0.909825,0.876275,0.907625,0.893725,0.0914529914529914,0.098046398046398,0.1083028083028083,0.0953601953601953,0.1006105006105006,0.0989010989010989,0.1032967032967032,0.0857142857142857,0.1051282051282051,0.0993894993894993,1.9450060168471723,1.9336147821830643,1.935989062208688,1.9390948483389505,1.9481684981684984,2.458211727248607,5.5511505406154695,8.733481511416448,3.7891745602165092,6.234297812279463,0.1012877663560901,0.0931357633449049,0.0806900395990147,0.0974582587322678,0.0898293270742038,0.0660636582265766,0.0736275279348683,0.128494580407234,0.0672474089991882,0.0833427354113745,0.5845,0.5914,0.597725,0.5846,0.5905,0.905775,0.909825,0.876275,0.907625,0.893725,0.0914529914529914,0.098046398046398,0.1083028083028083,0.0953601953601953,0.1006105006105006,0.0989010989010989,0.1032967032967032,0.0857142857142857,0.1051282051282051,0.0993894993894993
35101,1.9417096890383,1.9297624137299212,1.9173589855706163,1.9246884594545783,1.9560886729426055,2.419691825541918,5.426753317086381,8.86630905714875,3.825145711906744,6.1141668592558345,0.101309194150891,0.0930869985620742,0.0810724568905972,0.0976716382626265,0.090015558090636,0.0662089727083097,0.0739767691429323,0.1284144685459926,0.0673089190615974,0.0836714986176267,0.58355,0.590675,0.599775,0.584725,0.588375,0.904275,0.907675,0.878825,0.909925,0.891825,0.0912087912087912,0.0975579975579975,0.1065934065934065,0.0927960927960928,0.0995115995115995,0.0987789987789987,0.1032967032967032,0.0858363858363858,0.1034188034188034,0.0993894993894993,1.9417096890383,1.9297624137299212,1.9173589855706163,1.9246884594545783,1.9560886729426055,2.419691825541918,5.426753317086381,8.86630905714875,3.825145711906744,6.1141668592558345,0.101309194150891,0.0930869985620742,0.0810724568905972,0.0976716382626265,0.090015558090636,0.0662089727083097,0.0739767691429323,0.1284144685459926,0.0673089190615974,0.0836714986176267,0.58355,0.590675,0.599775,0.584725,0.588375,0.904275,0.907675,0.878825,0.909925,0.891825,0.0912087912087912,0.0975579975579975,0.1065934065934065,0.0927960927960928,0.0995115995115995,0.0987789987789987,0.1032967032967032,0.0858363858363858,0.1034188034188034,0.0993894993894993,1.9417096890383,1.9297624137299212,1.9173589855706163,1.9246884594545783,1.9560886729426055,2.419691825541918,5.426753317086381,8.86630905714875,3.825145711906744,6.1141668592558345,0.101309194150891,0.0930869985620742,0.0810724568905972,0.0976716382626265,0.090015558090636,0.0662089727083097,0.0739767691429323,0.1284144685459926,0.0673089190615974,0.0836714986176267,0.58355,0.590675,0.599775,0.584725,0.588375,0.904275,0.907675,0.878825,0.909925,0.891825,0.0912087912087912,0.0975579975579975,0.1065934065934065,0.0927960927960928,0.0995115995115995,0.0987789987789987,0.1032967032967032,0.0858363858363858,0.1034188034188034,0.0993894993894993
36101,1.936976320582878,1.9290561381863047,1.9186946560158524,1.9232980610434889,1.938790560471976,2.456006537728138,5.596343178621657,8.791888570258092,3.80220994475138,6.134794776119405,0.1013269900585489,0.0944388183288027,0.0803624817325323,0.0983255822624243,0.090276914180001,0.0661983130914105,0.0740795950786755,0.1287417671540309,0.0675740527478937,0.0837044153764417,0.58825,0.59475,0.596275,0.591275,0.5932,0.908225,0.911125,0.87795,0.9095,0.8928,0.0903540903540903,0.0956043956043956,0.1075702075702075,0.0924297924297924,0.0995115995115995,0.0981684981684981,0.1012210012210012,0.0843711843711843,0.1032967032967032,0.0993894993894993,1.936976320582878,1.9290561381863047,1.9186946560158524,1.9232980610434889,1.938790560471976,2.456006537728138,5.596343178621657,8.791888570258092,3.80220994475138,6.134794776119405,0.1013269900585489,0.0944388183288027,0.0803624817325323,0.0983255822624243,0.090276914180001,0.0661983130914105,0.0740795950786755,0.1287417671540309,0.0675740527478937,0.0837044153764417,0.58825,0.59475,0.596275,0.591275,0.5932,0.908225,0.911125,0.87795,0.9095,0.8928,0.0903540903540903,0.0956043956043956,0.1075702075702075,0.0924297924297924,0.0995115995115995,0.0981684981684981,0.1012210012210012,0.0843711843711843,0.1032967032967032,0.0993894993894993,1.936976320582878,1.9290561381863047,1.9186946560158524,1.9232980610434889,1.938790560471976,2.456006537728138,5.596343178621657,8.791888570258092,3.80220994475138,6.134794776119405,0.1013269900585489,0.0944388183288027,0.0803624817325323,0.0983255822624243,0.090276914180001,0.0661983130914105,0.0740795950786755,0.1287417671540309,0.0675740527478937,0.0837044153764417,0.58825,0.59475,0.596275,0.591275,0.5932,0.908225,0.911125,0.87795,0.9095,0.8928,0.0903540903540903,0.0956043956043956,0.1075702075702075,0.0924297924297924,0.0995115995115995,0.0981684981684981,0.1012210012210012,0.0843711843711843,0.1032967032967032,0.0993894993894993
37101,1.932885499878964,1.9173713457356847,1.9246476667710621,1.9099666767646168,1.9285583440190508,2.4238069414316716,5.570823927765236,8.77732212425672,3.8267188373392944,6.1156986237462085,0.1029803990392304,0.0942298506451507,0.0813911165368762,0.0979748390078874,0.0909349750957113,0.0664069245777653,0.0742937920652723,0.1289699163438699,0.0676367102368506,0.0839448472250784,0.5869,0.5861,0.600875,0.587375,0.590575,0.9078,0.9114,0.878075,0.91055,0.892825,0.0913308913308913,0.0971916971916972,0.1046398046398046,0.0932844932844932,0.1007326007326007,0.0971916971916972,0.1017094017094017,0.084004884004884,0.1042735042735042,0.0992673992673992,1.932885499878964,1.9173713457356847,1.9246476667710621,1.9099666767646168,1.9285583440190508,2.4238069414316716,5.570823927765236,8.77732212425672,3.8267188373392944,6.1156986237462085,0.1029803990392304,0.0942298506451507,0.0813911165368762,0.0979748390078874,0.0909349750957113,0.0664069245777653,0.0742937920652723,0.1289699163438699,0.0676367102368506,0.0839448472250784,0.5869,0.5861,0.600875,0.587375,0.590575,0.9078,0.9114,0.878075,0.91055,0.892825,0.0913308913308913,0.0971916971916972,0.1046398046398046,0.0932844932844932,0.1007326007326007,0.0971916971916972,0.1017094017094017,0.084004884004884,0.1042735042735042,0.0992673992673992,1.932885499878964,1.9173713457356847,1.9246476667710621,1.9099666767646168,1.9285583440190508,2.4238069414316716,5.570823927765236,8.77732212425672,3.8267188373392944,6.1156986237462085,0.1029803990392304,0.0942298506451507,0.0813911165368762,0.0979748390078874,0.0909349750957113,0.0664069245777653,0.0742937920652723,0.1289699163438699,0.0676367102368506,0.0839448472250784,0.5869,0.5861,0.600875,0.587375,0.590575,0.9078,0.9114,0.878075,0.91055,0.892825,0.0913308913308913,0.0971916971916972,0.1046398046398046,0.0932844932844932,0.1007326007326007,0.0971916971916972,0.1017094017094017,0.084004884004884,0.1042735042735042,0.0992673992673992
38101,1.9349538874977092,1.901880068812976,1.9122377183063197,1.9154026390430385,1.9305854167946435,2.4180262102166363,5.460555555555557,8.755085268132321,3.759922822491731,6.085921083352788,0.1032469861775551,0.0948711559751943,0.0815704615474216,0.0985899096477395,0.0911263303086544,0.0665947049514287,0.0745738392021931,0.1293547793536891,0.067917631008799,0.0840591312117196,0.590675,0.5931,0.60205,0.59455,0.593025,0.906525,0.91,0.878325,0.9093,0.892925,0.0901098901098901,0.0975579975579975,0.1046398046398046,0.0915750915750915,0.0997557997557997,0.0967032967032967,0.1007326007326007,0.0844932844932845,0.103052503052503,0.0987789987789987,1.9349538874977092,1.901880068812976,1.9122377183063197,1.9154026390430385,1.9305854167946435,2.4180262102166363,5.460555555555557,8.755085268132321,3.759922822491731,6.085921083352788,0.1032469861775551,0.0948711559751943,0.0815704615474216,0.0985899096477395,0.0911263303086544,0.0665947049514287,0.0745738392021931,0.1293547793536891,0.067917631008799,0.0840591312117196,0.590675,0.5931,0.60205,0.59455,0.593025,0.906525,0.91,0.878325,0.9093,0.892925,0.0901098901098901,0.0975579975579975,0.1046398046398046,0.0915750915750915,0.0997557997557997,0.0967032967032967,0.1007326007326007,0.0844932844932845,0.103052503052503,0.0987789987789987,1.9349538874977092,1.901880068812976,1.9122377183063197,1.9154026390430385,1.9305854167946435,2.4180262102166363,5.460555555555557,8.755085268132321,3.759922822491731,6.085921083352788,0.1032469861775551,0.0948711559751943,0.0815704615474216,0.0985899096477395,0.0911263303086544,0.0665947049514287,0.0745738392021931,0.1293547793536891,0.067917631008799,0.0840591312117196,0.590675,0.5931,0.60205,0.59455,0.593025,0.906525,0.91,0.878325,0.9093,0.892925,0.0901098901098901,0.0975579975579975,0.1046398046398046,0.0915750915750915,0.0997557997557997,0.0967032967032967,0.1007326007326007,0.0844932844932845,0.103052503052503,0.0987789987789987
39101,1.9117109432122839,1.896806350378438,1.893460047517819,1.8940237115896446,1.9155207498304245,2.440485829959515,5.566016073478763,8.71472518457752,3.7853932584269674,6.127337278106511,0.1034968391699491,0.095240023841187,0.0823634221351062,0.0979897510848498,0.0912250190325339,0.0666600148555002,0.0745802698518494,0.129902740310563,0.0679569528333641,0.0842198052197277,0.5897,0.593725,0.60015,0.5867,0.594575,0.907375,0.9129,0.8781,0.911,0.894375,0.0902319902319902,0.0962148962148962,0.1053724053724053,0.0913308913308913,0.0996336996336996,0.0969474969474969,0.1010989010989011,0.0836385836385836,0.1017094017094017,0.0976800976800976,1.9117109432122839,1.896806350378438,1.893460047517819,1.8940237115896446,1.9155207498304245,2.440485829959515,5.566016073478763,8.71472518457752,3.7853932584269674,6.127337278106511,0.1034968391699491,0.095240023841187,0.0823634221351062,0.0979897510848498,0.0912250190325339,0.0666600148555002,0.0745802698518494,0.129902740310563,0.0679569528333641,0.0842198052197277,0.5897,0.593725,0.60015,0.5867,0.594575,0.907375,0.9129,0.8781,0.911,0.894375,0.0902319902319902,0.0962148962148962,0.1053724053724053,0.0913308913308913,0.0996336996336996,0.0969474969474969,0.1010989010989011,0.0836385836385836,0.1017094017094017,0.0976800976800976,1.9117109432122839,1.896806350378438,1.893460047517819,1.8940237115896446,1.9155207498304245,2.440485829959515,5.566016073478763,8.71472518457752,3.7853932584269674,6.127337278106511,0.1034968391699491,0.095240023841187,0.0823634221351062,0.0979897510848498,0.0912250190325339,0.0666600148555002,0.0745802698518494,0.129902740310563,0.0679569528333641,0.0842198052197277,0.5897,0.593725,0.60015,0.5867,0.594575,0.907375,0.9129,0.8781,0.911,0.894375,0.0902319902319902,0.0962148962148962,0.1053724053724053,0.0913308913308913,0.0996336996336996,0.0969474969474969,0.1010989010989011,0.0836385836385836,0.1017094017094017,0.0976800976800976
40101,1.9110867178924258,1.88224448405138,1.901885606536769,1.885510055730555,1.9345398773006137,2.441103448275863,5.536697247706418,8.796995618610477,3.7686672302056894,6.051228070175435,0.1025970621036007,0.0953521140073048,0.0822007656982469,0.0990089211117471,0.0914365786768902,0.0667770274127492,0.0748853061167257,0.1298782398668256,0.0681006568168921,0.0844915273160776,0.59005,0.593225,0.60225,0.5873,0.5925,0.909375,0.9128,0.880175,0.911275,0.893125,0.0898656898656898,0.093040293040293,0.1035409035409035,0.0916971916971916,0.0992673992673992,0.0958485958485958,0.0996336996336996,0.083028083028083,0.1025641025641025,0.0978021978021978,1.9110867178924258,1.88224448405138,1.901885606536769,1.885510055730555,1.9345398773006137,2.441103448275863,5.536697247706418,8.796995618610477,3.7686672302056894,6.051228070175435,0.1025970621036007,0.0953521140073048,0.0822007656982469,0.0990089211117471,0.0914365786768902,0.0667770274127492,0.0748853061167257,0.1298782398668256,0.0681006568168921,0.0844915273160776,0.59005,0.593225,0.60225,0.5873,0.5925,0.909375,0.9128,0.880175,0.911275,0.893125,0.0898656898656898,0.093040293040293,0.1035409035409035,0.0916971916971916,0.0992673992673992,0.0958485958485958,0.0996336996336996,0.083028083028083,0.1025641025641025,0.0978021978021978,1.9110867178924258,1.88224448405138,1.901885606536769,1.885510055730555,1.9345398773006137,2.441103448275863,5.536697247706418,8.796995618610477,3.7686672302056894,6.051228070175435,0.1025970621036007,0.0953521140073048,0.0822007656982469,0.0990089211117471,0.0914365786768902,0.0667770274127492,0.0748853061167257,0.1298782398668256,0.0681006568168921,0.0844915273160776,0.59005,0.593225,0.60225,0.5873,0.5925,0.909375,0.9128,0.880175,0.911275,0.893125,0.0898656898656898,0.093040293040293,0.1035409035409035,0.0916971916971916,0.0992673992673992,0.0958485958485958,0.0996336996336996,0.083028083028083,0.1025641025641025,0.0978021978021978
41101,1.8878424657534245,1.8772058374549672,1.8888818538685574,1.8997150644202183,1.9022244253051612,2.3725490196078427,5.443214082907441,8.778265412748173,3.810112036771042,6.1004035129361505,0.1037219607300892,0.0957733942379045,0.0825299729078494,0.0998842905064292,0.0917322262804711,0.066983274586992,0.0751153771028544,0.1301990005731456,0.0682277228739961,0.0846726906817648,0.5912,0.590575,0.60515,0.5964,0.596525,0.906925,0.91195,0.880375,0.912975,0.894675,0.0892551892551892,0.0952380952380952,0.1026862026862026,0.0921855921855921,0.0987789987789987,0.0969474969474969,0.1002442002442002,0.0832722832722832,0.102075702075702,0.098046398046398,1.8878424657534245,1.8772058374549672,1.8888818538685574,1.8997150644202183,1.9022244253051612,2.3725490196078427,5.443214082907441,8.778265412748173,3.810112036771042,6.1004035129361505,0.1037219607300892,0.0957733942379045,0.0825299729078494,0.0998842905064292,0.0917322262804711,0.066983274586992,0.0751153771028544,0.1301990005731456,0.0682277228739961,0.0846726906817648,0.5912,0.590575,0.60515,0.5964,0.596525,0.906925,0.91195,0.880375,0.912975,0.894675,0.0892551892551892,0.0952380952380952,0.1026862026862026,0.0921855921855921,0.0987789987789987,0.0969474969474969,0.1002442002442002,0.0832722832722832,0.102075702075702,0.098046398046398,1.8878424657534245,1.8772058374549672,1.8888818538685574,1.8997150644202183,1.9022244253051612,2.3725490196078427,5.443214082907441,8.778265412748173,3.810112036771042,6.1004035129361505,0.1037219607300892,0.0957733942379045,0.0825299729078494,0.0998842905064292,0.0917322262804711,0.066983274586992,0.0751153771028544,0.1301990005731456,0.0682277228739961,0.0846726906817648,0.5912,0.590575,0.60515,0.5964,0.596525,0.906925,0.91195,0.880375,0.912975,0.894675,0.0892551892551892,0.0952380952380952,0.1026862026862026,0.0921855921855921,0.0987789987789987,0.0969474969474969,0.1002442002442002,0.0832722832722832,0.102075702075702,0.098046398046398
42101,1.8922924288460348,1.8695277384397515,1.8799749294891883,1.882493563810224,1.9066889425159335,2.398409651768577,5.439977349943372,8.732064421669108,3.6683046683046694,6.043253408556656,0.1039455125118064,0.0965429910069535,0.0828357987959266,0.0995693188981331,0.0920501847990053,0.066974450206617,0.0752453030480128,0.1303993828998577,0.0684600885879476,0.0849021640193961,0.596825,0.593975,0.601125,0.59215,0.595975,0.908825,0.9117,0.880475,0.908425,0.89365,0.0886446886446886,0.0943833943833943,0.1041514041514041,0.0901098901098901,0.0987789987789987,0.0963369963369963,0.0995115995115995,0.083028083028083,0.1014652014652014,0.0975579975579975,1.8922924288460348,1.8695277384397515,1.8799749294891883,1.882493563810224,1.9066889425159335,2.398409651768577,5.439977349943372,8.732064421669108,3.6683046683046694,6.043253408556656,0.1039455125118064,0.0965429910069535,0.0828357987959266,0.0995693188981331,0.0920501847990053,0.066974450206617,0.0752453030480128,0.1303993828998577,0.0684600885879476,0.0849021640193961,0.596825,0.593975,0.601125,0.59215,0.595975,0.908825,0.9117,0.880475,0.908425,0.89365,0.0886446886446886,0.0943833943833943,0.1041514041514041,0.0901098901098901,0.0987789987789987,0.0963369963369963,0.0995115995115995,0.083028083028083,0.1014652014652014,0.0975579975579975,1.8922924288460348,1.8695277384397515,1.8799749294891883,1.882493563810224,1.9066889425159335,2.398409651768577,5.439977349943372,8.732064421669108,3.6683046683046694,6.043253408556656,0.1039455125118064,0.0965429910069535,0.0828357987959266,0.0995693188981331,0.0920501847990053,0.066974450206617,0.0752453030480128,0.1303993828998577,0.0684600885879476,0.0849021640193961,0.596825,0.593975,0.601125,0.59215,0.595975,0.908825,0.9117,0.880475,0.908425,0.89365,0.0886446886446886,0.0943833943833943,0.1041514041514041,0.0901098901098901,0.0987789987789987,0.0963369963369963,0.0995115995115995,0.083028083028083,0.1014652014652014,0.0975579975579975
43101,1.8703636363636365,1.8715142521486428,1.8726456832258882,1.8539752541957615,1.8772724490420516,2.4385521885521895,5.48475258918297,8.798856658903237,3.8076923076923066,6.105237981344177,0.1041567286671827,0.0962311124421618,0.0832744524718479,0.0994913351430865,0.0927242649956687,0.0670925723030476,0.0753840902588909,0.1304277801239964,0.0684684880434629,0.0849468735637515,0.5875,0.595675,0.60445,0.59185,0.591575,0.9109,0.9131,0.881925,0.91355,0.895475,0.089010989010989,0.0942612942612942,0.1039072039072039,0.0899877899877899,0.0971916971916972,0.0964590964590964,0.1002442002442002,0.0832722832722832,0.1017094017094017,0.0974358974358974,1.8703636363636365,1.8715142521486428,1.8726456832258882,1.8539752541957615,1.8772724490420516,2.4385521885521895,5.48475258918297,8.798856658903237,3.8076923076923066,6.105237981344177,0.1041567286671827,0.0962311124421618,0.0832744524718479,0.0994913351430865,0.0927242649956687,0.0670925723030476,0.0753840902588909,0.1304277801239964,0.0684684880434629,0.0849468735637515,0.5875,0.595675,0.60445,0.59185,0.591575,0.9109,0.9131,0.881925,0.91355,0.895475,0.089010989010989,0.0942612942612942,0.1039072039072039,0.0899877899877899,0.0971916971916972,0.0964590964590964,0.1002442002442002,0.0832722832722832,0.1017094017094017,0.0974358974358974,1.8703636363636365,1.8715142521486428,1.8726456832258882,1.8539752541957615,1.8772724490420516,2.4385521885521895,5.48475258918297,8.798856658903237,3.8076923076923066,6.105237981344177,0.1041567286671827,0.0962311124421618,0.0832744524718479,0.0994913351430865,0.0927242649956687,0.0670925723030476,0.0753840902588909,0.1304277801239964,0.0684684880434629,0.0849468735637515,0.5875,0.595675,0.60445,0.59185,0.591575,0.9109,0.9131,0.881925,0.91355,0.895475,0.089010989010989,0.0942612942612942,0.1039072039072039,0.0899877899877899,0.0971916971916972,0.0964590964590964,0.1002442002442002,0.0832722832722832,0.1017094017094017,0.0974358974358974
44101,1.853305658995177,1.8532444279804903,1.8648870896324876,1.8596274824225978,1.880384544278055,2.4083286752375623,5.5015983725661135,8.862551086255106,3.7533352256599484,6.105048076923078,0.1041863998144047,0.0964216265026801,0.0832012430209536,0.1016226466220226,0.0924491250717112,0.067336739268512,0.0753649364582959,0.1306069278373756,0.068705866637886,0.0850273215236011,0.590475,0.595075,0.604775,0.59465,0.594325,0.91055,0.913975,0.883775,0.911925,0.896,0.0879120879120879,0.0937728937728937,0.1019536019536019,0.0892551892551892,0.0978021978021978,0.0959706959706959,0.0995115995115995,0.0831501831501831,0.1012210012210012,0.097069597069597,1.853305658995177,1.8532444279804903,1.8648870896324876,1.8596274824225978,1.880384544278055,2.4083286752375623,5.5015983725661135,8.862551086255106,3.7533352256599484,6.105048076923078,0.1041863998144047,0.0964216265026801,0.0832012430209536,0.1016226466220226,0.0924491250717112,0.067336739268512,0.0753649364582959,0.1306069278373756,0.068705866637886,0.0850273215236011,0.590475,0.595075,0.604775,0.59465,0.594325,0.91055,0.913975,0.883775,0.911925,0.896,0.0879120879120879,0.0937728937728937,0.1019536019536019,0.0892551892551892,0.0978021978021978,0.0959706959706959,0.0995115995115995,0.0831501831501831,0.1012210012210012,0.097069597069597,1.853305658995177,1.8532444279804903,1.8648870896324876,1.8596274824225978,1.880384544278055,2.4083286752375623,5.5015983725661135,8.862551086255106,3.7533352256599484,6.105048076923078,0.1041863998144047,0.0964216265026801,0.0832012430209536,0.1016226466220226,0.0924491250717112,0.067336739268512,0.0753649364582959,0.1306069278373756,0.068705866637886,0.0850273215236011,0.590475,0.595075,0.604775,0.59465,0.594325,0.91055,0.913975,0.883775,0.911925,0.896,0.0879120879120879,0.0937728937728937,0.1019536019536019,0.0892551892551892,0.0978021978021978,0.0959706959706959,0.0995115995115995,0.0831501831501831,0.1012210012210012,0.097069597069597
45101,1.8701322556943425,1.8604303086997196,1.8433840019935213,1.8610839246390998,1.8774241211598846,2.4102708803611734,5.4106225014277545,8.74782239218186,3.7470153496304732,6.091765274088386,0.104534662138487,0.0969593969808581,0.0834837076741882,0.1011661070416624,0.093262869195535,0.0674052367806272,0.0756627784536894,0.130751581234974,0.068940314530836,0.0852658237270492,0.5917,0.599125,0.5987,0.5913,0.593925,0.9114,0.91245,0.882325,0.91205,0.896475,0.0876678876678876,0.0931623931623931,0.1021978021978022,0.0904761904761904,0.0992673992673992,0.0963369963369963,0.099023199023199,0.0819291819291819,0.0991452991452991,0.0960927960927961,1.8701322556943425,1.8604303086997196,1.8433840019935213,1.8610839246390998,1.8774241211598846,2.4102708803611734,5.4106225014277545,8.74782239218186,3.7470153496304732,6.091765274088386,0.104534662138487,0.0969593969808581,0.0834837076741882,0.1011661070416624,0.093262869195535,0.0674052367806272,0.0756627784536894,0.130751581234974,0.068940314530836,0.0852658237270492,0.5917,0.599125,0.5987,0.5913,0.593925,0.9114,0.91245,0.882325,0.91205,0.896475,0.0876678876678876,0.0931623931623931,0.1021978021978022,0.0904761904761904,0.0992673992673992,0.0963369963369963,0.099023199023199,0.0819291819291819,0.0991452991452991,0.0960927960927961,1.8701322556943425,1.8604303086997196,1.8433840019935213,1.8610839246390998,1.8774241211598846,2.4102708803611734,5.4106225014277545,8.74782239218186,3.7470153496304732,6.091765274088386,0.104534662138487,0.0969593969808581,0.0834837076741882,0.1011661070416624,0.093262869195535,0.0674052367806272,0.0756627784536894,0.130751581234974,0.068940314530836,0.0852658237270492,0.5917,0.599125,0.5987,0.5913,0.593925,0.9114,0.91245,0.882325,0.91205,0.896475,0.0876678876678876,0.0931623931623931,0.1021978021978022,0.0904761904761904,0.0992673992673992,0.0963369963369963,0.099023199023199,0.0819291819291819,0.0991452991452991,0.0960927960927961
46101,1.8502732911625623,1.857943925233645,1.8619816397594176,1.852036728908609,1.8930996173311936,2.3916180960310847,5.4269662921348285,8.80618158403091,3.7717078780908584,6.122558593749997,0.1051064741593913,0.0968945340351779,0.0836983110862093,0.1012245089034023,0.0932311715456731,0.067596237703036,0.0757658585132157,0.130914691750642,0.0689559761124911,0.085320523846495,0.592925,0.59875,0.605125,0.594325,0.59495,0.909925,0.913225,0.883525,0.91305,0.8976,0.088034188034188,0.093040293040293,0.1015873015873015,0.0879120879120879,0.0971916971916972,0.0956043956043956,0.0976800976800976,0.0825396825396825,0.1004884004884004,0.0952380952380952,1.8502732911625623,1.857943925233645,1.8619816397594176,1.852036728908609,1.8930996173311936,2.3916180960310847,5.4269662921348285,8.80618158403091,3.7717078780908584,6.122558593749997,0.1051064741593913,0.0968945340351779,0.0836983110862093,0.1012245089034023,0.0932311715456731,0.067596237703036,0.0757658585132157,0.130914691750642,0.0689559761124911,0.085320523846495,0.592925,0.59875,0.605125,0.594325,0.59495,0.909925,0.913225,0.883525,0.91305,0.8976,0.088034188034188,0.093040293040293,0.1015873015873015,0.0879120879120879,0.0971916971916972,0.0956043956043956,0.0976800976800976,0.0825396825396825,0.1004884004884004,0.0952380952380952,1.8502732911625623,1.857943925233645,1.8619816397594176,1.852036728908609,1.8930996173311936,2.3916180960310847,5.4269662921348285,8.80618158403091,3.7717078780908584,6.122558593749997,0.1051064741593913,0.0968945340351779,0.0836983110862093,0.1012245089034023,0.0932311715456731,0.067596237703036,0.0757658585132157,0.130914691750642,0.0689559761124911,0.085320523846495,0.592925,0.59875,0.605125,0.594325,0.59495,0.909925,0.913225,0.883525,0.91305,0.8976,0.088034188034188,0.093040293040293,0.1015873015873015,0.0879120879120879,0.0971916971916972,0.0956043956043956,0.0976800976800976,0.0825396825396825,0.1004884004884004,0.0952380952380952
47101,1.8478996248231747,1.8605090725806448,1.8472292191435766,1.8693354882824644,1.8821721953972534,2.4251990898748583,5.415824429685246,8.777347947560713,3.7454702329594465,6.0213378086789735,0.1057063495525674,0.0967399047102243,0.084249975204499,0.1008654588907031,0.0933930027093059,0.0676692675331536,0.0758826080564117,0.1310291984927192,0.0691010944416482,0.0856642645774748,0.593525,0.6032,0.603,0.597825,0.601325,0.9121,0.913425,0.883675,0.913075,0.895725,0.0865689865689865,0.0925518925518925,0.1032967032967032,0.0898656898656898,0.0975579975579975,0.0947496947496947,0.0979242979242979,0.0813186813186813,0.0991452991452991,0.0965811965811965,1.8478996248231747,1.8605090725806448,1.8472292191435766,1.8693354882824644,1.8821721953972534,2.4251990898748583,5.415824429685246,8.777347947560713,3.7454702329594465,6.0213378086789735,0.1057063495525674,0.0967399047102243,0.084249975204499,0.1008654588907031,0.0933930027093059,0.0676692675331536,0.0758826080564117,0.1310291984927192,0.0691010944416482,0.0856642645774748,0.593525,0.6032,0.603,0.597825,0.601325,0.9121,0.913425,0.883675,0.913075,0.895725,0.0865689865689865,0.0925518925518925,0.1032967032967032,0.0898656898656898,0.0975579975579975,0.0947496947496947,0.0979242979242979,0.0813186813186813,0.0991452991452991,0.0965811965811965,1.8478996248231747,1.8605090725806448,1.8472292191435766,1.8693354882824644,1.8821721953972534,2.4251990898748583,5.415824429685246,8.777347947560713,3.7454702329594465,6.0213378086789735,0.1057063495525674,0.0967399047102243,0.084249975204499,0.1008654588907031,0.0933930027093059,0.0676692675331536,0.0758826080564117,0.1310291984927192,0.0691010944416482,0.0856642645774748,0.593525,0.6032,0.603,0.597825,0.601325,0.9121,0.913425,0.883675,0.913075,0.895725,0.0865689865689865,0.0925518925518925,0.1032967032967032,0.0898656898656898,0.0975579975579975,0.0947496947496947,0.0979242979242979,0.0813186813186813,0.0991452991452991,0.0965811965811965
48101,1.8528886974712357,1.8452823179791975,1.8361556931631495,1.856831757093081,1.862035044574239,2.4450201496833626,5.495997628224133,8.663273960983885,3.759077809798271,6.0487509095318925,0.1048875379238816,0.0975101100112482,0.0841940686645357,0.1010477214091925,0.0939876497980757,0.0677272402960452,0.0759725162223216,0.1316576955463831,0.0692512750312748,0.0856197687478773,0.593675,0.5962,0.60435,0.5982,0.593375,0.91315,0.915675,0.8821,0.91325,0.896925,0.0865689865689865,0.0905982905982906,0.0986568986568986,0.0891330891330891,0.0963369963369963,0.0947496947496947,0.0969474969474969,0.082051282051282,0.0991452991452991,0.0959706959706959,1.8528886974712357,1.8452823179791975,1.8361556931631495,1.856831757093081,1.862035044574239,2.4450201496833626,5.495997628224133,8.663273960983885,3.759077809798271,6.0487509095318925,0.1048875379238816,0.0975101100112482,0.0841940686645357,0.1010477214091925,0.0939876497980757,0.0677272402960452,0.0759725162223216,0.1316576955463831,0.0692512750312748,0.0856197687478773,0.593675,0.5962,0.60435,0.5982,0.593375,0.91315,0.915675,0.8821,0.91325,0.896925,0.0865689865689865,0.0905982905982906,0.0986568986568986,0.0891330891330891,0.0963369963369963,0.0947496947496947,0.0969474969474969,0.082051282051282,0.0991452991452991,0.0959706959706959,1.8528886974712357,1.8452823179791975,1.8361556931631495,1.856831757093081,1.862035044574239,2.4450201496833626,5.495997628224133,8.663273960983885,3.759077809798271,6.0487509095318925,0.1048875379238816,0.0975101100112482,0.0841940686645357,0.1010477214091925,0.0939876497980757,0.0677272402960452,0.0759725162223216,0.1316576955463831,0.0692512750312748,0.0856197687478773,0.593675,0.5962,0.60435,0.5982,0.593375,0.91315,0.915675,0.8821,0.91325,0.896925,0.0865689865689865,0.0905982905982906,0.0986568986568986,0.0891330891330891,0.0963369963369963,0.0947496947496947,0.0969474969474969,0.082051282051282,0.0991452991452991,0.0959706959706959
49101,1.8406981746665847,1.8343562085425575,1.848818595120702,1.8439563151724567,1.8837428517564254,2.4012521343198636,5.441887561899211,8.783257624918885,3.8154673036727362,5.985128328136243,0.1060716198002596,0.0975407859377378,0.0846183209816863,0.1018279420299348,0.0947145170259741,0.0679406933517105,0.0762550597785602,0.131590934273426,0.0692823580202923,0.0859750037973468,0.593225,0.596725,0.609575,0.594825,0.602175,0.91215,0.914175,0.884425,0.916275,0.895775,0.0859584859584859,0.0909645909645909,0.099023199023199,0.0886446886446886,0.0952380952380952,0.0942612942612942,0.0974358974358974,0.0807081807081807,0.0975579975579975,0.0949938949938949,1.8406981746665847,1.8343562085425575,1.848818595120702,1.8439563151724567,1.8837428517564254,2.4012521343198636,5.441887561899211,8.783257624918885,3.8154673036727362,5.985128328136243,0.1060716198002596,0.0975407859377378,0.0846183209816863,0.1018279420299348,0.0947145170259741,0.0679406933517105,0.0762550597785602,0.131590934273426,0.0692823580202923,0.0859750037973468,0.593225,0.596725,0.609575,0.594825,0.602175,0.91215,0.914175,0.884425,0.916275,0.895775,0.0859584859584859,0.0909645909645909,0.099023199023199,0.0886446886446886,0.0952380952380952,0.0942612942612942,0.0974358974358974,0.0807081807081807,0.0975579975579975,0.0949938949938949,1.8406981746665847,1.8343562085425575,1.848818595120702,1.8439563151724567,1.8837428517564254,2.4012521343198636,5.441887561899211,8.783257624918885,3.8154673036727362,5.985128328136243,0.1060716198002596,0.0975407859377378,0.0846183209816863,0.1018279420299348,0.0947145170259741,0.0679406933517105,0.0762550597785602,0.131590934273426,0.0692823580202923,0.0859750037973468,0.593225,0.596725,0.609575,0.594825,0.602175,0.91215,0.914175,0.884425,0.916275,0.895775,0.0859584859584859,0.0909645909645909,0.099023199023199,0.0886446886446886,0.0952380952380952,0.0942612942612942,0.0974358974358974,0.0807081807081807,0.0975579975579975,0.0949938949938949
50101,1.8383458646616542,1.8305244032328802,1.8270633397312859,1.8263607456823994,1.863402708124373,2.3871706758304683,5.4988116458704726,8.768630849220107,3.746050321825628,5.964790419161677,0.1057304580630925,0.0971506120545677,0.0850839869721764,0.1019433708475906,0.0944095824703094,0.0678826443139984,0.0763323019833946,0.1316445645609864,0.0693915556635469,0.0861467347036626,0.59435,0.600975,0.60925,0.599025,0.6012,0.9127,0.91585,0.8846,0.91455,0.895625,0.0863247863247863,0.0927960927960928,0.0997557997557997,0.088034188034188,0.0949938949938949,0.0951159951159951,0.0976800976800976,0.0818070818070818,0.098046398046398,0.0957264957264957,1.8383458646616542,1.8305244032328802,1.8270633397312859,1.8263607456823994,1.863402708124373,2.3871706758304683,5.4988116458704726,8.768630849220107,3.746050321825628,5.964790419161677,0.1057304580630925,0.0971506120545677,0.0850839869721764,0.1019433708475906,0.0944095824703094,0.0678826443139984,0.0763323019833946,0.1316445645609864,0.0693915556635469,0.0861467347036626,0.59435,0.600975,0.60925,0.599025,0.6012,0.9127,0.91585,0.8846,0.91455,0.895625,0.0863247863247863,0.0927960927960928,0.0997557997557997,0.088034188034188,0.0949938949938949,0.0951159951159951,0.0976800976800976,0.0818070818070818,0.098046398046398,0.0957264957264957,1.8383458646616542,1.8305244032328802,1.8270633397312859,1.8263607456823994,1.863402708124373,2.3871706758304683,5.4988116458704726,8.768630849220107,3.746050321825628,5.964790419161677,0.1057304580630925,0.0971506120545677,0.0850839869721764,0.1019433708475906,0.0944095824703094,0.0678826443139984,0.0763323019833946,0.1316445645609864,0.0693915556635469,0.0861467347036626,0.59435,0.600975,0.60925,0.599025,0.6012,0.9127,0.91585,0.8846,0.91455,0.895625,0.0863247863247863,0.0927960927960928,0.0997557997557997,0.088034188034188,0.0949938949938949,0.0951159951159951,0.0976800976800976,0.0818070818070818,0.098046398046398,0.0957264957264957
51101,1.8430153004104988,1.827101646650984,1.8388746803069052,1.8444360807928744,1.875282592313489,2.4012485811577764,5.319240724762724,8.695586652314315,3.7631347226298795,6.003888213851759,0.1062813537748677,0.0981659039925747,0.0853759734865278,0.101670394679475,0.0946909479440517,0.0680041238117064,0.0764858027222453,0.1318496138309034,0.069515418559672,0.0860286650353681,0.59805,0.59615,0.609,0.60145,0.6019,0.9119,0.913075,0.883875,0.914825,0.897125,0.0882783882783882,0.0921855921855921,0.1010989010989011,0.0874236874236874,0.0974358974358974,0.093040293040293,0.0974358974358974,0.0805860805860805,0.0985347985347985,0.0951159951159951,1.8430153004104988,1.827101646650984,1.8388746803069052,1.8444360807928744,1.875282592313489,2.4012485811577764,5.319240724762724,8.695586652314315,3.7631347226298795,6.003888213851759,0.1062813537748677,0.0981659039925747,0.0853759734865278,0.101670394679475,0.0946909479440517,0.0680041238117064,0.0764858027222453,0.1318496138309034,0.069515418559672,0.0860286650353681,0.59805,0.59615,0.609,0.60145,0.6019,0.9119,0.913075,0.883875,0.914825,0.897125,0.0882783882783882,0.0921855921855921,0.1010989010989011,0.0874236874236874,0.0974358974358974,0.093040293040293,0.0974358974358974,0.0805860805860805,0.0985347985347985,0.0951159951159951,1.8430153004104988,1.827101646650984,1.8388746803069052,1.8444360807928744,1.875282592313489,2.4012485811577764,5.319240724762724,8.695586652314315,3.7631347226298795,6.003888213851759,0.1062813537748677,0.0981659039925747,0.0853759734865278,0.101670394679475,0.0946909479440517,0.0680041238117064,0.0764858027222453,0.1318496138309034,0.069515418559672,0.0860286650353681,0.59805,0.59615,0.609,0.60145,0.6019,0.9119,0.913075,0.883875,0.914825,0.897125,0.0882783882783882,0.0921855921855921,0.1010989010989011,0.0874236874236874,0.0974358974358974,0.093040293040293,0.0974358974358974,0.0805860805860805,0.0985347985347985,0.0951159951159951
52101,1.8220664847432397,1.8268634503286618,1.814696281123984,1.8377892190310776,1.8540785874160657,2.4030494821634067,5.3260368663594475,8.710480727587695,3.739970717423134,5.975326560232218,0.106397341580592,0.0991829946141315,0.085384652354683,0.1024377373242296,0.0957103487356822,0.0681165767309931,0.0765563189315129,0.1320890645121847,0.06962618386002,0.0862587329349343,0.5969,0.59685,0.609425,0.596975,0.5979,0.9131,0.9132,0.88455,0.914625,0.89665,0.0859584859584859,0.0898656898656898,0.0995115995115995,0.0868131868131868,0.0953601953601953,0.0926739926739926,0.0959706959706959,0.0805860805860805,0.0975579975579975,0.094017094017094,1.8220664847432397,1.8268634503286618,1.814696281123984,1.8377892190310776,1.8540785874160657,2.4030494821634067,5.3260368663594475,8.710480727587695,3.739970717423134,5.975326560232218,0.106397341580592,0.0991829946141315,0.085384652354683,0.1024377373242296,0.0957103487356822,0.0681165767309931,0.0765563189315129,0.1320890645121847,0.06962618386002,0.0862587329349343,0.5969,0.59685,0.609425,0.596975,0.5979,0.9131,0.9132,0.88455,0.914625,0.89665,0.0859584859584859,0.0898656898656898,0.0995115995115995,0.0868131868131868,0.0953601953601953,0.0926739926739926,0.0959706959706959,0.0805860805860805,0.0975579975579975,0.094017094017094,1.8220664847432397,1.8268634503286618,1.814696281123984,1.8377892190310776,1.8540785874160657,2.4030494821634067,5.3260368663594475,8.710480727587695,3.739970717423134,5.975326560232218,0.106397341580592,0.0991829946141315,0.085384652354683,0.1024377373242296,0.0957103487356822,0.0681165767309931,0.0765563189315129,0.1320890645121847,0.06962618386002,0.0862587329349343,0.5969,0.59685,0.609425,0.596975,0.5979,0.9131,0.9132,0.88455,0.914625,0.89665,0.0859584859584859,0.0898656898656898,0.0995115995115995,0.0868131868131868,0.0953601953601953,0.0926739926739926,0.0959706959706959,0.0805860805860805,0.0975579975579975,0.094017094017094
53101,1.8214351709270096,1.8278162366268094,1.8413563233126085,1.8308310163731851,1.8612377443327295,2.412445730824892,5.391959798994978,8.812568666227206,3.7717682020802377,6.057559288537552,0.107138689709299,0.098410278115134,0.0851522284113919,0.1022505469848345,0.0951127081523315,0.0683336710754461,0.0767058927569366,0.1321272769551197,0.0697345743621328,0.0862986565855928,0.594125,0.60275,0.609975,0.595375,0.599675,0.913625,0.915425,0.886225,0.915875,0.8988,0.0863247863247863,0.0914529914529914,0.0992673992673992,0.0884004884004884,0.0959706959706959,0.0934065934065934,0.0957264957264957,0.0794871794871794,0.0968253968253968,0.0945054945054945,1.8214351709270096,1.8278162366268094,1.8413563233126085,1.8308310163731851,1.8612377443327295,2.412445730824892,5.391959798994978,8.812568666227206,3.7717682020802377,6.057559288537552,0.107138689709299,0.098410278115134,0.0851522284113919,0.1022505469848345,0.0951127081523315,0.0683336710754461,0.0767058927569366,0.1321272769551197,0.0697345743621328,0.0862986565855928,0.594125,0.60275,0.609975,0.595375,0.599675,0.913625,0.915425,0.886225,0.915875,0.8988,0.0863247863247863,0.0914529914529914,0.0992673992673992,0.0884004884004884,0.0959706959706959,0.0934065934065934,0.0957264957264957,0.0794871794871794,0.0968253968253968,0.0945054945054945,1.8214351709270096,1.8278162366268094,1.8413563233126085,1.8308310163731851,1.8612377443327295,2.412445730824892,5.391959798994978,8.812568666227206,3.7717682020802377,6.057559288537552,0.107138689709299,0.098410278115134,0.0851522284113919,0.1022505469848345,0.0951127081523315,0.0683336710754461,0.0767058927569366,0.1321272769551197,0.0697345743621328,0.0862986565855928,0.594125,0.60275,0.609975,0.595375,0.599675,0.913625,0.915425,0.886225,0.915875,0.8988,0.0863247863247863,0.0914529914529914,0.0992673992673992,0.0884004884004884,0.0959706959706959,0.0934065934065934,0.0957264957264957,0.0794871794871794,0.0968253968253968,0.0945054945054945
54101,1.8353556094829198,1.830665490294933,1.8241476544475776,1.8394444444444444,1.8499002244948863,2.39200680272109,5.389233954451348,8.722752930959619,3.7577987051206603,6.029766297662978,0.1059532278269448,0.0988966732992363,0.0859749013748713,0.1030373971186364,0.0954473467356237,0.0683425990492869,0.076860688264582,0.1325029316366162,0.0698318628256664,0.0863590698285514,0.598225,0.6033,0.6099,0.595,0.5991,0.9118,0.915475,0.88485,0.91505,0.898375,0.0857142857142857,0.091086691086691,0.0985347985347985,0.0862026862026862,0.0935286935286935,0.093040293040293,0.0968253968253968,0.0803418803418803,0.0968253968253968,0.0941391941391941,1.8353556094829198,1.830665490294933,1.8241476544475776,1.8394444444444444,1.8499002244948863,2.39200680272109,5.389233954451348,8.722752930959619,3.7577987051206603,6.029766297662978,0.1059532278269448,0.0988966732992363,0.0859749013748713,0.1030373971186364,0.0954473467356237,0.0683425990492869,0.076860688264582,0.1325029316366162,0.0698318628256664,0.0863590698285514,0.598225,0.6033,0.6099,0.595,0.5991,0.9118,0.915475,0.88485,0.91505,0.898375,0.0857142857142857,0.091086691086691,0.0985347985347985,0.0862026862026862,0.0935286935286935,0.093040293040293,0.0968253968253968,0.0803418803418803,0.0968253968253968,0.0941391941391941,1.8353556094829198,1.830665490294933,1.8241476544475776,1.8394444444444444,1.8499002244948863,2.39200680272109,5.389233954451348,8.722752930959619,3.7577987051206603,6.029766297662978,0.1059532278269448,0.0988966732992363,0.0859749013748713,0.1030373971186364,0.0954473467356237,0.0683425990492869,0.076860688264582,0.1325029316366162,0.0698318628256664,0.0863590698285514,0.598225,0.6033,0.6099,0.595,0.5991,0.9118,0.915475,0.88485,0.91505,0.898375,0.0857142857142857,0.091086691086691,0.0985347985347985,0.0862026862026862,0.0935286935286935,0.093040293040293,0.0968253968253968,0.0803418803418803,0.0968253968253968,0.0941391941391941
55101,1.8128289270014242,1.8397567221510884,1.8268727249505077,1.8301323885884764,1.8424382909409849,2.3828554879814656,5.396198396198396,8.66255411255411,3.7941531042796877,6.001977750309022,0.1064394829403411,0.0992865286219003,0.085963159817302,0.1028504286472696,0.0958755610364637,0.0684599213286878,0.0770095013250989,0.1327504430901731,0.0699421740137324,0.0865328511495847,0.596225,0.6095,0.608525,0.597775,0.60095,0.913675,0.915825,0.8845,0.91705,0.898875,0.0852258852258852,0.0904761904761904,0.0976800976800976,0.0857142857142857,0.0943833943833943,0.0919413919413919,0.0962148962148962,0.0800976800976801,0.0962148962148962,0.0938949938949939,1.8128289270014242,1.8397567221510884,1.8268727249505077,1.8301323885884764,1.8424382909409849,2.3828554879814656,5.396198396198396,8.66255411255411,3.7941531042796877,6.001977750309022,0.1064394829403411,0.0992865286219003,0.085963159817302,0.1028504286472696,0.0958755610364637,0.0684599213286878,0.0770095013250989,0.1327504430901731,0.0699421740137324,0.0865328511495847,0.596225,0.6095,0.608525,0.597775,0.60095,0.913675,0.915825,0.8845,0.91705,0.898875,0.0852258852258852,0.0904761904761904,0.0976800976800976,0.0857142857142857,0.0943833943833943,0.0919413919413919,0.0962148962148962,0.0800976800976801,0.0962148962148962,0.0938949938949939,1.8128289270014242,1.8397567221510884,1.8268727249505077,1.8301323885884764,1.8424382909409849,2.3828554879814656,5.396198396198396,8.66255411255411,3.7941531042796877,6.001977750309022,0.1064394829403411,0.0992865286219003,0.085963159817302,0.1028504286472696,0.0958755610364637,0.0684599213286878,0.0770095013250989,0.1327504430901731,0.0699421740137324,0.0865328511495847,0.596225,0.6095,0.608525,0.597775,0.60095,0.913675,0.915825,0.8845,0.91705,0.898875,0.0852258852258852,0.0904761904761904,0.0976800976800976,0.0857142857142857,0.0943833943833943,0.0919413919413919,0.0962148962148962,0.0800976800976801,0.0962148962148962,0.0938949938949939
56101,1.822977872234029,1.8274487471526197,1.7954777721001534,1.826418872410988,1.8479681374074304,2.362206975414522,5.455891238670696,8.62016843014468,3.806137951990277,6.065868263473057,0.1071802328212166,0.099151491219658,0.0868423907445986,0.1034713720034591,0.0957193323192793,0.0685895055637272,0.0770435595401075,0.132853249718087,0.0700157450007394,0.0866849203125817,0.60005,0.6049,0.6086,0.600475,0.598275,0.91255,0.91725,0.884225,0.917725,0.8998,0.0853479853479853,0.0924297924297924,0.0985347985347985,0.0866910866910866,0.0934065934065934,0.091086691086691,0.0947496947496947,0.0800976800976801,0.097069597069597,0.0943833943833943,1.822977872234029,1.8274487471526197,1.7954777721001534,1.826418872410988,1.8479681374074304,2.362206975414522,5.455891238670696,8.62016843014468,3.806137951990277,6.065868263473057,0.1071802328212166,0.099151491219658,0.0868423907445986,0.1034713720034591,0.0957193323192793,0.0685895055637272,0.0770435595401075,0.132853249718087,0.0700157450007394,0.0866849203125817,0.60005,0.6049,0.6086,0.600475,0.598275,0.91255,0.91725,0.884225,0.917725,0.8998,0.0853479853479853,0.0924297924297924,0.0985347985347985,0.0866910866910866,0.0934065934065934,0.091086691086691,0.0947496947496947,0.0800976800976801,0.097069597069597,0.0943833943833943,1.822977872234029,1.8274487471526197,1.7954777721001534,1.826418872410988,1.8479681374074304,2.362206975414522,5.455891238670696,8.62016843014468,3.806137951990277,6.065868263473057,0.1071802328212166,0.099151491219658,0.0868423907445986,0.1034713720034591,0.0957193323192793,0.0685895055637272,0.0770435595401075,0.132853249718087,0.0700157450007394,0.0866849203125817,0.60005,0.6049,0.6086,0.600475,0.598275,0.91255,0.91725,0.884225,0.917725,0.8998,0.0853479853479853,0.0924297924297924,0.0985347985347985,0.0866910866910866,0.0934065934065934,0.091086691086691,0.0947496947496947,0.0800976800976801,0.097069597069597,0.0943833943833943
57101,1.8145161290322578,1.8103971667088288,1.7989203778677465,1.8050074925074924,1.8282316118935835,2.3737285672769537,5.428485214242608,8.736761151395301,3.7373587150505667,6.091391062862911,0.1078111631588953,0.098579144578841,0.086304988058258,0.104172539149496,0.0959618502040108,0.0686584368895882,0.0773008786923413,0.1327466210283778,0.0702063221655635,0.0866408476165709,0.6001,0.6047,0.610975,0.5996,0.600625,0.913975,0.91715,0.886225,0.91595,0.900975,0.0838827838827838,0.093040293040293,0.0975579975579975,0.087057387057387,0.0936507936507936,0.092063492063492,0.094017094017094,0.0794871794871794,0.0963369963369963,0.0942612942612942,1.8145161290322578,1.8103971667088288,1.7989203778677465,1.8050074925074924,1.8282316118935835,2.3737285672769537,5.428485214242608,8.736761151395301,3.7373587150505667,6.091391062862911,0.1078111631588953,0.098579144578841,0.086304988058258,0.104172539149496,0.0959618502040108,0.0686584368895882,0.0773008786923413,0.1327466210283778,0.0702063221655635,0.0866408476165709,0.6001,0.6047,0.610975,0.5996,0.600625,0.913975,0.91715,0.886225,0.91595,0.900975,0.0838827838827838,0.093040293040293,0.0975579975579975,0.087057387057387,0.0936507936507936,0.092063492063492,0.094017094017094,0.0794871794871794,0.0963369963369963,0.0942612942612942,1.8145161290322578,1.8103971667088288,1.7989203778677465,1.8050074925074924,1.8282316118935835,2.3737285672769537,5.428485214242608,8.736761151395301,3.7373587150505667,6.091391062862911,0.1078111631588953,0.098579144578841,0.086304988058258,0.104172539149496,0.0959618502040108,0.0686584368895882,0.0773008786923413,0.1327466210283778,0.0702063221655635,0.0866408476165709,0.6001,0.6047,0.610975,0.5996,0.600625,0.913975,0.91715,0.886225,0.91595,0.900975,0.0838827838827838,0.093040293040293,0.0975579975579975,0.087057387057387,0.0936507936507936,0.092063492063492,0.094017094017094,0.0794871794871794,0.0963369963369963,0.0942612942612942
58101,1.8136750015511571,1.8019909386765365,1.8095976231996387,1.794822208359326,1.8375323609269434,2.3293818797629138,5.402046343665361,8.726533304022865,3.767028330319471,5.958600295712172,0.1075057900637239,0.1001719685273113,0.0865089731241521,0.1029284184769126,0.0961686249241107,0.0687917203786515,0.0773092975735473,0.1329750968010629,0.070159290627074,0.0870619543068987,0.597075,0.608225,0.612925,0.59925,0.604075,0.911425,0.916925,0.886275,0.91705,0.89855,0.0857142857142857,0.0893772893772893,0.0984126984126984,0.0854700854700854,0.094017094017094,0.0918192918192918,0.0946275946275946,0.0796092796092796,0.0951159951159951,0.0942612942612942,1.8136750015511571,1.8019909386765365,1.8095976231996387,1.794822208359326,1.8375323609269434,2.3293818797629138,5.402046343665361,8.726533304022865,3.767028330319471,5.958600295712172,0.1075057900637239,0.1001719685273113,0.0865089731241521,0.1029284184769126,0.0961686249241107,0.0687917203786515,0.0773092975735473,0.1329750968010629,0.070159290627074,0.0870619543068987,0.597075,0.608225,0.612925,0.59925,0.604075,0.911425,0.916925,0.886275,0.91705,0.89855,0.0857142857142857,0.0893772893772893,0.0984126984126984,0.0854700854700854,0.094017094017094,0.0918192918192918,0.0946275946275946,0.0796092796092796,0.0951159951159951,0.0942612942612942,1.8136750015511571,1.8019909386765365,1.8095976231996387,1.794822208359326,1.8375323609269434,2.3293818797629138,5.402046343665361,8.726533304022865,3.767028330319471,5.958600295712172,0.1075057900637239,0.1001719685273113,0.0865089731241521,0.1029284184769126,0.0961686249241107,0.0687917203786515,0.0773092975735473,0.1329750968010629,0.070159290627074,0.0870619543068987,0.597075,0.608225,0.612925,0.59925,0.604075,0.911425,0.916925,0.886275,0.91705,0.89855,0.0857142857142857,0.0893772893772893,0.0984126984126984,0.0854700854700854,0.094017094017094,0.0918192918192918,0.0946275946275946,0.0796092796092796,0.0951159951159951,0.0942612942612942
59101,1.7866364380628506,1.7917398945518455,1.8012132822477651,1.7995738280270743,1.8341641951157945,2.388590203106332,5.285672256546041,8.7841918294849,3.758308157099698,5.924283263905903,0.1081204230616974,0.0999267451584843,0.0871537404234983,0.1042339627185427,0.0967334331698332,0.0687023447402313,0.0777222922220596,0.1330546826399729,0.0703909421542527,0.0872682205312748,0.603025,0.6017,0.6085,0.6011,0.603825,0.9163,0.915025,0.8874,0.91725,0.897975,0.0847374847374847,0.0888888888888888,0.097069597069597,0.0854700854700854,0.0941391941391941,0.0912087912087912,0.0957264957264957,0.0791208791208791,0.0952380952380952,0.0937728937728937,1.7866364380628506,1.7917398945518455,1.8012132822477651,1.7995738280270743,1.8341641951157945,2.388590203106332,5.285672256546041,8.7841918294849,3.758308157099698,5.924283263905903,0.1081204230616974,0.0999267451584843,0.0871537404234983,0.1042339627185427,0.0967334331698332,0.0687023447402313,0.0777222922220596,0.1330546826399729,0.0703909421542527,0.0872682205312748,0.603025,0.6017,0.6085,0.6011,0.603825,0.9163,0.915025,0.8874,0.91725,0.897975,0.0847374847374847,0.0888888888888888,0.097069597069597,0.0854700854700854,0.0941391941391941,0.0912087912087912,0.0957264957264957,0.0791208791208791,0.0952380952380952,0.0937728937728937,1.7866364380628506,1.7917398945518455,1.8012132822477651,1.7995738280270743,1.8341641951157945,2.388590203106332,5.285672256546041,8.7841918294849,3.758308157099698,5.924283263905903,0.1081204230616974,0.0999267451584843,0.0871537404234983,0.1042339627185427,0.0967334331698332,0.0687023447402313,0.0777222922220596,0.1330546826399729,0.0703909421542527,0.0872682205312748,0.603025,0.6017,0.6085,0.6011,0.603825,0.9163,0.915025,0.8874,0.91725,0.897975,0.0847374847374847,0.0888888888888888,0.097069597069597,0.0854700854700854,0.0941391941391941,0.0912087912087912,0.0957264957264957,0.0791208791208791,0.0952380952380952,0.0937728937728937
60101,1.8134134767478647,1.8036104691111248,1.7980504072340153,1.792026201423443,1.839108910891089,2.3318116975748944,5.4028667276608715,8.78601553829079,3.742763354222618,5.966089108910892,0.108176869277498,0.1000810558947712,0.0876555366971078,0.1039080110320934,0.0969227964953645,0.068896095860699,0.0774784320139456,0.1331796589186137,0.0704651154141071,0.087262156276637,0.604875,0.599775,0.610175,0.603075,0.6061,0.912375,0.918025,0.887375,0.916225,0.899,0.0838827838827838,0.0905982905982906,0.0981684981684981,0.0851037851037851,0.0919413919413919,0.091086691086691,0.0935286935286935,0.0788766788766788,0.0946275946275946,0.0929181929181929,1.8134134767478647,1.8036104691111248,1.7980504072340153,1.792026201423443,1.839108910891089,2.3318116975748944,5.4028667276608715,8.78601553829079,3.742763354222618,5.966089108910892,0.108176869277498,0.1000810558947712,0.0876555366971078,0.1039080110320934,0.0969227964953645,0.068896095860699,0.0774784320139456,0.1331796589186137,0.0704651154141071,0.087262156276637,0.604875,0.599775,0.610175,0.603075,0.6061,0.912375,0.918025,0.887375,0.916225,0.899,0.0838827838827838,0.0905982905982906,0.0981684981684981,0.0851037851037851,0.0919413919413919,0.091086691086691,0.0935286935286935,0.0788766788766788,0.0946275946275946,0.0929181929181929,1.8134134767478647,1.8036104691111248,1.7980504072340153,1.792026201423443,1.839108910891089,2.3318116975748944,5.4028667276608715,8.78601553829079,3.742763354222618,5.966089108910892,0.108176869277498,0.1000810558947712,0.0876555366971078,0.1039080110320934,0.0969227964953645,0.068896095860699,0.0774784320139456,0.1331796589186137,0.0704651154141071,0.087262156276637,0.604875,0.599775,0.610175,0.603075,0.6061,0.912375,0.918025,0.887375,0.916225,0.899,0.0838827838827838,0.0905982905982906,0.0981684981684981,0.0851037851037851,0.0919413919413919,0.091086691086691,0.0935286935286935,0.0788766788766788,0.0946275946275946,0.0929181929181929
61101,1.794143411337755,1.807524502055011,1.7981096894489812,1.80145523568491,1.7989103206412826,2.3748527679623095,5.3662825955124305,8.750832039050369,3.7150059311981,5.9509415262636285,0.1083067048964096,0.1001551339870107,0.0868779643382632,0.1036575109628131,0.0968978955930428,0.069005605519033,0.0778081606704196,0.1334526628594832,0.0705938661241882,0.0874091195971585,0.60045,0.604625,0.611175,0.604875,0.6008,0.9151,0.91755,0.887325,0.9157,0.8991,0.0832722832722832,0.0893772893772893,0.0979242979242979,0.0843711843711843,0.0927960927960928,0.0912087912087912,0.0938949938949939,0.0786324786324786,0.0951159951159951,0.093040293040293,1.794143411337755,1.807524502055011,1.7981096894489812,1.80145523568491,1.7989103206412826,2.3748527679623095,5.3662825955124305,8.750832039050369,3.7150059311981,5.9509415262636285,0.1083067048964096,0.1001551339870107,0.0868779643382632,0.1036575109628131,0.0968978955930428,0.069005605519033,0.0778081606704196,0.1334526628594832,0.0705938661241882,0.0874091195971585,0.60045,0.604625,0.611175,0.604875,0.6008,0.9151,0.91755,0.887325,0.9157,0.8991,0.0832722832722832,0.0893772893772893,0.0979242979242979,0.0843711843711843,0.0927960927960928,0.0912087912087912,0.0938949938949939,0.0786324786324786,0.0951159951159951,0.093040293040293,1.794143411337755,1.807524502055011,1.7981096894489812,1.80145523568491,1.7989103206412826,2.3748527679623095,5.3662825955124305,8.750832039050369,3.7150059311981,5.9509415262636285,0.1083067048964096,0.1001551339870107,0.0868779643382632,0.1036575109628131,0.0968978955930428,0.069005605519033,0.0778081606704196,0.1334526628594832,0.0705938661241882,0.0874091195971585,0.60045,0.604625,0.611175,0.604875,0.6008,0.9151,0.91755,0.887325,0.9157,0.8991,0.0832722832722832,0.0893772893772893,0.0979242979242979,0.0843711843711843,0.0927960927960928,0.0912087912087912,0.0938949938949939,0.0786324786324786,0.0951159951159951,0.093040293040293
62101,1.7818767021539983,1.789125504032258,1.802841126258122,1.8012293796650567,1.7979905142286572,2.4007187780772696,5.398167938931295,8.641426370239932,3.8257364341085296,5.963568773234198,0.10833330886512,0.1000095129416657,0.0878925252069909,0.1043529912184599,0.0976987152855132,0.0690557221088239,0.0777994436281565,0.1335231579929712,0.0705470549751693,0.0874853129201504,0.5961,0.6032,0.60755,0.601425,0.5994,0.916525,0.918125,0.886425,0.919375,0.899125,0.0841269841269841,0.0896214896214896,0.0962148962148962,0.0846153846153846,0.0912087912087912,0.0902319902319902,0.0938949938949939,0.0785103785103785,0.0948717948717948,0.093040293040293,1.7818767021539983,1.789125504032258,1.802841126258122,1.8012293796650567,1.7979905142286572,2.4007187780772696,5.398167938931295,8.641426370239932,3.8257364341085296,5.963568773234198,0.10833330886512,0.1000095129416657,0.0878925252069909,0.1043529912184599,0.0976987152855132,0.0690557221088239,0.0777994436281565,0.1335231579929712,0.0705470549751693,0.0874853129201504,0.5961,0.6032,0.60755,0.601425,0.5994,0.916525,0.918125,0.886425,0.919375,0.899125,0.0841269841269841,0.0896214896214896,0.0962148962148962,0.0846153846153846,0.0912087912087912,0.0902319902319902,0.0938949938949939,0.0785103785103785,0.0948717948717948,0.093040293040293,1.7818767021539983,1.789125504032258,1.802841126258122,1.8012293796650567,1.7979905142286572,2.4007187780772696,5.398167938931295,8.641426370239932,3.8257364341085296,5.963568773234198,0.10833330886512,0.1000095129416657,0.0878925252069909,0.1043529912184599,0.0976987152855132,0.0690557221088239,0.0777994436281565,0.1335231579929712,0.0705470549751693,0.0874853129201504,0.5961,0.6032,0.60755,0.601425,0.5994,0.916525,0.918125,0.886425,0.919375,0.899125,0.0841269841269841,0.0896214896214896,0.0962148962148962,0.0846153846153846,0.0912087912087912,0.0902319902319902,0.0938949938949939,0.0785103785103785,0.0948717948717948,0.093040293040293
63101,1.7731013842124952,1.7868831822759315,1.7822963438101345,1.7893054162487458,1.8093067426400762,2.3807271652379556,5.385085574572129,8.627727573286313,3.7575483091787443,5.943396226415094,0.109263352005425,0.09975899519968,0.088034826519009,0.1052421279700139,0.0974101987541151,0.0690440619834118,0.0778402454431118,0.1339193428873618,0.0707325471342924,0.0877489042882024,0.59905,0.6028,0.61025,0.6012,0.605125,0.915425,0.9182,0.886575,0.9172,0.8993,0.0853479853479853,0.0903540903540903,0.0956043956043956,0.0837606837606837,0.0937728937728937,0.0902319902319902,0.0938949938949939,0.0787545787545787,0.0942612942612942,0.093040293040293,1.7731013842124952,1.7868831822759315,1.7822963438101345,1.7893054162487458,1.8093067426400762,2.3807271652379556,5.385085574572129,8.627727573286313,3.7575483091787443,5.943396226415094,0.109263352005425,0.09975899519968,0.088034826519009,0.1052421279700139,0.0974101987541151,0.0690440619834118,0.0778402454431118,0.1339193428873618,0.0707325471342924,0.0877489042882024,0.59905,0.6028,0.61025,0.6012,0.605125,0.915425,0.9182,0.886575,0.9172,0.8993,0.0853479853479853,0.0903540903540903,0.0956043956043956,0.0837606837606837,0.0937728937728937,0.0902319902319902,0.0938949938949939,0.0787545787545787,0.0942612942612942,0.093040293040293,1.7731013842124952,1.7868831822759315,1.7822963438101345,1.7893054162487458,1.8093067426400762,2.3807271652379556,5.385085574572129,8.627727573286313,3.7575483091787443,5.943396226415094,0.109263352005425,0.09975899519968,0.088034826519009,0.1052421279700139,0.0974101987541151,0.0690440619834118,0.0778402454431118,0.1339193428873618,0.0707325471342924,0.0877489042882024,0.59905,0.6028,0.61025,0.6012,0.605125,0.915425,0.9182,0.886575,0.9172,0.8993,0.0853479853479853,0.0903540903540903,0.0956043956043956,0.0837606837606837,0.0937728937728937,0.0902319902319902,0.0938949938949939,0.0787545787545787,0.0942612942612942,0.093040293040293
64101,1.7868944799098763,1.7827086392950642,1.7883384536610345,1.7695157947622937,1.796679454122382,2.37359384251036,5.445239576851273,8.7471444568869,3.7669607544873744,5.979894445840665,0.1084440473474154,0.1013175726029664,0.0889207052841219,0.1049621809930478,0.097886350817986,0.0690965076622916,0.0779183036289726,0.1336995530757036,0.0707752890925801,0.0876914435999356,0.60055,0.608475,0.6094,0.601925,0.602475,0.91555,0.91965,0.888375,0.917825,0.900525,0.0846153846153846,0.089010989010989,0.0974358974358974,0.0837606837606837,0.0936507936507936,0.0903540903540903,0.0942612942612942,0.0787545787545787,0.094017094017094,0.0926739926739926,1.7868944799098763,1.7827086392950642,1.7883384536610345,1.7695157947622937,1.796679454122382,2.37359384251036,5.445239576851273,8.7471444568869,3.7669607544873744,5.979894445840665,0.1084440473474154,0.1013175726029664,0.0889207052841219,0.1049621809930478,0.097886350817986,0.0690965076622916,0.0779183036289726,0.1336995530757036,0.0707752890925801,0.0876914435999356,0.60055,0.608475,0.6094,0.601925,0.602475,0.91555,0.91965,0.888375,0.917825,0.900525,0.0846153846153846,0.089010989010989,0.0974358974358974,0.0837606837606837,0.0936507936507936,0.0903540903540903,0.0942612942612942,0.0787545787545787,0.094017094017094,0.0926739926739926,1.7868944799098763,1.7827086392950642,1.7883384536610345,1.7695157947622937,1.796679454122382,2.37359384251036,5.445239576851273,8.7471444568869,3.7669607544873744,5.979894445840665,0.1084440473474154,0.1013175726029664,0.0889207052841219,0.1049621809930478,0.097886350817986,0.0690965076622916,0.0779183036289726,0.1336995530757036,0.0707752890925801,0.0876914435999356,0.60055,0.608475,0.6094,0.601925,0.602475,0.91555,0.91965,0.888375,0.917825,0.900525,0.0846153846153846,0.089010989010989,0.0974358974358974,0.0837606837606837,0.0936507936507936,0.0903540903540903,0.0942612942612942,0.0787545787545787,0.094017094017094,0.0926739926739926
65101,1.7815433070866142,1.7905211456273522,1.7842719824527449,1.7884916410994924,1.8117186513448669,2.3485026423957738,5.387176325524048,8.781981981981984,3.7478156071105744,6.067574511819113,0.1099749674621621,0.1006030741135267,0.0880868951030375,0.1055765036543877,0.0979855994135637,0.0691671839989219,0.0780459023755416,0.1337408280200374,0.0709847560137328,0.08769052450535,0.603125,0.608075,0.612475,0.600725,0.60405,0.91485,0.9189,0.889,0.917025,0.9027,0.0841269841269841,0.0876678876678876,0.0975579975579975,0.0842490842490842,0.0921855921855921,0.0903540903540903,0.0937728937728937,0.078021978021978,0.0932844932844932,0.0915750915750915,1.7815433070866142,1.7905211456273522,1.7842719824527449,1.7884916410994924,1.8117186513448669,2.3485026423957738,5.387176325524048,8.781981981981984,3.7478156071105744,6.067574511819113,0.1099749674621621,0.1006030741135267,0.0880868951030375,0.1055765036543877,0.0979855994135637,0.0691671839989219,0.0780459023755416,0.1337408280200374,0.0709847560137328,0.08769052450535,0.603125,0.608075,0.612475,0.600725,0.60405,0.91485,0.9189,0.889,0.917025,0.9027,0.0841269841269841,0.0876678876678876,0.0975579975579975,0.0842490842490842,0.0921855921855921,0.0903540903540903,0.0937728937728937,0.078021978021978,0.0932844932844932,0.0915750915750915,1.7815433070866142,1.7905211456273522,1.7842719824527449,1.7884916410994924,1.8117186513448669,2.3485026423957738,5.387176325524048,8.781981981981984,3.7478156071105744,6.067574511819113,0.1099749674621621,0.1006030741135267,0.0880868951030375,0.1055765036543877,0.0979855994135637,0.0691671839989219,0.0780459023755416,0.1337408280200374,0.0709847560137328,0.08769052450535,0.603125,0.608075,0.612475,0.600725,0.60405,0.91485,0.9189,0.889,0.917025,0.9027,0.0841269841269841,0.0876678876678876,0.0975579975579975,0.0842490842490842,0.0921855921855921,0.0903540903540903,0.0937728937728937,0.078021978021978,0.0932844932844932,0.0915750915750915
66101,1.7712645128722868,1.7932661650299706,1.7780007769001684,1.7803708843194148,1.8026808970205197,2.360116448326054,5.468051621026127,8.713197400851447,3.742460796139929,6.042520491803278,0.1101451615324459,0.100512520086449,0.0883589762770041,0.1050482852892828,0.098089408175265,0.0694219256670601,0.0779497649893265,0.1339129313239784,0.0709548262759593,0.0877913315727874,0.6038,0.60795,0.61385,0.60365,0.606475,0.914125,0.920575,0.888425,0.9171,0.9024,0.084004884004884,0.0886446886446886,0.0968253968253968,0.084004884004884,0.0919413919413919,0.0894993894993895,0.0919413919413919,0.0788766788766788,0.0938949938949939,0.0923076923076923,1.7712645128722868,1.7932661650299706,1.7780007769001684,1.7803708843194148,1.8026808970205197,2.360116448326054,5.468051621026127,8.713197400851447,3.742460796139929,6.042520491803278,0.1101451615324459,0.100512520086449,0.0883589762770041,0.1050482852892828,0.098089408175265,0.0694219256670601,0.0779497649893265,0.1339129313239784,0.0709548262759593,0.0877913315727874,0.6038,0.60795,0.61385,0.60365,0.606475,0.914125,0.920575,0.888425,0.9171,0.9024,0.084004884004884,0.0886446886446886,0.0968253968253968,0.084004884004884,0.0919413919413919,0.0894993894993895,0.0919413919413919,0.0788766788766788,0.0938949938949939,0.0923076923076923,1.7712645128722868,1.7932661650299706,1.7780007769001684,1.7803708843194148,1.8026808970205197,2.360116448326054,5.468051621026127,8.713197400851447,3.742460796139929,6.042520491803278,0.1101451615324459,0.100512520086449,0.0883589762770041,0.1050482852892828,0.098089408175265,0.0694219256670601,0.0779497649893265,0.1339129313239784,0.0709548262759593,0.0877913315727874,0.6038,0.60795,0.61385,0.60365,0.606475,0.914125,0.920575,0.888425,0.9171,0.9024,0.084004884004884,0.0886446886446886,0.0968253968253968,0.084004884004884,0.0919413919413919,0.0894993894993895,0.0919413919413919,0.0788766788766788,0.0938949938949939,0.0923076923076923
67101,1.7682664302899835,1.7732076913281547,1.776160553988202,1.7688818897637797,1.8104974839161727,2.3380075956763084,5.432304785894205,8.746178057553958,3.73038773669973,5.912803808569284,0.1100185006191928,0.101448225457263,0.0889397348691523,0.1054034189531914,0.0994688676657135,0.0694605292935851,0.0781158528398637,0.1339592978995585,0.0711003162911791,0.0879476205227182,0.60515,0.60735,0.6101,0.603125,0.607525,0.914425,0.9206,0.8888,0.916825,0.900225,0.0843711843711843,0.0873015873015873,0.0969474969474969,0.0853479853479853,0.0918192918192918,0.0893772893772893,0.093040293040293,0.0781440781440781,0.093040293040293,0.0916971916971916,1.7682664302899835,1.7732076913281547,1.776160553988202,1.7688818897637797,1.8104974839161727,2.3380075956763084,5.432304785894205,8.746178057553958,3.73038773669973,5.912803808569284,0.1100185006191928,0.101448225457263,0.0889397348691523,0.1054034189531914,0.0994688676657135,0.0694605292935851,0.0781158528398637,0.1339592978995585,0.0711003162911791,0.0879476205227182,0.60515,0.60735,0.6101,0.603125,0.607525,0.914425,0.9206,0.8888,0.916825,0.900225,0.0843711843711843,0.0873015873015873,0.0969474969474969,0.0853479853479853,0.0918192918192918,0.0893772893772893,0.093040293040293,0.0781440781440781,0.093040293040293,0.0916971916971916,1.7682664302899835,1.7732076913281547,1.776160553988202,1.7688818897637797,1.8104974839161727,2.3380075956763084,5.432304785894205,8.746178057553958,3.73038773669973,5.912803808569284,0.1100185006191928,0.101448225457263,0.0889397348691523,0.1054034189531914,0.0994688676657135,0.0694605292935851,0.0781158528398637,0.1339592978995585,0.0711003162911791,0.0879476205227182,0.60515,0.60735,0.6101,0.603125,0.607525,0.914425,0.9206,0.8888,0.916825,0.900225,0.0843711843711843,0.0873015873015873,0.0969474969474969,0.0853479853479853,0.0918192918192918,0.0893772893772893,0.093040293040293,0.0781440781440781,0.093040293040293,0.0916971916971916
68101,1.7801715919923735,1.7773743550544618,1.767458370982316,1.7672043345581365,1.79437927033647,2.3674321503131512,5.383369666770477,8.783031674208141,3.780293757649939,5.889803041635503,0.1095873140351126,0.1015231662415278,0.0888109826332957,0.1056744952472039,0.0985949580468299,0.0695216163432354,0.0783671279272647,0.1341539440877882,0.0710551057971409,0.0882394429257588,0.606625,0.607525,0.61265,0.598575,0.61215,0.916175,0.919725,0.8895,0.9183,0.899725,0.0852258852258852,0.088034188034188,0.0969474969474969,0.0836385836385836,0.0902319902319902,0.0899877899877899,0.0925518925518925,0.0782661782661782,0.093040293040293,0.0908424908424908,1.7801715919923735,1.7773743550544618,1.767458370982316,1.7672043345581365,1.79437927033647,2.3674321503131512,5.383369666770477,8.783031674208141,3.780293757649939,5.889803041635503,0.1095873140351126,0.1015231662415278,0.0888109826332957,0.1056744952472039,0.0985949580468299,0.0695216163432354,0.0783671279272647,0.1341539440877882,0.0710551057971409,0.0882394429257588,0.606625,0.607525,0.61265,0.598575,0.61215,0.916175,0.919725,0.8895,0.9183,0.899725,0.0852258852258852,0.088034188034188,0.0969474969474969,0.0836385836385836,0.0902319902319902,0.0899877899877899,0.0925518925518925,0.0782661782661782,0.093040293040293,0.0908424908424908,1.7801715919923735,1.7773743550544618,1.767458370982316,1.7672043345581365,1.79437927033647,2.3674321503131512,5.383369666770477,8.783031674208141,3.780293757649939,5.889803041635503,0.1095873140351126,0.1015231662415278,0.0888109826332957,0.1056744952472039,0.0985949580468299,0.0695216163432354,0.0783671279272647,0.1341539440877882,0.0710551057971409,0.0882394429257588,0.606625,0.607525,0.61265,0.598575,0.61215,0.916175,0.919725,0.8895,0.9183,0.899725,0.0852258852258852,0.088034188034188,0.0969474969474969,0.0836385836385836,0.0902319902319902,0.0899877899877899,0.0925518925518925,0.0782661782661782,0.093040293040293,0.0908424908424908
69101,1.7657437056570606,1.7708043944942544,1.7717559217301753,1.752588249968816,1.8109646878198566,2.3777377737773784,5.40646578782172,8.694774613141961,3.7658596383696006,6.032175032175031,0.1099743580674987,0.1021556764295304,0.0893390738972444,0.1064024736029671,0.0997141793586138,0.0693793825072233,0.0784173418873214,0.1343539298265075,0.0711642829507495,0.0881490872009967,0.601825,0.60405,0.6116,0.59915,0.6092,0.916675,0.92035,0.888525,0.918425,0.902875,0.0843711843711843,0.0892551892551892,0.0947496947496947,0.083028083028083,0.0899877899877899,0.0898656898656898,0.0929181929181929,0.0782661782661782,0.0936507936507936,0.0912087912087912,1.7657437056570606,1.7708043944942544,1.7717559217301753,1.752588249968816,1.8109646878198566,2.3777377737773784,5.40646578782172,8.694774613141961,3.7658596383696006,6.032175032175031,0.1099743580674987,0.1021556764295304,0.0893390738972444,0.1064024736029671,0.0997141793586138,0.0693793825072233,0.0784173418873214,0.1343539298265075,0.0711642829507495,0.0881490872009967,0.601825,0.60405,0.6116,0.59915,0.6092,0.916675,0.92035,0.888525,0.918425,0.902875,0.0843711843711843,0.0892551892551892,0.0947496947496947,0.083028083028083,0.0899877899877899,0.0898656898656898,0.0929181929181929,0.0782661782661782,0.0936507936507936,0.0912087912087912,1.7657437056570606,1.7708043944942544,1.7717559217301753,1.752588249968816,1.8109646878198566,2.3777377737773784,5.40646578782172,8.694774613141961,3.7658596383696006,6.032175032175031,0.1099743580674987,0.1021556764295304,0.0893390738972444,0.1064024736029671,0.0997141793586138,0.0693793825072233,0.0784173418873214,0.1343539298265075,0.0711642829507495,0.0881490872009967,0.601825,0.60405,0.6116,0.59915,0.6092,0.916675,0.92035,0.888525,0.918425,0.902875,0.0843711843711843,0.0892551892551892,0.0947496947496947,0.083028083028083,0.0899877899877899,0.0898656898656898,0.0929181929181929,0.0782661782661782,0.0936507936507936,0.0912087912087912
70101,1.7620899454305965,1.7577303155881419,1.763402889245586,1.767233209073103,1.786326426195958,2.383682135274493,5.3111726685133895,8.64925206519312,3.7243763149984974,5.854332669322707,0.1102941592614646,0.1024255315435237,0.0892018881407678,0.1063783497162582,0.0992492899084647,0.0695362085624669,0.0785678403580872,0.1346179115966128,0.0712665977515852,0.0883477417173084,0.601425,0.607875,0.610625,0.604325,0.6091,0.917575,0.918775,0.888025,0.916825,0.8996,0.0822954822954823,0.0877899877899877,0.0958485958485958,0.083028083028083,0.0891330891330891,0.0894993894993895,0.0927960927960928,0.0777777777777777,0.0941391941391941,0.0909645909645909,1.7620899454305965,1.7577303155881419,1.763402889245586,1.767233209073103,1.786326426195958,2.383682135274493,5.3111726685133895,8.64925206519312,3.7243763149984974,5.854332669322707,0.1102941592614646,0.1024255315435237,0.0892018881407678,0.1063783497162582,0.0992492899084647,0.0695362085624669,0.0785678403580872,0.1346179115966128,0.0712665977515852,0.0883477417173084,0.601425,0.607875,0.610625,0.604325,0.6091,0.917575,0.918775,0.888025,0.916825,0.8996,0.0822954822954823,0.0877899877899877,0.0958485958485958,0.083028083028083,0.0891330891330891,0.0894993894993895,0.0927960927960928,0.0777777777777777,0.0941391941391941,0.0909645909645909,1.7620899454305965,1.7577303155881419,1.763402889245586,1.767233209073103,1.786326426195958,2.383682135274493,5.3111726685133895,8.64925206519312,3.7243763149984974,5.854332669322707,0.1102941592614646,0.1024255315435237,0.0892018881407678,0.1063783497162582,0.0992492899084647,0.0695362085624669,0.0785678403580872,0.1346179115966128,0.0712665977515852,0.0883477417173084,0.601425,0.607875,0.610625,0.604325,0.6091,0.917575,0.918775,0.888025,0.916825,0.8996,0.0822954822954823,0.0877899877899877,0.0958485958485958,0.083028083028083,0.0891330891330891,0.0894993894993895,0.0927960927960928,0.0777777777777777,0.0941391941391941,0.0909645909645909
71101,1.7688953488372097,1.7768273220555377,1.7577382875605816,1.762547288776797,1.791898734177215,2.3784522003034905,5.358413986887292,8.621651785714286,3.8350062735257215,5.875718929732431,0.1106606951061306,0.1025195398347692,0.0894598528547898,0.1052949615221316,0.0995574246587183,0.069573452786958,0.0786578825822226,0.1346780214181918,0.0712172399830381,0.0884988019583322,0.6044,0.608375,0.613125,0.6035,0.605,0.917625,0.919925,0.888,0.9203,0.900025,0.0825396825396825,0.0862026862026862,0.0967032967032967,0.0829059829059829,0.0893772893772893,0.0896214896214896,0.092063492063492,0.0772893772893772,0.0934065934065934,0.0903540903540903,1.7688953488372097,1.7768273220555377,1.7577382875605816,1.762547288776797,1.791898734177215,2.3784522003034905,5.358413986887292,8.621651785714286,3.8350062735257215,5.875718929732431,0.1106606951061306,0.1025195398347692,0.0894598528547898,0.1052949615221316,0.0995574246587183,0.069573452786958,0.0786578825822226,0.1346780214181918,0.0712172399830381,0.0884988019583322,0.6044,0.608375,0.613125,0.6035,0.605,0.917625,0.919925,0.888,0.9203,0.900025,0.0825396825396825,0.0862026862026862,0.0967032967032967,0.0829059829059829,0.0893772893772893,0.0896214896214896,0.092063492063492,0.0772893772893772,0.0934065934065934,0.0903540903540903,1.7688953488372097,1.7768273220555377,1.7577382875605816,1.762547288776797,1.791898734177215,2.3784522003034905,5.358413986887292,8.621651785714286,3.8350062735257215,5.875718929732431,0.1106606951061306,0.1025195398347692,0.0894598528547898,0.1052949615221316,0.0995574246587183,0.069573452786958,0.0786578825822226,0.1346780214181918,0.0712172399830381,0.0884988019583322,0.6044,0.608375,0.613125,0.6035,0.605,0.917625,0.919925,0.888,0.9203,0.900025,0.0825396825396825,0.0862026862026862,0.0967032967032967,0.0829059829059829,0.0893772893772893,0.0896214896214896,0.092063492063492,0.0772893772893772,0.0934065934065934,0.0903540903540903
72101,1.7660244301725223,1.7705075007979572,1.7651824486356862,1.7600635930047697,1.783761444557477,2.33431865208395,5.370335528378798,8.713509843856077,3.783210332103319,5.986635826265742,0.1110042799916494,0.102709394641385,0.0900273926378278,0.1064582798136183,0.0995163979180151,0.0696679057893803,0.0786137288616786,0.1348266267957814,0.0714208233395234,0.0883719078340533,0.60295,0.608375,0.614275,0.606875,0.6068,0.915425,0.920275,0.889525,0.9187,0.902725,0.0813186813186813,0.0874236874236874,0.0957264957264957,0.0822954822954823,0.0919413919413919,0.089010989010989,0.0915750915750915,0.0781440781440781,0.0923076923076923,0.091086691086691,1.7660244301725223,1.7705075007979572,1.7651824486356862,1.7600635930047697,1.783761444557477,2.33431865208395,5.370335528378798,8.713509843856077,3.783210332103319,5.986635826265742,0.1110042799916494,0.102709394641385,0.0900273926378278,0.1064582798136183,0.0995163979180151,0.0696679057893803,0.0786137288616786,0.1348266267957814,0.0714208233395234,0.0883719078340533,0.60295,0.608375,0.614275,0.606875,0.6068,0.915425,0.920275,0.889525,0.9187,0.902725,0.0813186813186813,0.0874236874236874,0.0957264957264957,0.0822954822954823,0.0919413919413919,0.089010989010989,0.0915750915750915,0.0781440781440781,0.0923076923076923,0.091086691086691,1.7660244301725223,1.7705075007979572,1.7651824486356862,1.7600635930047697,1.783761444557477,2.33431865208395,5.370335528378798,8.713509843856077,3.783210332103319,5.986635826265742,0.1110042799916494,0.102709394641385,0.0900273926378278,0.1064582798136183,0.0995163979180151,0.0696679057893803,0.0786137288616786,0.1348266267957814,0.0714208233395234,0.0883719078340533,0.60295,0.608375,0.614275,0.606875,0.6068,0.915425,0.920275,0.889525,0.9187,0.902725,0.0813186813186813,0.0874236874236874,0.0957264957264957,0.0822954822954823,0.0919413919413919,0.089010989010989,0.0915750915750915,0.0781440781440781,0.0923076923076923,0.091086691086691
73101,1.7746487746487747,1.7772922958298532,1.749368891190368,1.7628071505274463,1.788381476974316,2.3836671802773495,5.415130324221233,8.733773627875202,3.8246936852026416,5.900025310048092,0.110856834819074,0.1031886822634538,0.0897261795105628,0.1060654480131954,0.0997696703353224,0.0697755163400791,0.0786297714010022,0.1347600617683863,0.0714830164283982,0.0886468497431864,0.603175,0.610925,0.613775,0.604225,0.609675,0.918875,0.92135,0.890225,0.920425,0.901225,0.0829059829059829,0.087057387057387,0.0942612942612942,0.0838827838827838,0.0907203907203907,0.0882783882783882,0.0907203907203907,0.0775335775335775,0.0929181929181929,0.0905982905982906,1.7746487746487747,1.7772922958298532,1.749368891190368,1.7628071505274463,1.788381476974316,2.3836671802773495,5.415130324221233,8.733773627875202,3.8246936852026416,5.900025310048092,0.110856834819074,0.1031886822634538,0.0897261795105628,0.1060654480131954,0.0997696703353224,0.0697755163400791,0.0786297714010022,0.1347600617683863,0.0714830164283982,0.0886468497431864,0.603175,0.610925,0.613775,0.604225,0.609675,0.918875,0.92135,0.890225,0.920425,0.901225,0.0829059829059829,0.087057387057387,0.0942612942612942,0.0838827838827838,0.0907203907203907,0.0882783882783882,0.0907203907203907,0.0775335775335775,0.0929181929181929,0.0905982905982906,1.7746487746487747,1.7772922958298532,1.749368891190368,1.7628071505274463,1.788381476974316,2.3836671802773495,5.415130324221233,8.733773627875202,3.8246936852026416,5.900025310048092,0.110856834819074,0.1031886822634538,0.0897261795105628,0.1060654480131954,0.0997696703353224,0.0697755163400791,0.0786297714010022,0.1347600617683863,0.0714830164283982,0.0886468497431864,0.603175,0.610925,0.613775,0.604225,0.609675,0.918875,0.92135,0.890225,0.920425,0.901225,0.0829059829059829,0.087057387057387,0.0942612942612942,0.0838827838827838,0.0907203907203907,0.0882783882783882,0.0907203907203907,0.0775335775335775,0.0929181929181929,0.0905982905982906
74101,1.7527932960893853,1.7704364447276202,1.7531221835972706,1.7613593216048602,1.7774522292993633,2.3176265270506113,5.37734052681688,8.75148469620831,3.810221252726706,5.971950591868247,0.1104353135320262,0.1032187926625218,0.0897085527365464,0.1061320247703309,0.1000178708943947,0.0699583076831916,0.0787500083113117,0.1347943189594997,0.0715618649495555,0.0886341363204141,0.6062,0.607625,0.61165,0.60495,0.6075,0.91405,0.921225,0.89055,0.919775,0.90285,0.0831501831501831,0.0858363858363858,0.0954822954822954,0.0836385836385836,0.0894993894993895,0.088034188034188,0.0918192918192918,0.0783882783882783,0.0915750915750915,0.0896214896214896,1.7527932960893853,1.7704364447276202,1.7531221835972706,1.7613593216048602,1.7774522292993633,2.3176265270506113,5.37734052681688,8.75148469620831,3.810221252726706,5.971950591868247,0.1104353135320262,0.1032187926625218,0.0897085527365464,0.1061320247703309,0.1000178708943947,0.0699583076831916,0.0787500083113117,0.1347943189594997,0.0715618649495555,0.0886341363204141,0.6062,0.607625,0.61165,0.60495,0.6075,0.91405,0.921225,0.89055,0.919775,0.90285,0.0831501831501831,0.0858363858363858,0.0954822954822954,0.0836385836385836,0.0894993894993895,0.088034188034188,0.0918192918192918,0.0783882783882783,0.0915750915750915,0.0896214896214896,1.7527932960893853,1.7704364447276202,1.7531221835972706,1.7613593216048602,1.7774522292993633,2.3176265270506113,5.37734052681688,8.75148469620831,3.810221252726706,5.971950591868247,0.1104353135320262,0.1032187926625218,0.0897085527365464,0.1061320247703309,0.1000178708943947,0.0699583076831916,0.0787500083113117,0.1347943189594997,0.0715618649495555,0.0886341363204141,0.6062,0.607625,0.61165,0.60495,0.6075,0.91405,0.921225,0.89055,0.919775,0.90285,0.0831501831501831,0.0858363858363858,0.0954822954822954,0.0836385836385836,0.0894993894993895,0.088034188034188,0.0918192918192918,0.0783882783882783,0.0915750915750915,0.0896214896214896
75101,1.76053229061554,1.7804609607665416,1.7600364369835382,1.7659304391977657,1.776549241450244,2.3541604085310905,5.395534290271134,8.79893935900392,3.7495338719701663,5.911173326546194,0.1117430211259433,0.1028720701868921,0.0903641483903126,0.1063465198379546,0.0997078498140093,0.0699639911823024,0.0788005686164348,0.1350587512697935,0.0716972129530872,0.0888320218253436,0.6036,0.61385,0.615775,0.6061,0.6111,0.916775,0.921625,0.891575,0.91955,0.901775,0.0822954822954823,0.0844932844932845,0.0952380952380952,0.083028083028083,0.0886446886446886,0.0885225885225885,0.0904761904761904,0.0785103785103785,0.0913308913308913,0.0903540903540903,1.76053229061554,1.7804609607665416,1.7600364369835382,1.7659304391977657,1.776549241450244,2.3541604085310905,5.395534290271134,8.79893935900392,3.7495338719701663,5.911173326546194,0.1117430211259433,0.1028720701868921,0.0903641483903126,0.1063465198379546,0.0997078498140093,0.0699639911823024,0.0788005686164348,0.1350587512697935,0.0716972129530872,0.0888320218253436,0.6036,0.61385,0.615775,0.6061,0.6111,0.916775,0.921625,0.891575,0.91955,0.901775,0.0822954822954823,0.0844932844932845,0.0952380952380952,0.083028083028083,0.0886446886446886,0.0885225885225885,0.0904761904761904,0.0785103785103785,0.0913308913308913,0.0903540903540903,1.76053229061554,1.7804609607665416,1.7600364369835382,1.7659304391977657,1.776549241450244,2.3541604085310905,5.395534290271134,8.79893935900392,3.7495338719701663,5.911173326546194,0.1117430211259433,0.1028720701868921,0.0903641483903126,0.1063465198379546,0.0997078498140093,0.0699639911823024,0.0788005686164348,0.1350587512697935,0.0716972129530872,0.0888320218253436,0.6036,0.61385,0.615775,0.6061,0.6111,0.916775,0.921625,0.891575,0.91955,0.901775,0.0822954822954823,0.0844932844932845,0.0952380952380952,0.083028083028083,0.0886446886446886,0.0885225885225885,0.0904761904761904,0.0785103785103785,0.0913308913308913,0.0903540903540903
76101,1.7433472064573088,1.7626576201753825,1.757855102570761,1.7430837563451778,1.7625334864140834,2.3369822485207097,5.2664596273291915,8.691607914487147,3.763149704326176,6.059689718643175,0.1109334262850309,0.1029436168839846,0.090150516042892,0.1073091270510903,0.1008524031431925,0.0700670444514277,0.0791064868558446,0.1352705842485683,0.0717125019338423,0.0886840232825138,0.60355,0.609425,0.6149,0.606,0.60805,0.9155,0.9195,0.890075,0.919675,0.904925,0.0832722832722832,0.0862026862026862,0.0959706959706959,0.0816849816849816,0.0886446886446886,0.0885225885225885,0.091086691086691,0.0775335775335775,0.0916971916971916,0.0896214896214896,1.7433472064573088,1.7626576201753825,1.757855102570761,1.7430837563451778,1.7625334864140834,2.3369822485207097,5.2664596273291915,8.691607914487147,3.763149704326176,6.059689718643175,0.1109334262850309,0.1029436168839846,0.090150516042892,0.1073091270510903,0.1008524031431925,0.0700670444514277,0.0791064868558446,0.1352705842485683,0.0717125019338423,0.0886840232825138,0.60355,0.609425,0.6149,0.606,0.60805,0.9155,0.9195,0.890075,0.919675,0.904925,0.0832722832722832,0.0862026862026862,0.0959706959706959,0.0816849816849816,0.0886446886446886,0.0885225885225885,0.091086691086691,0.0775335775335775,0.0916971916971916,0.0896214896214896,1.7433472064573088,1.7626576201753825,1.757855102570761,1.7430837563451778,1.7625334864140834,2.3369822485207097,5.2664596273291915,8.691607914487147,3.763149704326176,6.059689718643175,0.1109334262850309,0.1029436168839846,0.090150516042892,0.1073091270510903,0.1008524031431925,0.0700670444514277,0.0791064868558446,0.1352705842485683,0.0717125019338423,0.0886840232825138,0.60355,0.609425,0.6149,0.606,0.60805,0.9155,0.9195,0.890075,0.919675,0.904925,0.0832722832722832,0.0862026862026862,0.0959706959706959,0.0816849816849816,0.0886446886446886,0.0885225885225885,0.091086691086691,0.0775335775335775,0.0916971916971916,0.0896214896214896
77101,1.7485980719551384,1.7666903638596265,1.7714360177221786,1.748715997717329,1.755215929989219,2.3639134410240774,5.271397447868037,8.684678522571817,3.7382800372555125,5.961826154242969,0.1113306012281708,0.1029918577674832,0.0903653652502335,0.1076727413093288,0.1002214294414911,0.0701529434828701,0.0791407872486908,0.1351495742163918,0.071816299951692,0.0890285865066168,0.603225,0.613175,0.6163,0.605725,0.605775,0.917975,0.919675,0.89035,0.919475,0.903075,0.0811965811965812,0.0837606837606837,0.0937728937728937,0.0824175824175824,0.0881562881562881,0.0882783882783882,0.0903540903540903,0.0781440781440781,0.091086691086691,0.0893772893772893,1.7485980719551384,1.7666903638596265,1.7714360177221786,1.748715997717329,1.755215929989219,2.3639134410240774,5.271397447868037,8.684678522571817,3.7382800372555125,5.961826154242969,0.1113306012281708,0.1029918577674832,0.0903653652502335,0.1076727413093288,0.1002214294414911,0.0701529434828701,0.0791407872486908,0.1351495742163918,0.071816299951692,0.0890285865066168,0.603225,0.613175,0.6163,0.605725,0.605775,0.917975,0.919675,0.89035,0.919475,0.903075,0.0811965811965812,0.0837606837606837,0.0937728937728937,0.0824175824175824,0.0881562881562881,0.0882783882783882,0.0903540903540903,0.0781440781440781,0.091086691086691,0.0893772893772893,1.7485980719551384,1.7666903638596265,1.7714360177221786,1.748715997717329,1.755215929989219,2.3639134410240774,5.271397447868037,8.684678522571817,3.7382800372555125,5.961826154242969,0.1113306012281708,0.1029918577674832,0.0903653652502335,0.1076727413093288,0.1002214294414911,0.0701529434828701,0.0791407872486908,0.1351495742163918,0.071816299951692,0.0890285865066168,0.603225,0.613175,0.6163,0.605725,0.605775,0.917975,0.919675,0.89035,0.919475,0.903075,0.0811965811965812,0.0837606837606837,0.0937728937728937,0.0824175824175824,0.0881562881562881,0.0882783882783882,0.0903540903540903,0.0781440781440781,0.091086691086691,0.0893772893772893
78101,1.745398386283409,1.7612589559877174,1.7676042550414406,1.7413617886178865,1.7658539706917515,2.3587716631194895,5.403396347324574,8.762969794789026,3.77690371302706,5.930634347601858,0.1119356329125758,0.1035849727864736,0.0906201477718631,0.1080393356812233,0.0996811197768506,0.0701679123158121,0.0790503703863928,0.1352140983479481,0.0718492673584201,0.0889832531592447,0.6034,0.6092,0.616925,0.6064,0.609325,0.917775,0.921975,0.891575,0.92055,0.90305,0.081074481074481,0.0847374847374847,0.0927960927960928,0.0822954822954823,0.0882783882783882,0.088034188034188,0.0905982905982906,0.077045177045177,0.0909645909645909,0.0903540903540903,1.745398386283409,1.7612589559877174,1.7676042550414406,1.7413617886178865,1.7658539706917515,2.3587716631194895,5.403396347324574,8.762969794789026,3.77690371302706,5.930634347601858,0.1119356329125758,0.1035849727864736,0.0906201477718631,0.1080393356812233,0.0996811197768506,0.0701679123158121,0.0790503703863928,0.1352140983479481,0.0718492673584201,0.0889832531592447,0.6034,0.6092,0.616925,0.6064,0.609325,0.917775,0.921975,0.891575,0.92055,0.90305,0.081074481074481,0.0847374847374847,0.0927960927960928,0.0822954822954823,0.0882783882783882,0.088034188034188,0.0905982905982906,0.077045177045177,0.0909645909645909,0.0903540903540903,1.745398386283409,1.7612589559877174,1.7676042550414406,1.7413617886178865,1.7658539706917515,2.3587716631194895,5.403396347324574,8.762969794789026,3.77690371302706,5.930634347601858,0.1119356329125758,0.1035849727864736,0.0906201477718631,0.1080393356812233,0.0996811197768506,0.0701679123158121,0.0790503703863928,0.1352140983479481,0.0718492673584201,0.0889832531592447,0.6034,0.6092,0.616925,0.6064,0.609325,0.917775,0.921975,0.891575,0.92055,0.90305,0.081074481074481,0.0847374847374847,0.0927960927960928,0.0822954822954823,0.0882783882783882,0.088034188034188,0.0905982905982906,0.077045177045177,0.0909645909645909,0.0903540903540903
79101,1.734684883208462,1.7590733590733594,1.7445578010267073,1.7458451816745655,1.7641557450057257,2.3321321321321307,5.29952755905512,8.678930530164529,3.719135802469138,5.986422976501306,0.1124528928543824,0.103508584229519,0.0914575696630975,0.1066746356434237,0.1010761703935247,0.0702573550370368,0.0792681365959377,0.1355429142255099,0.0720432783609536,0.0889922325534182,0.602925,0.6115,0.615275,0.604375,0.60705,0.91675,0.920625,0.8906,0.919,0.90425,0.0818070818070818,0.0844932844932845,0.0931623931623931,0.0811965811965812,0.0868131868131868,0.0885225885225885,0.0901098901098901,0.0769230769230769,0.0907203907203907,0.0897435897435897,1.734684883208462,1.7590733590733594,1.7445578010267073,1.7458451816745655,1.7641557450057257,2.3321321321321307,5.29952755905512,8.678930530164529,3.719135802469138,5.986422976501306,0.1124528928543824,0.103508584229519,0.0914575696630975,0.1066746356434237,0.1010761703935247,0.0702573550370368,0.0792681365959377,0.1355429142255099,0.0720432783609536,0.0889922325534182,0.602925,0.6115,0.615275,0.604375,0.60705,0.91675,0.920625,0.8906,0.919,0.90425,0.0818070818070818,0.0844932844932845,0.0931623931623931,0.0811965811965812,0.0868131868131868,0.0885225885225885,0.0901098901098901,0.0769230769230769,0.0907203907203907,0.0897435897435897,1.734684883208462,1.7590733590733594,1.7445578010267073,1.7458451816745655,1.7641557450057257,2.3321321321321307,5.29952755905512,8.678930530164529,3.719135802469138,5.986422976501306,0.1124528928543824,0.103508584229519,0.0914575696630975,0.1066746356434237,0.1010761703935247,0.0702573550370368,0.0792681365959377,0.1355429142255099,0.0720432783609536,0.0889922325534182,0.602925,0.6115,0.615275,0.604375,0.60705,0.91675,0.920625,0.8906,0.919,0.90425,0.0818070818070818,0.0844932844932845,0.0931623931623931,0.0811965811965812,0.0868131868131868,0.0885225885225885,0.0901098901098901,0.0769230769230769,0.0907203907203907,0.0897435897435897
80101,1.7307007503497391,1.7506088962953468,1.7424746980084886,1.7513510076927967,1.7612263070856125,2.3403348554033485,5.235075781008349,8.748387096774191,3.7147277227722775,5.988993710691822,0.1126848866442217,0.1038806723651254,0.0909637861065859,0.1077113415258488,0.1012864722521217,0.0703324065309003,0.079406342286448,0.1354192754269509,0.0720573392876707,0.0890234336537601,0.60685,0.60995,0.617125,0.606775,0.60695,0.917875,0.919175,0.8915,0.9192,0.9046,0.0821733821733821,0.0854700854700854,0.0929181929181929,0.0825396825396825,0.0862026862026862,0.0885225885225885,0.0898656898656898,0.0768009768009768,0.0905982905982906,0.0892551892551892,1.7307007503497391,1.7506088962953468,1.7424746980084886,1.7513510076927967,1.7612263070856125,2.3403348554033485,5.235075781008349,8.748387096774191,3.7147277227722775,5.988993710691822,0.1126848866442217,0.1038806723651254,0.0909637861065859,0.1077113415258488,0.1012864722521217,0.0703324065309003,0.079406342286448,0.1354192754269509,0.0720573392876707,0.0890234336537601,0.60685,0.60995,0.617125,0.606775,0.60695,0.917875,0.919175,0.8915,0.9192,0.9046,0.0821733821733821,0.0854700854700854,0.0929181929181929,0.0825396825396825,0.0862026862026862,0.0885225885225885,0.0898656898656898,0.0768009768009768,0.0905982905982906,0.0892551892551892,1.7307007503497391,1.7506088962953468,1.7424746980084886,1.7513510076927967,1.7612263070856125,2.3403348554033485,5.235075781008349,8.748387096774191,3.7147277227722775,5.988993710691822,0.1126848866442217,0.1038806723651254,0.0909637861065859,0.1077113415258488,0.1012864722521217,0.0703324065309003,0.079406342286448,0.1354192754269509,0.0720573392876707,0.0890234336537601,0.60685,0.60995,0.617125,0.606775,0.60695,0.917875,0.919175,0.8915,0.9192,0.9046,0.0821733821733821,0.0854700854700854,0.0929181929181929,0.0825396825396825,0.0862026862026862,0.0885225885225885,0.0898656898656898,0.0768009768009768,0.0905982905982906,0.0892551892551892
81101,1.727116486314449,1.755897898672167,1.7492302653128071,1.738023387400981,1.7541645310097385,2.331486611265005,5.344341134979159,8.732657294307446,3.751954957772911,6.04270557029178,0.1130449709887749,0.1040367723897312,0.0914043295501892,0.1077349748877226,0.1013514849767237,0.0702294629599316,0.0793322587149981,0.1356225515377557,0.0721000355404501,0.0890619278044178,0.60725,0.61215,0.618375,0.60235,0.6098,0.918775,0.922025,0.891525,0.920075,0.90575,0.0819291819291819,0.0835164835164835,0.0923076923076923,0.0799755799755799,0.0857142857142857,0.0881562881562881,0.0888888888888888,0.0771672771672771,0.0905982905982906,0.0892551892551892,1.727116486314449,1.755897898672167,1.7492302653128071,1.738023387400981,1.7541645310097385,2.331486611265005,5.344341134979159,8.732657294307446,3.751954957772911,6.04270557029178,0.1130449709887749,0.1040367723897312,0.0914043295501892,0.1077349748877226,0.1013514849767237,0.0702294629599316,0.0793322587149981,0.1356225515377557,0.0721000355404501,0.0890619278044178,0.60725,0.61215,0.618375,0.60235,0.6098,0.918775,0.922025,0.891525,0.920075,0.90575,0.0819291819291819,0.0835164835164835,0.0923076923076923,0.0799755799755799,0.0857142857142857,0.0881562881562881,0.0888888888888888,0.0771672771672771,0.0905982905982906,0.0892551892551892,1.727116486314449,1.755897898672167,1.7492302653128071,1.738023387400981,1.7541645310097385,2.331486611265005,5.344341134979159,8.732657294307446,3.751954957772911,6.04270557029178,0.1130449709887749,0.1040367723897312,0.0914043295501892,0.1077349748877226,0.1013514849767237,0.0702294629599316,0.0793322587149981,0.1356225515377557,0.0721000355404501,0.0890619278044178,0.60725,0.61215,0.618375,0.60235,0.6098,0.918775,0.922025,0.891525,0.920075,0.90575,0.0819291819291819,0.0835164835164835,0.0923076923076923,0.0799755799755799,0.0857142857142857,0.0881562881562881,0.0888888888888888,0.0771672771672771,0.0905982905982906,0.0892551892551892
82101,1.7260732323232324,1.7362192062777386,1.7508836235109306,1.7392768634428415,1.7610139190397143,2.3652526512788503,5.278162366268091,8.721337946943484,3.771355986027308,5.951583355142634,0.1123892876030693,0.1049832997565891,0.0924961240687634,0.1080599240672008,0.1012681108231288,0.0703128266487908,0.0795589331945863,0.1357332861589656,0.0719568152055929,0.0892195479842046,0.604,0.611325,0.61805,0.606575,0.60845,0.91985,0.92055,0.891625,0.921275,0.904475,0.0804639804639804,0.0843711843711843,0.0943833943833943,0.0802197802197802,0.0888888888888888,0.0877899877899877,0.0892551892551892,0.0775335775335775,0.0904761904761904,0.0891330891330891,1.7260732323232324,1.7362192062777386,1.7508836235109306,1.7392768634428415,1.7610139190397143,2.3652526512788503,5.278162366268091,8.721337946943484,3.771355986027308,5.951583355142634,0.1123892876030693,0.1049832997565891,0.0924961240687634,0.1080599240672008,0.1012681108231288,0.0703128266487908,0.0795589331945863,0.1357332861589656,0.0719568152055929,0.0892195479842046,0.604,0.611325,0.61805,0.606575,0.60845,0.91985,0.92055,0.891625,0.921275,0.904475,0.0804639804639804,0.0843711843711843,0.0943833943833943,0.0802197802197802,0.0888888888888888,0.0877899877899877,0.0892551892551892,0.0775335775335775,0.0904761904761904,0.0891330891330891,1.7260732323232324,1.7362192062777386,1.7508836235109306,1.7392768634428415,1.7610139190397143,2.3652526512788503,5.278162366268091,8.721337946943484,3.771355986027308,5.951583355142634,0.1123892876030693,0.1049832997565891,0.0924961240687634,0.1080599240672008,0.1012681108231288,0.0703128266487908,0.0795589331945863,0.1357332861589656,0.0719568152055929,0.0892195479842046,0.604,0.611325,0.61805,0.606575,0.60845,0.91985,0.92055,0.891625,0.921275,0.904475,0.0804639804639804,0.0843711843711843,0.0943833943833943,0.0802197802197802,0.0888888888888888,0.0877899877899877,0.0892551892551892,0.0775335775335775,0.0904761904761904,0.0891330891330891
83101,1.7327428029104714,1.741943783366566,1.7344053948904163,1.7316597458160312,1.7603332472229396,2.3689043698543393,5.17993827160494,8.759069767441858,3.687693259121832,5.937320449203451,0.1117387958397338,0.1040508867879571,0.0922292511804134,0.1083271367190725,0.1015461857314389,0.0703496169087318,0.0797138649100335,0.13565911820453,0.0723160850454563,0.0893324554822597,0.604875,0.611325,0.61445,0.60265,0.6129,0.92105,0.919,0.8925,0.91915,0.904275,0.0803418803418803,0.0846153846153846,0.0907203907203907,0.0814407814407814,0.0868131868131868,0.0881562881562881,0.0901098901098901,0.077045177045177,0.0903540903540903,0.0891330891330891,1.7327428029104714,1.741943783366566,1.7344053948904163,1.7316597458160312,1.7603332472229396,2.3689043698543393,5.17993827160494,8.759069767441858,3.687693259121832,5.937320449203451,0.1117387958397338,0.1040508867879571,0.0922292511804134,0.1083271367190725,0.1015461857314389,0.0703496169087318,0.0797138649100335,0.13565911820453,0.0723160850454563,0.0893324554822597,0.604875,0.611325,0.61445,0.60265,0.6129,0.92105,0.919,0.8925,0.91915,0.904275,0.0803418803418803,0.0846153846153846,0.0907203907203907,0.0814407814407814,0.0868131868131868,0.0881562881562881,0.0901098901098901,0.077045177045177,0.0903540903540903,0.0891330891330891,1.7327428029104714,1.741943783366566,1.7344053948904163,1.7316597458160312,1.7603332472229396,2.3689043698543393,5.17993827160494,8.759069767441858,3.687693259121832,5.937320449203451,0.1117387958397338,0.1040508867879571,0.0922292511804134,0.1083271367190725,0.1015461857314389,0.0703496169087318,0.0797138649100335,0.13565911820453,0.0723160850454563,0.0893324554822597,0.604875,0.611325,0.61445,0.60265,0.6129,0.92105,0.919,0.8925,0.91915,0.904275,0.0803418803418803,0.0846153846153846,0.0907203907203907,0.0814407814407814,0.0868131868131868,0.0881562881562881,0.0901098901098901,0.077045177045177,0.0903540903540903,0.0891330891330891
84101,1.7312456329797368,1.7372963225349387,1.742286275794301,1.7330557335041639,1.7473979950194751,2.3144578313253024,5.343992248062014,8.668357933579331,3.6775284352905016,5.902730819245773,0.1130371638455814,0.104584991206298,0.0919178627570661,0.1081072963159981,0.1013419785173026,0.070584165940297,0.0796780118931749,0.1359658802740853,0.0723910985448322,0.0895909584391434,0.606425,0.611825,0.618375,0.60975,0.608475,0.917,0.9226,0.8916,0.918675,0.903875,0.0805860805860805,0.0837606837606837,0.0927960927960928,0.081074481074481,0.0857142857142857,0.0873015873015873,0.0899877899877899,0.0769230769230769,0.0903540903540903,0.0887667887667887,1.7312456329797368,1.7372963225349387,1.742286275794301,1.7330557335041639,1.7473979950194751,2.3144578313253024,5.343992248062014,8.668357933579331,3.6775284352905016,5.902730819245773,0.1130371638455814,0.104584991206298,0.0919178627570661,0.1081072963159981,0.1013419785173026,0.070584165940297,0.0796780118931749,0.1359658802740853,0.0723910985448322,0.0895909584391434,0.606425,0.611825,0.618375,0.60975,0.608475,0.917,0.9226,0.8916,0.918675,0.903875,0.0805860805860805,0.0837606837606837,0.0927960927960928,0.081074481074481,0.0857142857142857,0.0873015873015873,0.0899877899877899,0.0769230769230769,0.0903540903540903,0.0887667887667887,1.7312456329797368,1.7372963225349387,1.742286275794301,1.7330557335041639,1.7473979950194751,2.3144578313253024,5.343992248062014,8.668357933579331,3.6775284352905016,5.902730819245773,0.1130371638455814,0.104584991206298,0.0919178627570661,0.1081072963159981,0.1013419785173026,0.070584165940297,0.0796780118931749,0.1359658802740853,0.0723910985448322,0.0895909584391434,0.606425,0.611825,0.618375,0.60975,0.608475,0.917,0.9226,0.8916,0.918675,0.903875,0.0805860805860805,0.0837606837606837,0.0927960927960928,0.081074481074481,0.0857142857142857,0.0873015873015873,0.0899877899877899,0.0769230769230769,0.0903540903540903,0.0887667887667887
85101,1.7321861057998726,1.721935360489577,1.7431715464727846,1.7159032753326509,1.7484781764020205,2.335705445544555,5.414031620553362,8.699139734945362,3.7151839044325703,5.9829832491358665,0.1141649804449457,0.104052976873497,0.0918976213367532,0.109179104113701,0.102693317791407,0.0705501058621273,0.0796379967867753,0.1360730756605046,0.0724242996208821,0.0895088664976256,0.60775,0.607825,0.618325,0.6092,0.61395,0.9192,0.9241,0.892475,0.920475,0.905975,0.0799755799755799,0.0831501831501831,0.0923076923076923,0.0792429792429792,0.0859584859584859,0.0868131868131868,0.0896214896214896,0.0769230769230769,0.0894993894993895,0.0887667887667887,1.7321861057998726,1.721935360489577,1.7431715464727846,1.7159032753326509,1.7484781764020205,2.335705445544555,5.414031620553362,8.699139734945362,3.7151839044325703,5.9829832491358665,0.1141649804449457,0.104052976873497,0.0918976213367532,0.109179104113701,0.102693317791407,0.0705501058621273,0.0796379967867753,0.1360730756605046,0.0724242996208821,0.0895088664976256,0.60775,0.607825,0.618325,0.6092,0.61395,0.9192,0.9241,0.892475,0.920475,0.905975,0.0799755799755799,0.0831501831501831,0.0923076923076923,0.0792429792429792,0.0859584859584859,0.0868131868131868,0.0896214896214896,0.0769230769230769,0.0894993894993895,0.0887667887667887,1.7321861057998726,1.721935360489577,1.7431715464727846,1.7159032753326509,1.7484781764020205,2.335705445544555,5.414031620553362,8.699139734945362,3.7151839044325703,5.9829832491358665,0.1141649804449457,0.104052976873497,0.0918976213367532,0.109179104113701,0.102693317791407,0.0705501058621273,0.0796379967867753,0.1360730756605046,0.0724242996208821,0.0895088664976256,0.60775,0.607825,0.618325,0.6092,0.61395,0.9192,0.9241,0.892475,0.920475,0.905975,0.0799755799755799,0.0831501831501831,0.0923076923076923,0.0792429792429792,0.0859584859584859,0.0868131868131868,0.0896214896214896,0.0769230769230769,0.0894993894993895,0.0887667887667887
86101,1.739605848696758,1.7281179865341456,1.7405394788529527,1.723079891933616,1.74200795994351,2.3509210115516703,5.358004564721223,8.751229796205203,3.6763794172349655,5.9378783890497475,0.1136695048588381,0.1041054011100321,0.09183241131348,0.1084217913528423,0.1020417666828084,0.0706429618967574,0.0797147039786427,0.1361379734174088,0.0724620163139198,0.089618176680055,0.60675,0.610125,0.61815,0.61135,0.61055,0.919925,0.923325,0.893275,0.91935,0.905025,0.0796092796092796,0.0825396825396825,0.0918192918192918,0.0796092796092796,0.0858363858363858,0.0874236874236874,0.0901098901098901,0.0764346764346764,0.0896214896214896,0.088034188034188,1.739605848696758,1.7281179865341456,1.7405394788529527,1.723079891933616,1.74200795994351,2.3509210115516703,5.358004564721223,8.751229796205203,3.6763794172349655,5.9378783890497475,0.1136695048588381,0.1041054011100321,0.09183241131348,0.1084217913528423,0.1020417666828084,0.0706429618967574,0.0797147039786427,0.1361379734174088,0.0724620163139198,0.089618176680055,0.60675,0.610125,0.61815,0.61135,0.61055,0.919925,0.923325,0.893275,0.91935,0.905025,0.0796092796092796,0.0825396825396825,0.0918192918192918,0.0796092796092796,0.0858363858363858,0.0874236874236874,0.0901098901098901,0.0764346764346764,0.0896214896214896,0.088034188034188,1.739605848696758,1.7281179865341456,1.7405394788529527,1.723079891933616,1.74200795994351,2.3509210115516703,5.358004564721223,8.751229796205203,3.6763794172349655,5.9378783890497475,0.1136695048588381,0.1041054011100321,0.09183241131348,0.1084217913528423,0.1020417666828084,0.0706429618967574,0.0797147039786427,0.1361379734174088,0.0724620163139198,0.089618176680055,0.60675,0.610125,0.61815,0.61135,0.61055,0.919925,0.923325,0.893275,0.91935,0.905025,0.0796092796092796,0.0825396825396825,0.0918192918192918,0.0796092796092796,0.0858363858363858,0.0874236874236874,0.0901098901098901,0.0764346764346764,0.0896214896214896,0.088034188034188
87101,1.7252373620733894,1.741073738680466,1.7455632841448352,1.7125055914115916,1.7423558250548319,2.295523290986086,5.277742142398976,8.686265396235186,3.693149827963715,5.875456919060053,0.1134846430743021,0.1050072030126786,0.0925395210654523,0.1089669936120968,0.1019772729315867,0.0708267192400126,0.0798956505141214,0.1361953755585543,0.0725267822913802,0.0897854540049492,0.6103,0.6135,0.615425,0.608775,0.61245,0.91735,0.92205,0.892425,0.920075,0.90425,0.0796092796092796,0.0831501831501831,0.0898656898656898,0.0807081807081807,0.0848595848595848,0.0868131868131868,0.0887667887667887,0.0765567765567765,0.0884004884004884,0.088034188034188,1.7252373620733894,1.741073738680466,1.7455632841448352,1.7125055914115916,1.7423558250548319,2.295523290986086,5.277742142398976,8.686265396235186,3.693149827963715,5.875456919060053,0.1134846430743021,0.1050072030126786,0.0925395210654523,0.1089669936120968,0.1019772729315867,0.0708267192400126,0.0798956505141214,0.1361953755585543,0.0725267822913802,0.0897854540049492,0.6103,0.6135,0.615425,0.608775,0.61245,0.91735,0.92205,0.892425,0.920075,0.90425,0.0796092796092796,0.0831501831501831,0.0898656898656898,0.0807081807081807,0.0848595848595848,0.0868131868131868,0.0887667887667887,0.0765567765567765,0.0884004884004884,0.088034188034188,1.7252373620733894,1.741073738680466,1.7455632841448352,1.7125055914115916,1.7423558250548319,2.295523290986086,5.277742142398976,8.686265396235186,3.693149827963715,5.875456919060053,0.1134846430743021,0.1050072030126786,0.0925395210654523,0.1089669936120968,0.1019772729315867,0.0708267192400126,0.0798956505141214,0.1361953755585543,0.0725267822913802,0.0897854540049492,0.6103,0.6135,0.615425,0.608775,0.61245,0.91735,0.92205,0.892425,0.920075,0.90425,0.0796092796092796,0.0831501831501831,0.0898656898656898,0.0807081807081807,0.0848595848595848,0.0868131868131868,0.0887667887667887,0.0765567765567765,0.0884004884004884,0.088034188034188
88101,1.734205488194001,1.726574008838788,1.725549960243838,1.7279156487077278,1.7532183316168901,2.277108433734941,5.24751522924014,8.704396632366699,3.693299779804972,5.9134004237288105,0.1130299339892194,0.1052377520202696,0.0929672699126763,0.1076054467229068,0.1022238703847272,0.0708291456728881,0.0801282403660511,0.1363874579946196,0.0725317110497139,0.0896941473762119,0.60825,0.609675,0.6227,0.61115,0.6116,0.917,0.922025,0.8931,0.920525,0.9056,0.0802197802197802,0.0838827838827838,0.0894993894993895,0.0797313797313797,0.084004884004884,0.0864468864468864,0.0886446886446886,0.0759462759462759,0.0894993894993895,0.0886446886446886,1.734205488194001,1.726574008838788,1.725549960243838,1.7279156487077278,1.7532183316168901,2.277108433734941,5.24751522924014,8.704396632366699,3.693299779804972,5.9134004237288105,0.1130299339892194,0.1052377520202696,0.0929672699126763,0.1076054467229068,0.1022238703847272,0.0708291456728881,0.0801282403660511,0.1363874579946196,0.0725317110497139,0.0896941473762119,0.60825,0.609675,0.6227,0.61115,0.6116,0.917,0.922025,0.8931,0.920525,0.9056,0.0802197802197802,0.0838827838827838,0.0894993894993895,0.0797313797313797,0.084004884004884,0.0864468864468864,0.0886446886446886,0.0759462759462759,0.0894993894993895,0.0886446886446886,1.734205488194001,1.726574008838788,1.725549960243838,1.7279156487077278,1.7532183316168901,2.277108433734941,5.24751522924014,8.704396632366699,3.693299779804972,5.9134004237288105,0.1130299339892194,0.1052377520202696,0.0929672699126763,0.1076054467229068,0.1022238703847272,0.0708291456728881,0.0801282403660511,0.1363874579946196,0.0725317110497139,0.0896941473762119,0.60825,0.609675,0.6227,0.61115,0.6116,0.917,0.922025,0.8931,0.920525,0.9056,0.0802197802197802,0.0838827838827838,0.0894993894993895,0.0797313797313797,0.084004884004884,0.0864468864468864,0.0886446886446886,0.0759462759462759,0.0894993894993895,0.0886446886446886
89101,1.7135463258785943,1.7300802568218296,1.7343379836799158,1.7313594396688954,1.7523131672597865,2.3572784810126595,5.278608582574774,8.741950646298472,3.7117722328854743,5.978231658156408,0.1132275489249712,0.1056381120543375,0.0934894788702062,0.1087212378020233,0.1025805713348753,0.0708076233422486,0.0800979234639797,0.1364773375993542,0.0725696049532051,0.0897511772298089,0.60875,0.610625,0.6201,0.607375,0.613625,0.921,0.9231,0.893625,0.92185,0.906975,0.0804639804639804,0.0822954822954823,0.0902319902319902,0.0792429792429792,0.0866910866910866,0.0859584859584859,0.0886446886446886,0.0768009768009768,0.0893772893772893,0.0877899877899877,1.7135463258785943,1.7300802568218296,1.7343379836799158,1.7313594396688954,1.7523131672597865,2.3572784810126595,5.278608582574774,8.741950646298472,3.7117722328854743,5.978231658156408,0.1132275489249712,0.1056381120543375,0.0934894788702062,0.1087212378020233,0.1025805713348753,0.0708076233422486,0.0800979234639797,0.1364773375993542,0.0725696049532051,0.0897511772298089,0.60875,0.610625,0.6201,0.607375,0.613625,0.921,0.9231,0.893625,0.92185,0.906975,0.0804639804639804,0.0822954822954823,0.0902319902319902,0.0792429792429792,0.0866910866910866,0.0859584859584859,0.0886446886446886,0.0768009768009768,0.0893772893772893,0.0877899877899877,1.7135463258785943,1.7300802568218296,1.7343379836799158,1.7313594396688954,1.7523131672597865,2.3572784810126595,5.278608582574774,8.741950646298472,3.7117722328854743,5.978231658156408,0.1132275489249712,0.1056381120543375,0.0934894788702062,0.1087212378020233,0.1025805713348753,0.0708076233422486,0.0800979234639797,0.1364773375993542,0.0725696049532051,0.0897511772298089,0.60875,0.610625,0.6201,0.607375,0.613625,0.921,0.9231,0.893625,0.92185,0.906975,0.0804639804639804,0.0822954822954823,0.0902319902319902,0.0792429792429792,0.0866910866910866,0.0859584859584859,0.0886446886446886,0.0768009768009768,0.0893772893772893,0.0877899877899877
90101,1.7378262811921628,1.731447393915908,1.7289132734003174,1.721597842142444,1.7330908626850432,2.310493827160495,5.265193370165744,8.75023518344309,3.71120962634579,5.885601056803173,0.113318173474628,0.1051955859561901,0.092623025295122,0.109066470210042,0.1036886432588748,0.0708886658974523,0.080156546754033,0.1366098536806541,0.0726694072927489,0.0899636659083833,0.608275,0.612925,0.6218,0.610725,0.6082,0.919,0.923075,0.8937,0.92105,0.905375,0.0802197802197802,0.0818070818070818,0.0914529914529914,0.0792429792429792,0.0866910866910866,0.0858363858363858,0.0893772893772893,0.0766788766788766,0.0884004884004884,0.0871794871794871,1.7378262811921628,1.731447393915908,1.7289132734003174,1.721597842142444,1.7330908626850432,2.310493827160495,5.265193370165744,8.75023518344309,3.71120962634579,5.885601056803173,0.113318173474628,0.1051955859561901,0.092623025295122,0.109066470210042,0.1036886432588748,0.0708886658974523,0.080156546754033,0.1366098536806541,0.0726694072927489,0.0899636659083833,0.608275,0.612925,0.6218,0.610725,0.6082,0.919,0.923075,0.8937,0.92105,0.905375,0.0802197802197802,0.0818070818070818,0.0914529914529914,0.0792429792429792,0.0866910866910866,0.0858363858363858,0.0893772893772893,0.0766788766788766,0.0884004884004884,0.0871794871794871,1.7378262811921628,1.731447393915908,1.7289132734003174,1.721597842142444,1.7330908626850432,2.310493827160495,5.265193370165744,8.75023518344309,3.71120962634579,5.885601056803173,0.113318173474628,0.1051955859561901,0.092623025295122,0.109066470210042,0.1036886432588748,0.0708886658974523,0.080156546754033,0.1366098536806541,0.0726694072927489,0.0899636659083833,0.608275,0.612925,0.6218,0.610725,0.6082,0.919,0.923075,0.8937,0.92105,0.905375,0.0802197802197802,0.0818070818070818,0.0914529914529914,0.0792429792429792,0.0866910866910866,0.0858363858363858,0.0893772893772893,0.0766788766788766,0.0884004884004884,0.0871794871794871
91101,1.710289389067524,1.7159736570247937,1.7236533957845435,1.7232991014120669,1.7387038471469147,2.313286284136239,5.152601522842641,8.644599303135891,3.766861219195852,5.8752637130801695,0.1133680512657848,0.1058771767174004,0.0928895174698744,0.1094789448709511,0.1025173600732964,0.0710161538255458,0.0802961014514663,0.1367748801985458,0.0727172260317701,0.0900446337543403,0.61125,0.6128,0.6157,0.6105,0.6127,0.918525,0.9212,0.892375,0.9229,0.9052,0.0787545787545787,0.0825396825396825,0.0913308913308913,0.0781440781440781,0.0854700854700854,0.086080586080586,0.0888888888888888,0.0766788766788766,0.089010989010989,0.0869352869352869,1.710289389067524,1.7159736570247937,1.7236533957845435,1.7232991014120669,1.7387038471469147,2.313286284136239,5.152601522842641,8.644599303135891,3.766861219195852,5.8752637130801695,0.1133680512657848,0.1058771767174004,0.0928895174698744,0.1094789448709511,0.1025173600732964,0.0710161538255458,0.0802961014514663,0.1367748801985458,0.0727172260317701,0.0900446337543403,0.61125,0.6128,0.6157,0.6105,0.6127,0.918525,0.9212,0.892375,0.9229,0.9052,0.0787545787545787,0.0825396825396825,0.0913308913308913,0.0781440781440781,0.0854700854700854,0.086080586080586,0.0888888888888888,0.0766788766788766,0.089010989010989,0.0869352869352869,1.710289389067524,1.7159736570247937,1.7236533957845435,1.7232991014120669,1.7387038471469147,2.313286284136239,5.152601522842641,8.644599303135891,3.766861219195852,5.8752637130801695,0.1133680512657848,0.1058771767174004,0.0928895174698744,0.1094789448709511,0.1025173600732964,0.0710161538255458,0.0802961014514663,0.1367748801985458,0.0727172260317701,0.0900446337543403,0.61125,0.6128,0.6157,0.6105,0.6127,0.918525,0.9212,0.892375,0.9229,0.9052,0.0787545787545787,0.0825396825396825,0.0913308913308913,0.0781440781440781,0.0854700854700854,0.086080586080586,0.0888888888888888,0.0766788766788766,0.089010989010989,0.0869352869352869
92101,1.7296934007552967,1.735889451148307,1.7200604706191667,1.7140477868169879,1.738997990796552,2.3056145675265562,5.310118265440214,8.789997629770088,3.7326220497898492,5.873681434599156,0.1142113196009132,0.1052200551580739,0.0929755265812821,0.1093154407658941,0.1029270989336376,0.070967596373593,0.0803046422924535,0.1366986459150906,0.0727946675883179,0.0901593846207402,0.609425,0.61465,0.61965,0.609725,0.614275,0.917625,0.9239,0.894525,0.922675,0.9052,0.078021978021978,0.0825396825396825,0.0893772893772893,0.0777777777777777,0.0837606837606837,0.0846153846153846,0.0894993894993895,0.0758241758241758,0.0881562881562881,0.0868131868131868,1.7296934007552967,1.735889451148307,1.7200604706191667,1.7140477868169879,1.738997990796552,2.3056145675265562,5.310118265440214,8.789997629770088,3.7326220497898492,5.873681434599156,0.1142113196009132,0.1052200551580739,0.0929755265812821,0.1093154407658941,0.1029270989336376,0.070967596373593,0.0803046422924535,0.1366986459150906,0.0727946675883179,0.0901593846207402,0.609425,0.61465,0.61965,0.609725,0.614275,0.917625,0.9239,0.894525,0.922675,0.9052,0.078021978021978,0.0825396825396825,0.0893772893772893,0.0777777777777777,0.0837606837606837,0.0846153846153846,0.0894993894993895,0.0758241758241758,0.0881562881562881,0.0868131868131868,1.7296934007552967,1.735889451148307,1.7200604706191667,1.7140477868169879,1.738997990796552,2.3056145675265562,5.310118265440214,8.789997629770088,3.7326220497898492,5.873681434599156,0.1142113196009132,0.1052200551580739,0.0929755265812821,0.1093154407658941,0.1029270989336376,0.070967596373593,0.0803046422924535,0.1366986459150906,0.0727946675883179,0.0901593846207402,0.609425,0.61465,0.61965,0.609725,0.614275,0.917625,0.9239,0.894525,0.922675,0.9052,0.078021978021978,0.0825396825396825,0.0893772893772893,0.0777777777777777,0.0837606837606837,0.0846153846153846,0.0894993894993895,0.0758241758241758,0.0881562881562881,0.0868131868131868
93101,1.7212956404147077,1.732394366197183,1.7164336586652598,1.7198120494335738,1.7379058129090206,2.3162339693462615,5.290417209908736,8.757446808510638,3.6637362637362663,5.840010542962573,0.1129454514104682,0.1047099797131301,0.0934062599467298,0.1094945994343684,0.1032523636222466,0.0710549178174103,0.0804273981314646,0.136794997190663,0.0728075003405965,0.0902303917764012,0.611775,0.61305,0.6209,0.6116,0.61035,0.920075,0.9233,0.89425,0.920375,0.90515,0.078998778998779,0.0815628815628815,0.0909645909645909,0.077045177045177,0.0833943833943833,0.0841269841269841,0.0887667887667887,0.075091575091575,0.0884004884004884,0.0858363858363858,1.7212956404147077,1.732394366197183,1.7164336586652598,1.7198120494335738,1.7379058129090206,2.3162339693462615,5.290417209908736,8.757446808510638,3.6637362637362663,5.840010542962573,0.1129454514104682,0.1047099797131301,0.0934062599467298,0.1094945994343684,0.1032523636222466,0.0710549178174103,0.0804273981314646,0.136794997190663,0.0728075003405965,0.0902303917764012,0.611775,0.61305,0.6209,0.6116,0.61035,0.920075,0.9233,0.89425,0.920375,0.90515,0.078998778998779,0.0815628815628815,0.0909645909645909,0.077045177045177,0.0833943833943833,0.0841269841269841,0.0887667887667887,0.075091575091575,0.0884004884004884,0.0858363858363858,1.7212956404147077,1.732394366197183,1.7164336586652598,1.7198120494335738,1.7379058129090206,2.3162339693462615,5.290417209908736,8.757446808510638,3.6637362637362663,5.840010542962573,0.1129454514104682,0.1047099797131301,0.0934062599467298,0.1094945994343684,0.1032523636222466,0.0710549178174103,0.0804273981314646,0.136794997190663,0.0728075003405965,0.0902303917764012,0.611775,0.61305,0.6209,0.6116,0.61035,0.920075,0.9233,0.89425,0.920375,0.90515,0.078998778998779,0.0815628815628815,0.0909645909645909,0.077045177045177,0.0833943833943833,0.0841269841269841,0.0887667887667887,0.075091575091575,0.0884004884004884,0.0858363858363858
94101,1.7141303652529905,1.727378415035846,1.7100730688935282,1.7109385113268611,1.7266377805083102,2.2783410138248854,5.233560090702948,8.646236308552785,3.717419354838709,5.921179624664876,0.1135386253053183,0.1056241836276511,0.0936330620180726,0.1097758081220979,0.1033151947776545,0.0711176901377129,0.0803420150579056,0.1370564355568655,0.0728856226552396,0.0902648151561027,0.609175,0.612925,0.6168,0.61375,0.613425,0.918625,0.922825,0.892725,0.9225,0.90675,0.0792429792429792,0.0818070818070818,0.0896214896214896,0.0782661782661782,0.084004884004884,0.0852258852258852,0.088034188034188,0.0758241758241758,0.0886446886446886,0.0865689865689865,1.7141303652529905,1.727378415035846,1.7100730688935282,1.7109385113268611,1.7266377805083102,2.2783410138248854,5.233560090702948,8.646236308552785,3.717419354838709,5.921179624664876,0.1135386253053183,0.1056241836276511,0.0936330620180726,0.1097758081220979,0.1033151947776545,0.0711176901377129,0.0803420150579056,0.1370564355568655,0.0728856226552396,0.0902648151561027,0.609175,0.612925,0.6168,0.61375,0.613425,0.918625,0.922825,0.892725,0.9225,0.90675,0.0792429792429792,0.0818070818070818,0.0896214896214896,0.0782661782661782,0.084004884004884,0.0852258852258852,0.088034188034188,0.0758241758241758,0.0886446886446886,0.0865689865689865,1.7141303652529905,1.727378415035846,1.7100730688935282,1.7109385113268611,1.7266377805083102,2.2783410138248854,5.233560090702948,8.646236308552785,3.717419354838709,5.921179624664876,0.1135386253053183,0.1056241836276511,0.0936330620180726,0.1097758081220979,0.1033151947776545,0.0711176901377129,0.0803420150579056,0.1370564355568655,0.0728856226552396,0.0902648151561027,0.609175,0.612925,0.6168,0.61375,0.613425,0.918625,0.922825,0.892725,0.9225,0.90675,0.0792429792429792,0.0818070818070818,0.0896214896214896,0.0782661782661782,0.084004884004884,0.0852258852258852,0.088034188034188,0.0758241758241758,0.0886446886446886,0.0865689865689865
95101,1.7088210836051945,1.7212922555852277,1.6892299619572348,1.7087186682824163,1.7273905996758507,2.2773211567732115,5.337104825291181,8.723609802073518,3.6527954256670903,5.9059829059829045,0.1137639939706106,0.10539314152211,0.0929716244501933,0.1098412275803576,0.1032204302160151,0.0712336702414992,0.0805026103370084,0.1371301683604055,0.0729248823683928,0.0904215857248532,0.609175,0.616175,0.61885,0.608025,0.614375,0.917875,0.924875,0.8939,0.9213,0.9064,0.0782661782661782,0.0808302808302808,0.0898656898656898,0.0792429792429792,0.0843711843711843,0.0849816849816849,0.0879120879120879,0.0754578754578754,0.0877899877899877,0.0862026862026862,1.7088210836051945,1.7212922555852277,1.6892299619572348,1.7087186682824163,1.7273905996758507,2.2773211567732115,5.337104825291181,8.723609802073518,3.6527954256670903,5.9059829059829045,0.1137639939706106,0.10539314152211,0.0929716244501933,0.1098412275803576,0.1032204302160151,0.0712336702414992,0.0805026103370084,0.1371301683604055,0.0729248823683928,0.0904215857248532,0.609175,0.616175,0.61885,0.608025,0.614375,0.917875,0.924875,0.8939,0.9213,0.9064,0.0782661782661782,0.0808302808302808,0.0898656898656898,0.0792429792429792,0.0843711843711843,0.0849816849816849,0.0879120879120879,0.0754578754578754,0.0877899877899877,0.0862026862026862,1.7088210836051945,1.7212922555852277,1.6892299619572348,1.7087186682824163,1.7273905996758507,2.2773211567732115,5.337104825291181,8.723609802073518,3.6527954256670903,5.9059829059829045,0.1137639939706106,0.10539314152211,0.0929716244501933,0.1098412275803576,0.1032204302160151,0.0712336702414992,0.0805026103370084,0.1371301683604055,0.0729248823683928,0.0904215857248532,0.609175,0.616175,0.61885,0.608025,0.614375,0.917875,0.924875,0.8939,0.9213,0.9064,0.0782661782661782,0.0808302808302808,0.0898656898656898,0.0792429792429792,0.0843711843711843,0.0849816849816849,0.0879120879120879,0.0754578754578754,0.0877899877899877,0.0862026862026862
96101,1.7207997420187036,1.7164998385534385,1.7031795141860313,1.7103235747303547,1.71847902883936,2.294851794071763,5.2755570117955415,8.74970400189439,3.757856434005957,5.886575927408597,0.1156307846611407,0.106832812773302,0.0937017848899469,0.1106220795398711,0.1039980010949706,0.0712334294893828,0.0806535338819844,0.1370398993672408,0.0729117846039622,0.0903691133843673,0.612375,0.612875,0.620225,0.6106,0.610775,0.919875,0.9237,0.894425,0.924425,0.906325,0.0777777777777777,0.081074481074481,0.0901098901098901,0.0777777777777777,0.0832722832722832,0.0853479853479853,0.088034188034188,0.0758241758241758,0.0879120879120879,0.0858363858363858,1.7207997420187036,1.7164998385534385,1.7031795141860313,1.7103235747303547,1.71847902883936,2.294851794071763,5.2755570117955415,8.74970400189439,3.757856434005957,5.886575927408597,0.1156307846611407,0.106832812773302,0.0937017848899469,0.1106220795398711,0.1039980010949706,0.0712334294893828,0.0806535338819844,0.1370398993672408,0.0729117846039622,0.0903691133843673,0.612375,0.612875,0.620225,0.6106,0.610775,0.919875,0.9237,0.894425,0.924425,0.906325,0.0777777777777777,0.081074481074481,0.0901098901098901,0.0777777777777777,0.0832722832722832,0.0853479853479853,0.088034188034188,0.0758241758241758,0.0879120879120879,0.0858363858363858,1.7207997420187036,1.7164998385534385,1.7031795141860313,1.7103235747303547,1.71847902883936,2.294851794071763,5.2755570117955415,8.74970400189439,3.757856434005957,5.886575927408597,0.1156307846611407,0.106832812773302,0.0937017848899469,0.1106220795398711,0.1039980010949706,0.0712334294893828,0.0806535338819844,0.1370398993672408,0.0729117846039622,0.0903691133843673,0.612375,0.612875,0.620225,0.6106,0.610775,0.919875,0.9237,0.894425,0.924425,0.906325,0.0777777777777777,0.081074481074481,0.0901098901098901,0.0777777777777777,0.0832722832722832,0.0853479853479853,0.088034188034188,0.0758241758241758,0.0879120879120879,0.0858363858363858
97101,1.703421570494509,1.712303664921466,1.713111520252499,1.7020288748966483,1.71308994913399,2.3025900189513564,5.1438574156588155,8.698468786808007,3.698356429262007,5.908944399677678,0.1138671489147936,0.105910023153328,0.0940187984085456,0.1110168948046872,0.1044502091687328,0.0712783927928358,0.0808043415539894,0.1373391087510722,0.0730225358549742,0.0905082329348569,0.606175,0.618,0.6198,0.606925,0.611725,0.92085,0.92145,0.893875,0.922425,0.906925,0.0788766788766788,0.0809523809523809,0.0904761904761904,0.077045177045177,0.0837606837606837,0.0846153846153846,0.0882783882783882,0.0757020757020757,0.0873015873015873,0.0853479853479853,1.703421570494509,1.712303664921466,1.713111520252499,1.7020288748966483,1.71308994913399,2.3025900189513564,5.1438574156588155,8.698468786808007,3.698356429262007,5.908944399677678,0.1138671489147936,0.105910023153328,0.0940187984085456,0.1110168948046872,0.1044502091687328,0.0712783927928358,0.0808043415539894,0.1373391087510722,0.0730225358549742,0.0905082329348569,0.606175,0.618,0.6198,0.606925,0.611725,0.92085,0.92145,0.893875,0.922425,0.906925,0.0788766788766788,0.0809523809523809,0.0904761904761904,0.077045177045177,0.0837606837606837,0.0846153846153846,0.0882783882783882,0.0757020757020757,0.0873015873015873,0.0853479853479853,1.703421570494509,1.712303664921466,1.713111520252499,1.7020288748966483,1.71308994913399,2.3025900189513564,5.1438574156588155,8.698468786808007,3.698356429262007,5.908944399677678,0.1138671489147936,0.105910023153328,0.0940187984085456,0.1110168948046872,0.1044502091687328,0.0712783927928358,0.0808043415539894,0.1373391087510722,0.0730225358549742,0.0905082329348569,0.606175,0.618,0.6198,0.606925,0.611725,0.92085,0.92145,0.893875,0.922425,0.906925,0.0788766788766788,0.0809523809523809,0.0904761904761904,0.077045177045177,0.0837606837606837,0.0846153846153846,0.0882783882783882,0.0757020757020757,0.0873015873015873,0.0853479853479853
98101,1.7015020773410037,1.7256550645287447,1.7006111332536205,1.7095979247730224,1.7282284231018818,2.2936908517350143,5.220305890009761,8.732054015636107,3.691958495460444,6.0,0.1152089484968466,0.1063020266459563,0.0946252975912417,0.1103295841574987,0.1039226068519096,0.0713274473920533,0.080840243908283,0.1373832218524136,0.0731089522957348,0.0905185022178237,0.608875,0.61645,0.62365,0.6145,0.61475,0.92075,0.923175,0.894475,0.9229,0.908825,0.0782661782661782,0.081074481074481,0.0894993894993895,0.0757020757020757,0.0838827838827838,0.0843711843711843,0.0875457875457875,0.0752136752136752,0.0879120879120879,0.0857142857142857,1.7015020773410037,1.7256550645287447,1.7006111332536205,1.7095979247730224,1.7282284231018818,2.2936908517350143,5.220305890009761,8.732054015636107,3.691958495460444,6.0,0.1152089484968466,0.1063020266459563,0.0946252975912417,0.1103295841574987,0.1039226068519096,0.0713274473920533,0.080840243908283,0.1373832218524136,0.0731089522957348,0.0905185022178237,0.608875,0.61645,0.62365,0.6145,0.61475,0.92075,0.923175,0.894475,0.9229,0.908825,0.0782661782661782,0.081074481074481,0.0894993894993895,0.0757020757020757,0.0838827838827838,0.0843711843711843,0.0875457875457875,0.0752136752136752,0.0879120879120879,0.0857142857142857,1.7015020773410037,1.7256550645287447,1.7006111332536205,1.7095979247730224,1.7282284231018818,2.2936908517350143,5.220305890009761,8.732054015636107,3.691958495460444,6.0,0.1152089484968466,0.1063020266459563,0.0946252975912417,0.1103295841574987,0.1039226068519096,0.0713274473920533,0.080840243908283,0.1373832218524136,0.0731089522957348,0.0905185022178237,0.608875,0.61645,0.62365,0.6145,0.61475,0.92075,0.923175,0.894475,0.9229,0.908825,0.0782661782661782,0.081074481074481,0.0894993894993895,0.0757020757020757,0.0838827838827838,0.0843711843711843,0.0875457875457875,0.0752136752136752,0.0879120879120879,0.0857142857142857
99101,1.6963629451273605,1.721900423039375,1.7037719702455403,1.704932793105666,1.7146247594611927,2.3084593116757786,5.358350236646386,8.728720874940564,3.6629285485421335,5.843058886224351,0.1155944226387312,0.1070407438696893,0.0943451560223851,0.1097977354351131,0.1036748056323402,0.0712479533904113,0.0806885614957933,0.1374679908737714,0.0731033912794363,0.090679810368286,0.60545,0.615875,0.620225,0.611275,0.61025,0.922275,0.92605,0.89485,0.921975,0.906175,0.0769230769230769,0.0805860805860805,0.0897435897435897,0.078021978021978,0.0843711843711843,0.0851037851037851,0.0881562881562881,0.0743589743589743,0.0874236874236874,0.086080586080586,1.6963629451273605,1.721900423039375,1.7037719702455403,1.704932793105666,1.7146247594611927,2.3084593116757786,5.358350236646386,8.728720874940564,3.6629285485421335,5.843058886224351,0.1155944226387312,0.1070407438696893,0.0943451560223851,0.1097977354351131,0.1036748056323402,0.0712479533904113,0.0806885614957933,0.1374679908737714,0.0731033912794363,0.090679810368286,0.60545,0.615875,0.620225,0.611275,0.61025,0.922275,0.92605,0.89485,0.921975,0.906175,0.0769230769230769,0.0805860805860805,0.0897435897435897,0.078021978021978,0.0843711843711843,0.0851037851037851,0.0881562881562881,0.0743589743589743,0.0874236874236874,0.086080586080586,1.6963629451273605,1.721900423039375,1.7037719702455403,1.704932793105666,1.7146247594611927,2.3084593116757786,5.358350236646386,8.728720874940564,3.6629285485421335,5.843058886224351,0.1155944226387312,0.1070407438696893,0.0943451560223851,0.1097977354351131,0.1036748056323402,0.0712479533904113,0.0806885614957933,0.1374679908737714,0.0731033912794363,0.090679810368286,0.60545,0.615875,0.620225,0.611275,0.61025,0.922275,0.92605,0.89485,0.921975,0.906175,0.0769230769230769,0.0805860805860805,0.0897435897435897,0.078021978021978,0.0843711843711843,0.0851037851037851,0.0881562881562881,0.0743589743589743,0.0874236874236874,0.086080586080586


==> data/inference_short.csv <==
gibbs_step,CD1_classic_MADneg_min,CD1_dwave_16_MADneg_min,CD1_dwave_32_MADneg_min,CD1_dwave_64_MADneg_min,CD1_dwave_8_MADneg_min,CD1_hybrid_16_MADneg_min,CD1_hybrid_32_MADneg_min,CD1_hybrid_64_MADneg_min,CD1_hybrid_8_MADneg_min,Naive_classic_MADneg_min,Naive_dwave_16_MADneg_min,Naive_dwave_32_MADneg_min,Naive_dwave_64_MADneg_min,Naive_dwave_8_MADneg_min,Naive_hybrid_16_MADneg_min,Naive_hybrid_32_MADneg_min,Naive_hybrid_64_MADneg_min,Naive_hybrid_8_MADneg_min,CD1_classic_l2_min,CD1_dwave_16_l2_min,CD1_dwave_32_l2_min,CD1_dwave_64_l2_min,CD1_dwave_8_l2_min,CD1_hybrid_16_l2_min,CD1_hybrid_32_l2_min,CD1_hybrid_64_l2_min,CD1_hybrid_8_l2_min,Naive_classic_l2_min,Naive_dwave_16_l2_min,Naive_dwave_32_l2_min,Naive_dwave_64_l2_min,Naive_dwave_8_l2_min,Naive_hybrid_16_l2_min,Naive_hybrid_32_l2_min,Naive_hybrid_64_l2_min,Naive_hybrid_8_l2_min,CD1_classic_precision_min,CD1_dwave_16_precision_min,CD1_dwave_32_precision_min,CD1_dwave_64_precision_min,CD1_dwave_8_precision_min,CD1_hybrid_16_precision_min,CD1_hybrid_32_precision_min,CD1_hybrid_64_precision_min,CD1_hybrid_8_precision_min,Naive_classic_precision_min,Naive_dwave_16_precision_min,Naive_dwave_32_precision_min,Naive_dwave_64_precision_min,Naive_dwave_8_precision_min,Naive_hybrid_16_precision_min,Naive_hybrid_32_precision_min,Naive_hybrid_64_precision_min,Naive_hybrid_8_precision_min,CD1_classic_recall_min,CD1_dwave_16_recall_min,CD1_dwave_32_recall_min,CD1_dwave_64_recall_min,CD1_dwave_8_recall_min,CD1_hybrid_16_recall_min,CD1_hybrid_32_recall_min,CD1_hybrid_64_recall_min,CD1_hybrid_8_recall_min,Naive_classic_recall_min,Naive_dwave_16_recall_min,Naive_dwave_32_recall_min,Naive_dwave_64_recall_min,Naive_dwave_8_recall_min,Naive_hybrid_16_recall_min,Naive_hybrid_32_recall_min,Naive_hybrid_64_recall_min,Naive_hybrid_8_recall_min,CD1_classic_MADneg_median,CD1_dwave_16_MADneg_median,CD1_dwave_32_MADneg_median,CD1_dwave_64_MADneg_median,CD1_dwave_8_MADneg_median,CD1_hybrid_16_MADneg_median,CD1_hybrid_32_MADneg_median,CD1_hybrid_64_MADneg_median,CD1_hybrid_8_MADneg_median,Naive_classic_MADneg_median,Naive_dwave_16_MADneg_median,Naive_dwave_32_MADneg_median,Naive_dwave_64_MADneg_median,Naive_dwave_8_MADneg_median,Naive_hybrid_16_MADneg_median,Naive_hybrid_32_MADneg_median,Naive_hybrid_64_MADneg_median,Naive_hybrid_8_MADneg_median,CD1_classic_l2_median,CD1_dwave_16_l2_median,CD1_dwave_32_l2_median,CD1_dwave_64_l2_median,CD1_dwave_8_l2_median,CD1_hybrid_16_l2_median,CD1_hybrid_32_l2_median,CD1_hybrid_64_l2_median,CD1_hybrid_8_l2_median,Naive_classic_l2_median,Naive_dwave_16_l2_median,Naive_dwave_32_l2_median,Naive_dwave_64_l2_median,Naive_dwave_8_l2_median,Naive_hybrid_16_l2_median,Naive_hybrid_32_l2_median,Naive_hybrid_64_l2_median,Naive_hybrid_8_l2_median,CD1_classic_precision_median,CD1_dwave_16_precision_median,CD1_dwave_32_precision_median,CD1_dwave_64_precision_median,CD1_dwave_8_precision_median,CD1_hybrid_16_precision_median,CD1_hybrid_32_precision_median,CD1_hybrid_64_precision_median,CD1_hybrid_8_precision_median,Naive_classic_precision_median,Naive_dwave_16_precision_median,Naive_dwave_32_precision_median,Naive_dwave_64_precision_median,Naive_dwave_8_precision_median,Naive_hybrid_16_precision_median,Naive_hybrid_32_precision_median,Naive_hybrid_64_precision_median,Naive_hybrid_8_precision_median,CD1_classic_recall_median,CD1_dwave_16_recall_median,CD1_dwave_32_recall_median,CD1_dwave_64_recall_median,CD1_dwave_8_recall_median,CD1_hybrid_16_recall_median,CD1_hybrid_32_recall_median,CD1_hybrid_64_recall_median,CD1_hybrid_8_recall_median,Naive_classic_recall_median,Naive_dwave_16_recall_median,Naive_dwave_32_recall_median,Naive_dwave_64_recall_median,Naive_dwave_8_recall_median,Naive_hybrid_16_recall_median,Naive_hybrid_32_recall_median,Naive_hybrid_64_recall_median,Naive_hybrid_8_recall_median,CD1_classic_MADneg_max,CD1_dwave_16_MADneg_max,CD1_dwave_32_MADneg_max,CD1_dwave_64_MADneg_max,CD1_dwave_8_MADneg_max,CD1_hybrid_16_MADneg_max,CD1_hybrid_32_MADneg_max,CD1_hybrid_64_MADneg_max,CD1_hybrid_8_MADneg_max,Naive_classic_MADneg_max,Naive_dwave_16_MADneg_max,Naive_dwave_32_MADneg_max,Naive_dwave_64_MADneg_max,Naive_dwave_8_MADneg_max,Naive_hybrid_16_MADneg_max,Naive_hybrid_32_MADneg_max,Naive_hybrid_64_MADneg_max,Naive_hybrid_8_MADneg_max,CD1_classic_l2_max,CD1_dwave_16_l2_max,CD1_dwave_32_l2_max,CD1_dwave_64_l2_max,CD1_dwave_8_l2_max,CD1_hybrid_16_l2_max,CD1_hybrid_32_l2_max,CD1_hybrid_64_l2_max,CD1_hybrid_8_l2_max,Naive_classic_l2_max,Naive_dwave_16_l2_max,Naive_dwave_32_l2_max,Naive_dwave_64_l2_max,Naive_dwave_8_l2_max,Naive_hybrid_16_l2_max,Naive_hybrid_32_l2_max,Naive_hybrid_64_l2_max,Naive_hybrid_8_l2_max,CD1_classic_precision_max,CD1_dwave_16_precision_max,CD1_dwave_32_precision_max,CD1_dwave_64_precision_max,CD1_dwave_8_precision_max,CD1_hybrid_16_precision_max,CD1_hybrid_32_precision_max,CD1_hybrid_64_precision_max,CD1_hybrid_8_precision_max,Naive_classic_precision_max,Naive_dwave_16_precision_max,Naive_dwave_32_precision_max,Naive_dwave_64_precision_max,Naive_dwave_8_precision_max,Naive_hybrid_16_precision_max,Naive_hybrid_32_precision_max,Naive_hybrid_64_precision_max,Naive_hybrid_8_precision_max,CD1_classic_recall_max,CD1_dwave_16_recall_max,CD1_dwave_32_recall_max,CD1_dwave_64_recall_max,CD1_dwave_8_recall_max,CD1_hybrid_16_recall_max,CD1_hybrid_32_recall_max,CD1_hybrid_64_recall_max,CD1_hybrid_8_recall_max,Naive_classic_recall_max,Naive_dwave_16_recall_max,Naive_dwave_32_recall_max,Naive_dwave_64_recall_max,Naive_dwave_8_recall_max,Naive_hybrid_16_recall_max,Naive_hybrid_32_recall_max,Naive_hybrid_64_recall_max,Naive_hybrid_8_recall_max
1,53.66405,48.853175,52.1372,53.224,39.93885,51.2464,52.900775,53.42855,46.754975,53.654775,28.70515,48.8456,51.9789,27.78061951548789,41.2516,51.2561,52.8349,40.70595,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,53.665225,48.99735,52.178125,53.244525,40.1815,51.327225,52.9241,53.446925,46.916325,53.68505,41.830725,48.924975,52.08265,28.7676,47.7513,51.330225,52.882575,41.192675,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,53.6789,49.047475,52.238,53.31465,40.346525,51.361275,52.95505,53.5035,47.035325,53.6976,43.2898,49.70075,52.28825,30.88055,48.510975,51.67725,53.0014,42.3372,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.9999389629846313,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.5e-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0001221001221001,0.0,0.0,0.0,0.0
2,23.713925,26.3636,25.30395,24.567764194104857,25.846596164904124,25.039275,24.43238580964524,24.14697867446686,24.791225,26.147875,20.03700815135353,27.886875,27.56055,19.272047681584,23.22816873150424,27.02635,26.79275,22.8605072008445,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.1462219963025455,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.1694515103244609,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00235,0.0,0.0,0.0,0.001325,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0076923076923076,0.0,0.0,0.0,0.005006105006105,24.8424,26.5603,25.8962,25.36085,25.9306,25.672825,25.37095,25.070675,25.37953448836221,26.420325,26.3461,27.996025,27.7638,20.16232918006431,26.327341367068353,27.178729468236707,27.056175,23.242045397604848,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.1863917253340684,0.0110512415130498,0.0110512415130498,0.1527753612170452,0.0110512415130498,0.0110512415130498,0.0110512415130498,0.1949634249246666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.5e-05,0.0,0.0,0.0048,0.0,0.0,0.0,0.00215,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0001221001221001,0.0,0.0,0.0114774114774114,0.0,0.0,0.0,0.0062271062271062,25.43321083027076,27.0829,26.42815,25.97425,26.466275,26.28295,25.8935,25.693675,25.9536,26.46475,27.2426,28.02145,27.8409,22.22039292336992,26.820875,27.282475,27.135975,24.3407264625629,0.9999389629846313,0.0110512415130498,0.0110512415130498,0.9999389629846313,0.9999389629846313,0.0110512415130498,0.9999389629846313,0.9999389629846313,0.9999389629846313,0.0110512415130498,0.9999389629846313,0.0110512415130498,0.707020459176946,0.2665702094802409,0.707020459176946,0.9999389629846313,0.0110512415130498,0.2687752133812593,2.5e-05,0.0,0.0,2.5e-05,2.5e-05,0.0,2.5e-05,2.5e-05,2.5e-05,0.0,0.0063,0.0,5e-05,0.0101,0.00315,2.5e-05,0.0,0.005325,0.0001221001221001,0.0,0.0,0.0001221001221001,0.0001221001221001,0.0,0.0001221001221001,0.0001221001221001,0.0001221001221001,0.0,0.0118437118437118,0.0,0.0002442002442002,0.0129426129426129,0.0064713064713064,0.0001221001221001,0.0,0.0087912087912087
3,19.512446523729704,22.090079047428457,20.980712463101018,20.29344807745228,21.762362843829848,20.74886826901433,20.17397068387613,19.89233348346094,20.704660359413324,22.918309154577287,16.653748461598887,24.03625944647415,24.00707995596918,16.04379913364351,19.93427002171414,23.533948764134895,23.38600265139198,19.646572653546155,0.2037033435366873,0.1708769070094039,0.1728523349416475,0.2022215485421361,0.1253002470747832,0.1902895415559545,0.1754384590196659,0.1796812096525035,0.1335556564442288,0.1991442968221341,0.1122394718579965,0.1597465346597701,0.1886589923885559,0.0907781798703331,0.1248311811129413,0.1826124788996676,0.212914243650642,0.0974018035417684,0.000375,0.000175,0.0004,0.0003,0.001175,0.000425,0.000375,0.000425,0.00065,0.0003,0.00165,0.00065,0.00035,0.025075,0.001325,0.000575,0.000325,0.012175,0.0017094017094017,0.0008547008547008,0.0019536019536019,0.0014652014652014,0.0056166056166056,0.0019536019536019,0.0017094017094017,0.0019536019536019,0.0031746031746031,0.0014652014652014,0.0074481074481074,0.0031746031746031,0.0017094017094017,0.0467643467643467,0.0061050061050061,0.0028083028083028,0.0015873015873015,0.0293040293040293,20.765154737184456,22.28001000750563,21.61296296296296,21.161755877938965,21.92996771206167,21.503953756068267,21.193113285453318,20.902712441197078,21.33606988211148,23.16074822446734,22.121955502044298,24.06657826261009,24.163685935115936,16.725667876635416,22.525225450901804,23.60170106316448,23.653144929348507,19.918588908473193,0.26010456799923,0.2038249159485811,0.2032192117836667,0.2233336734457648,0.1285872529769281,0.1991442968221341,0.2315101249605345,0.2118032782010638,0.1563732677983199,0.2670327716280362,0.1333576611332614,0.1792651505756446,0.212914243650642,0.110804692999412,0.145880160585492,0.2032192117836667,0.2670327716280362,0.1133360446564045,0.000725,0.0006,0.00065,0.00065,0.0017,0.000675,0.0006,0.00075,0.001175,0.00035,0.003325,0.0008,0.00055,0.042675,0.00185,0.00065,0.000375,0.021325,0.0026862026862026,0.0029304029304029,0.003052503052503,0.0026862026862026,0.0079365079365079,0.0031746031746031,0.0024420024420024,0.0032967032967032,0.0052503052503052,0.0017094017094017,0.0113553113553113,0.0037851037851037,0.0026862026862026,0.0503052503052503,0.0072039072039072,0.003052503052503,0.0017094017094017,0.0346764346764346,21.707215205702138,23.188583002025357,22.531162464985993,22.138441532459737,22.79554954819654,22.45172344789634,22.087257721645617,21.937723532501312,22.289713313653873,23.185915070274596,23.38661291130365,24.222219442637716,24.215059412132582,18.784137241326256,23.267229078529052,23.74880520455398,23.682900595327432,21.01065472123099,0.2746515706314731,0.3778029546627744,0.249755740063726,0.2884636251386175,0.1485257973970364,0.2561676683960286,0.2746515706314731,0.2561676683960286,0.1958046683721253,0.2884636251386174,0.1575077065327826,0.1958046683721253,0.2670327716280362,0.1895509032707015,0.1719460080803841,0.2082214940018074,0.2771299453647267,0.1971788268480721,0.000875,0.0009,0.001,0.0008,0.00205,0.00095,0.000975,0.0009,0.00175,0.000675,0.045275,0.000975,0.0007,0.06505,0.021375,0.000875,0.00055,0.03205,0.0036630036630036,0.0042735042735042,0.0043956043956043,0.0032967032967032,0.0086691086691086,0.0039072039072039,0.0042735042735042,0.0041514041514041,0.0074481074481074,0.0031746031746031,0.0489621489621489,0.0047619047619047,0.0034188034188034,0.0575091575091575,0.0301587301587301,0.0039072039072039,0.0026862026862026,0.039072039072039
4,16.725523244113504,18.94662226931033,17.978835180856144,17.414070553921196,18.669057273188038,17.798119705386995,17.311915300271604,17.05243831895576,17.830113593431225,20.435833647443147,14.642481924988703,20.961195687848722,21.24517184942717,14.208036786456962,17.8350638659479,20.70267414656235,20.754901220586383,17.632467286174855,0.097552179248147,0.0723655145394196,0.0841040318438377,0.0859066045121649,0.0655154693879143,0.0827430963856722,0.0850645340532669,0.089275232557539,0.0675072672231511,0.0818974846223157,0.0609536581618454,0.0587866986702975,0.0673337615879758,0.0722966096011868,0.0579480859923266,0.0651349651803325,0.0694203855487606,0.0701676905224603,0.005,0.00465,0.005425,0.004875,0.00875,0.005,0.004675,0.004275,0.0072,0.00475,0.01405,0.00745,0.005625,0.073975,0.01045,0.006225,0.00565,0.039225,0.0163614163614163,0.0186813186813186,0.0183150183150183,0.0166056166056166,0.0332112332112332,0.0195360195360195,0.017094017094017,0.0157509157509157,0.0249084249084249,0.0199023199023199,0.0454212454212454,0.0321123321123321,0.0251526251526251,0.0805860805860805,0.0382173382173382,0.0277167277167277,0.0234432234432234,0.0714285714285714,17.78690134461399,19.119636152896412,18.498526782341536,18.131624017731212,18.996667508205,18.429136436920597,18.1490958545308,17.93544890860513,18.382446647112367,20.65059786977492,18.9853693472478,20.974287805001136,21.30022891354112,14.714394301962221,19.70799045006604,20.83094476487923,21.01184190677327,17.77590284605777,0.1033455141176368,0.0835356658193842,0.0873437114637352,0.0959890247731298,0.0685146424159957,0.0884755881290399,0.105926782473203,0.0950326262937356,0.0819546969615487,0.0831501098923622,0.0659919250498421,0.0640096234326453,0.0712249354030916,0.0943570529899092,0.0651961671568045,0.0693890002626132,0.0750603611607146,0.0912128055302859,0.0062,0.005625,0.00585,0.00635,0.00975,0.005475,0.0059,0.005975,0.00765,0.004925,0.0226,0.009775,0.006175,0.111975,0.01515,0.007125,0.005825,0.059225,0.0181929181929181,0.0219780219780219,0.0219780219780219,0.0221001221001221,0.0346764346764346,0.0199023199023199,0.0203907203907203,0.0185592185592185,0.0286935286935286,0.0206349206349206,0.0568986568986569,0.0371184371184371,0.026007326007326,0.0954822954822954,0.046031746031746,0.0296703296703296,0.0246642246642246,0.0758241758241758,19.043341708542716,20.285176068719547,19.73608527326663,19.399321693254613,20.02562421185372,19.6729986431479,19.389068897093914,19.211805468377314,19.5958904109589,20.722382734969727,20.45225417110401,21.32993300085638,21.349887985501045,16.59777003860587,20.537719165277146,21.07886983455466,21.04777830864787,18.71195128932372,0.112650364014847,0.0902484423906078,0.1015135130916907,0.1159138626422173,0.0877708291318601,0.0934842030599252,0.1084614309666499,0.1198163909665824,0.0845266932834628,0.0852825980591852,0.1216385459554178,0.065735827824121,0.074181734239498,0.1579526857518589,0.1213149288325751,0.0711495228030658,0.0770589982509527,0.1529593710122932,0.008075,0.00895,0.0088,0.00825,0.0135,0.0086,0.0077,0.008725,0.0114,0.005825,0.1148,0.009925,0.007125,0.146425,0.058575,0.007425,0.006625,0.077225,0.0225885225885225,0.0294261294261294,0.0262515262515262,0.0246642246642246,0.0431013431013431,0.0275946275946275,0.0247863247863247,0.0257631257631257,0.0395604395604395,0.0229548229548229,0.0887667887667887,0.0401709401709401,0.0297924297924297,0.1021978021978022,0.0698412698412698,0.0312576312576312,0.0283272283272283,0.0868131868131868
5,14.730852444829079,16.605603004733485,15.822201844210097,15.350456708139328,16.44204711277882,15.682298429186078,15.264118246687055,15.038651399491094,15.749597032109504,18.47477163430956,13.465357608898278,18.54808836463345,19.062202304737518,13.145734713199047,16.355491732426177,18.496884535500907,18.70723591594359,16.23825638084313,0.0748462052420159,0.0552814432125924,0.0600511477012362,0.0694391838021997,0.0492181863330355,0.0607812245706727,0.0647878282585051,0.0664400880330742,0.0534751911855593,0.0505603865548822,0.0489216225999313,0.041382396433164,0.0436281383893749,0.0657212173220174,0.0448479978463976,0.042462659762115,0.0446655006842017,0.0586915737364104,0.015025,0.016625,0.01645,0.014975,0.024825,0.016325,0.01545,0.01465,0.020425,0.017175,0.0444,0.026225,0.021475,0.137675,0.033875,0.02315,0.02005,0.07955,0.036019536019536,0.0521367521367521,0.0455433455433455,0.0391941391941391,0.073992673992674,0.0439560439560439,0.0417582417582417,0.0367521367521367,0.0601953601953602,0.056043956043956,0.0992673992673992,0.0854700854700854,0.0721611721611721,0.1129426129426129,0.0959706959706959,0.078998778998779,0.0683760683760683,0.113064713064713,15.664612631040654,16.76354073123797,16.232879870878488,15.957214185123544,16.798888860310193,16.200502667213787,15.970009732110844,15.74505888376856,16.166460555469676,18.6641314577875,16.78724541615438,18.63516199819285,19.110932270509185,13.516712532080023,17.67108266218946,18.696319803449864,18.8945354354814,16.271279716177332,0.079986531359282,0.0607026537475945,0.0674735744863637,0.0710879775657776,0.0540268074266949,0.0738720530962596,0.0822078074187402,0.0800790814015601,0.0585410270886823,0.0548759124792676,0.0559452302948148,0.0446190601694995,0.0442015644035891,0.0837377295558897,0.0486757992143302,0.0442957828701488,0.0482880238097523,0.0775485369468187,0.01875,0.020625,0.02005,0.019625,0.029575,0.018925,0.019725,0.019525,0.022975,0.0175,0.06465,0.033175,0.02375,0.191475,0.04355,0.025025,0.02045,0.105075,0.0482295482295482,0.0612942612942612,0.0568986568986569,0.049084249084249,0.0813186813186813,0.0578754578754578,0.0517704517704517,0.0499389499389499,0.0682539682539682,0.0575091575091575,0.114041514041514,0.0986568986568986,0.0822954822954823,0.1323565323565323,0.1083028083028083,0.0862026862026862,0.0711843711843711,0.128083028083028,17.0379451255108,18.078276344222704,17.60624777591378,17.32037257937616,17.88737918835081,17.591709660202813,17.32705296836118,17.18011366519511,17.535461807416482,18.771323155216283,18.321970489744665,19.108289902698264,19.163006519238145,15.179659641086598,18.534816923275972,19.02039038885189,18.995219958590013,17.077815199087404,0.0988649812012181,0.0702353714816702,0.0819085131114642,0.0879718354721864,0.066758693532947,0.0810340256891375,0.0847219649596636,0.0951710120336765,0.0718274176630684,0.0584680513640558,0.1073902634942468,0.0490606670504232,0.0488024611415066,0.1370388112210382,0.1011601296352889,0.0463369265072616,0.0487825627261505,0.1283512108988681,0.026175,0.0282,0.02725,0.026025,0.0406,0.0273,0.0259,0.025975,0.03325,0.02015,0.19535,0.035875,0.0259,0.234225,0.103425,0.02695,0.023275,0.12825,0.052014652014652,0.071062271062271,0.0588522588522588,0.0568986568986569,0.0877899877899877,0.0623931623931623,0.059096459096459,0.0544566544566544,0.0775335775335775,0.0664224664224664,0.1218559218559218,0.1004884004884004,0.0843711843711843,0.1457875457875458,0.1156288156288156,0.0885225885225885,0.0785103785103785,0.1374847374847375
6,13.286950457198946,14.86629828411284,14.211250453438359,13.781687955732535,14.820921315547874,14.116028118596144,13.73427750304223,13.58365014094706,14.194490905289568,16.91082338871123,12.654930297556156,16.76717166271296,17.369852513612095,12.427098781061236,15.26575092652509,16.844615506705818,17.104781095438724,15.146623851048785,0.065535638750196,0.0492861066820042,0.0523169843628627,0.0618958886976303,0.0455039190736346,0.0540520863614048,0.0563767112796759,0.0612189534621745,0.0493027532535509,0.0411528859241032,0.04342626404508,0.0360577719931141,0.035610206677616,0.0613256986532569,0.0392685484831113,0.0354497867300234,0.0367058145805485,0.0530553630743058,0.03145,0.035125,0.033525,0.032025,0.045675,0.033625,0.032425,0.031225,0.0376,0.037075,0.088575,0.059275,0.05025,0.204,0.06705,0.0501,0.04315,0.12355,0.0553113553113553,0.0877899877899877,0.0732600732600732,0.0631257631257631,0.1075702075702075,0.0713064713064713,0.0638583638583638,0.0588522588522588,0.0907203907203907,0.0958485958485958,0.1433455433455433,0.1449328449328449,0.131013431013431,0.1336996336996337,0.1489621489621489,0.1335775335775335,0.1161172161172161,0.1518925518925518,14.142984409799555,15.030906123308588,14.583479973736047,14.335866460522523,15.128423438859162,14.532709789291156,14.386066154290061,14.188153584064999,14.595938468055813,17.127458632532004,15.313737782463738,16.917571262283097,17.479912015688768,12.760195758564437,16.206499066856953,17.052902238983094,17.250864870531505,15.187586859457703,0.0706659647081026,0.0552142091389374,0.0614544788889517,0.0628354427460462,0.0485473223031785,0.0599893200285507,0.0642934169384256,0.0703952451696626,0.0551896748777667,0.0445345415908032,0.0517020792023174,0.0383798846075439,0.0373807407781937,0.0777895026905486,0.0422564825919242,0.0367300320465565,0.0386939617181899,0.0701243196726516,0.03695,0.043175,0.0386,0.041275,0.05775,0.040325,0.03955,0.039075,0.0455,0.0391,0.122675,0.0705,0.05415,0.2644,0.082275,0.054925,0.0461,0.1514,0.0738705738705738,0.0975579975579975,0.0881562881562881,0.0788766788766788,0.1201465201465201,0.0918192918192918,0.0852258852258852,0.0777777777777777,0.105006105006105,0.1054945054945055,0.1521367521367521,0.156043956043956,0.1439560439560439,0.162026862026862,0.1625152625152625,0.1443223443223443,0.1224664224664224,0.1725274725274725,15.549223065407052,16.421064904780412,15.999482656043872,15.764766652031302,16.224818589055094,15.991773379899108,15.791979949874687,15.662099042605352,15.933525561097255,17.23929693382143,16.80396083056752,17.476600494299607,17.56983416688602,14.25113065326633,17.04429497829466,17.406884935256343,17.415553046811418,15.882566033430317,0.0887019304435235,0.0645517890975493,0.0750152724948624,0.0772232878058213,0.0634192104529235,0.0699880901092508,0.079319120410875,0.0875764669402188,0.068867639829856,0.0467110900347966,0.10050987249504,0.041772684331039,0.0385140948428815,0.1265730848847933,0.0900709288178754,0.0383477878337085,0.0408069629563698,0.1129939494492945,0.04995,0.054425,0.052775,0.052025,0.07415,0.053625,0.05335,0.05105,0.06185,0.044825,0.266525,0.076475,0.05665,0.308825,0.15005,0.056975,0.051075,0.174975,0.0821733821733821,0.1075702075702075,0.0938949938949939,0.0854700854700854,0.136019536019536,0.0991452991452991,0.0881562881562881,0.0846153846153846,0.1133089133089133,0.1158730158730158,0.1714285714285714,0.1605616605616605,0.145054945054945,0.1733821733821733,0.1675213675213675,0.149084249084249,0.1371184371184371,0.184981684981685
7,12.228442948431377,13.614481252662975,13.007281874751754,12.641205897840969,13.58654655665937,12.920486138692509,12.615346011621764,12.478350189633375,12.977666897913444,15.704010916972146,12.092508070800399,15.465271657237086,16.04895893500564,11.964381157512662,14.395947578771262,15.601046399559412,15.863667163572302,14.288835495755245,0.0610615291284979,0.0452599643761027,0.0524143081144694,0.0578588489101662,0.0428976051561671,0.0507580034836129,0.0547182947544643,0.0553978910890107,0.0472216692416541,0.0366242123007474,0.0415858856007395,0.0341888554148653,0.0324941826704349,0.0586495584673433,0.0365460441190957,0.0323459196903498,0.0336181861142963,0.048990404309312,0.049325,0.057875,0.0509,0.0505,0.070825,0.05315,0.051625,0.04925,0.05875,0.0612,0.1392,0.101075,0.08395,0.26465,0.1046,0.084575,0.07415,0.17035,0.071062271062271,0.1119658119658119,0.0923076923076923,0.0788766788766788,0.1371184371184371,0.0948717948717948,0.0842490842490842,0.0763125763125763,0.1135531135531135,0.1344322344322344,0.1582417582417582,0.1915750915750916,0.1765567765567765,0.1495726495726495,0.1818070818070818,0.1785103785103785,0.163003663003663,0.1858363858363858,13.017007814401211,13.679576415784199,13.320468214796236,13.165944389114694,13.866404235102484,13.347697081881535,13.224992587401278,13.065682815824202,13.368277591517431,15.940514469453376,14.294280018402084,15.661473371258683,16.199087356887176,12.247234390080926,15.074365628604383,15.826813957950714,16.012544462244428,14.318499127399651,0.0680809218931418,0.0494535307821814,0.0571097541117331,0.0602075425342048,0.0455164140306328,0.054490044421492,0.0628280818532596,0.065010811129988,0.0498288001417936,0.0393034147654577,0.0491247128371029,0.0353513518773315,0.0338494859197429,0.0740210855487724,0.0393760792864837,0.0337133818964526,0.0344557276852178,0.0632509460817609,0.058075,0.07015,0.061175,0.06325,0.08725,0.063525,0.06245,0.0589,0.072525,0.067,0.184875,0.1155,0.091075,0.32655,0.126725,0.091425,0.079275,0.19725,0.0956043956043956,0.1305250305250305,0.1128205128205128,0.1046398046398046,0.1542124542124542,0.1199023199023199,0.1061050061050061,0.1008547008547008,0.1361416361416361,0.1512820512820512,0.1874236874236874,0.2047619047619047,0.1903540903540903,0.1826617826617826,0.2068376068376068,0.1948717948717948,0.1753357753357753,0.2079365079365079,14.396193133951137,15.116438901419663,14.703139816668422,14.537428225254173,14.968359028170152,14.735148122722713,14.603585079741663,14.46805153825927,14.727729083665338,16.080590330239588,15.71872095724907,16.28767694746503,16.34826155777523,13.632011967090502,15.909788921152558,16.206761886555423,16.229550519049948,15.022780690652684,0.0856065819583303,0.0626129514480598,0.0726907102007106,0.0769509898531083,0.0607308958523419,0.0673124266611656,0.0763309190597745,0.0819474274744598,0.0644247452919085,0.0410137000837725,0.0965902563072389,0.039183895661159,0.0355985795037827,0.1195635358329145,0.0826889048579801,0.0349835479309269,0.0364409627686945,0.1029639837974929,0.075425,0.086325,0.082725,0.0782,0.10915,0.0816,0.078175,0.075775,0.09265,0.0734,0.326275,0.125475,0.0923,0.373225,0.193075,0.095875,0.08365,0.219625,0.1015873015873015,0.136996336996337,0.1213675213675213,0.1112332112332112,0.1654456654456654,0.1256410256410256,0.1166056166056166,0.1124542124542124,0.1424908424908424,0.1554334554334554,0.2045177045177045,0.2111111111111111,0.1963369963369963,0.194017094017094,0.2151404151404151,0.1973137973137973,0.1826617826617826,0.2177045177045177
8,11.43289174361033,12.578328021573915,12.059049059049059,11.772549019607844,12.619293787785857,11.979703251263478,11.721285549628755,11.650820508688529,12.046698653290441,14.783110149990296,11.741826381059752,14.517968230959717,15.006129320019568,11.60182858133287,13.720748931728478,14.62496402463593,14.869399830938294,13.611353269133298,0.0586001589567645,0.0449933623257703,0.051137582702221,0.0537464639111407,0.0431190189986044,0.0489934263352057,0.0534393134885351,0.0552430586697208,0.0448598826279271,0.0340889366292305,0.04095070730032,0.0333820908475167,0.0313471010850731,0.0573316855976783,0.0344946549912412,0.0303995941234931,0.0318090183627595,0.045994419402514,0.065875,0.0795,0.073375,0.06925,0.0962,0.073,0.067325,0.069175,0.081825,0.08775,0.1904,0.143575,0.121975,0.31815,0.14755,0.12265,0.10545,0.21185,0.0859584859584859,0.1294261294261294,0.1097680097680097,0.0987789987789987,0.1507936507936507,0.1141636141636141,0.098046398046398,0.093040293040293,0.1326007326007326,0.1636141636141636,0.1700854700854701,0.2218559218559218,0.2133089133089133,0.1608058608058608,0.2118437118437118,0.2133089133089133,0.1925518925518925,0.2122100122100122,12.220795820829167,12.687388042991492,12.394223566295814,12.313584379358437,12.80033388981636,12.460325476992143,12.293146752780768,12.199610624391601,12.437552600572294,14.94450745525464,13.59709252268362,14.68810548977395,15.178530719252251,11.854863282816133,14.213651565825478,14.843444730077122,15.030477480528276,13.688646977570215,0.0648090533508171,0.0463701358055936,0.0525491771693494,0.0570624390378,0.0449859781630831,0.0539893537448421,0.0560830539853857,0.0640803228971036,0.0490481139718827,0.0365670770575005,0.0485089210932032,0.0348528814112685,0.0320427728256116,0.0711644825377004,0.0377897263728337,0.0318460478868838,0.0322385819554775,0.0588018274026055,0.078875,0.09685,0.085075,0.085275,0.1128,0.086,0.084925,0.0812,0.0979,0.098275,0.24505,0.164225,0.131225,0.37645,0.170525,0.13025,0.1141,0.2394,0.1169719169719169,0.1526251526251526,0.134065934065934,0.1239316239316239,0.1777777777777777,0.1356532356532356,0.1245421245421245,0.118070818070818,0.1572649572649572,0.189010989010989,0.2113553113553113,0.2355311355311355,0.2288156288156288,0.194017094017094,0.2371184371184371,0.2339438339438339,0.2142857142857142,0.2373626373626373,13.481037442334513,14.051982618142315,13.730338594361257,13.602391146296146,13.930985837574685,13.745846817691477,13.625476407751355,13.5721961047683,13.782176600321291,15.192762661148244,14.90930706521739,15.386607116793648,15.41063751032146,13.18178485004033,15.084345122881107,15.286972131988374,15.29103635132084,14.304796041362684,0.0829683790197311,0.0630778209404891,0.0708444050239566,0.071479567108373,0.0589750385301285,0.0658905844493004,0.0740190039910128,0.0759687750127905,0.0645832717018396,0.0394770254050316,0.0935141166013832,0.0383894002919452,0.0337335429435712,0.1170763197393988,0.0767015019993515,0.0340448094092746,0.0344460498756577,0.0962602909485908,0.1003,0.1181,0.10735,0.10375,0.144025,0.109,0.106175,0.101125,0.1196,0.106025,0.3791,0.1752,0.132225,0.42305,0.233575,0.137075,0.118275,0.260125,0.1195360195360195,0.1605616605616605,0.1451770451770452,0.1326007326007326,0.1865689865689865,0.1503052503052503,0.1354090354090354,0.1277167277167277,0.1642246642246642,0.1953601953601953,0.2293040293040293,0.2468864468864469,0.2339438339438339,0.2074481074481074,0.2493284493284493,0.2357753357753357,0.2186813186813186,0.246031746031746
9,10.785096781209221,11.764610796800536,11.323344411788941,11.065381460213288,11.848128975003696,11.213475118841535,11.054147276211333,10.958803642510496,11.330015612802498,14.008130081300813,11.476416929661493,13.779838295687885,14.178062764031383,11.325858934315416,13.146168288103771,13.82397759441065,14.104534746760896,13.061999786575607,0.0572271369630142,0.044392072728789,0.0496345877947132,0.0535392266016902,0.0418477291989502,0.0471102556604304,0.0520045419494747,0.0540321424157229,0.0445050191272684,0.0329927592099125,0.0403978320853909,0.0329551780140221,0.0306862288898922,0.0562069280048956,0.0337436261607711,0.0295330461996483,0.0307932966201976,0.0441359380837277,0.0804,0.101225,0.089825,0.08575,0.120325,0.090175,0.08675,0.08305,0.100225,0.11835,0.24125,0.18475,0.159925,0.364325,0.183875,0.1595,0.141575,0.251475,0.0960927960927961,0.1463980463980464,0.1217338217338217,0.1052503052503052,0.1700854700854701,0.1278388278388278,0.1118437118437118,0.1018315018315018,0.1483516483516483,0.194017094017094,0.1805860805860805,0.2409035409035409,0.236996336996337,0.1691086691086691,0.2291819291819291,0.2401709401709401,0.2207570207570207,0.2279609279609279,11.565171668940426,11.891539504427843,11.676356924496742,11.624409921895117,11.935757057313943,11.726072322430312,11.583898113633795,11.51643500056967,11.694183864915571,14.186828651846746,12.983274866234364,13.9334751498743,14.375011190355407,11.605974517906336,13.533741348372212,14.090091436084384,14.253129878928918,13.122979354082654,0.0620335843324346,0.0449125331579177,0.0522269089614353,0.0562038757010505,0.0428972608762494,0.0501446906226962,0.0574993779500542,0.0582745505887451,0.0486508397566979,0.0351387284320638,0.0478819024061078,0.0344656145320037,0.0314386322119914,0.0695551129399068,0.0370103361806996,0.0309326729510757,0.0309645497411513,0.0557548460295255,0.0967,0.119725,0.10795,0.1045,0.140725,0.11065,0.1063,0.099725,0.12105,0.129775,0.294475,0.209275,0.1701,0.4192,0.21155,0.168,0.151,0.274275,0.126007326007326,0.1649572649572649,0.1465201465201465,0.1385836385836386,0.1937728937728937,0.1562881562881563,0.1366300366300366,0.1304029304029304,0.1695970695970696,0.22002442002442,0.2328449328449328,0.2625152625152625,0.2616605616605617,0.2054945054945054,0.2578754578754579,0.257997557997558,0.2456654456654456,0.2575091575091575,12.744426838596874,13.201023615476622,12.927114023735442,12.805783198574757,13.10373149174411,12.956317649657612,12.889845850019201,12.78385915030893,12.912728182045512,14.471688808957474,14.326293245469522,14.646028825513646,14.666309555694433,12.815865025366737,14.350742839638535,14.555353955978584,14.579427696655678,13.744998497044188,0.0801849842222969,0.0604319528618842,0.0706248597121593,0.0717792634977919,0.0571459545076495,0.0639342472250068,0.0718030826700811,0.0744452858076092,0.0634000334825229,0.0364801793374173,0.0917788711831958,0.0383492946040216,0.0332617534493163,0.1145906015384321,0.073044846216694,0.0331252478103241,0.0335493823372867,0.0909398132132564,0.1204,0.1408,0.13315,0.126175,0.17305,0.130975,0.125775,0.1223,0.14725,0.13815,0.421725,0.22435,0.1763,0.463725,0.267625,0.1758,0.15385,0.297175,0.1336996336996337,0.1797313797313797,0.1595848595848595,0.1427350427350427,0.2069597069597069,0.1634920634920635,0.1492063492063492,0.1439560439560439,0.182051282051282,0.2255189255189255,0.247008547008547,0.2717948717948718,0.2631257631257631,0.2174603174603174,0.2750915750915751,0.2619047619047619,0.2511599511599511,0.2664224664224664
10,10.222182439131872,11.070508628777755,10.75375434270985,10.488935780325956,11.195378151260504,10.633446372018723,10.458447945319662,10.406424077820581,10.73050168933307,13.360641086749284,11.226090950849793,13.208906441508919,13.491230291901475,11.149378418697165,12.704177536361362,13.190832465195568,13.434144847649671,12.576402877697841,0.0571468197557349,0.0434235481308998,0.0489780678112763,0.052841840064101,0.0419518868137747,0.0466718589212199,0.051062565127932,0.0523769572026461,0.044220300806619,0.0322163904121712,0.0401743092413935,0.032569600403221,0.0302728187521513,0.0555059761930152,0.0326518969623594,0.0291932131735414,0.0303296787331663,0.0428343793750392,0.0923,0.117525,0.1077,0.099575,0.1422,0.107975,0.100225,0.097925,0.119475,0.147625,0.284425,0.22645,0.195725,0.4026,0.223225,0.196925,0.17435,0.287375,0.1057387057387057,0.1562881562881563,0.1304029304029304,0.1162393162393162,0.1813186813186813,0.1363858363858363,0.12002442002442,0.1101343101343101,0.1599511599511599,0.2162393162393162,0.1864468864468864,0.2595848595848596,0.2568986568986569,0.1755799755799755,0.2417582417582417,0.2588522588522589,0.2422466422466422,0.2412698412698412,11.05577978454659,11.224322866730585,11.084098898177416,11.092043956043955,11.250598540145985,11.119479831710258,11.029577099368677,11.010601635514018,11.094081805019306,13.520851924564221,12.59660192329621,13.34724883657268,13.69403101500827,11.364236601247667,13.017799844631337,13.465607143972273,13.595213958774922,12.648991354466858,0.0610627540741493,0.0446780919810326,0.052045581084996,0.0559734033386809,0.0436827392526074,0.0496488887198832,0.0548016128677538,0.0578354297321143,0.0476011542465421,0.0345729600742761,0.0477752165226555,0.034060098106613,0.0312328759154964,0.0686658937890447,0.0362162668206263,0.0305299852674157,0.030514664694043,0.0530365909251501,0.115725,0.14125,0.1267,0.122625,0.162675,0.12765,0.1241,0.11655,0.142125,0.1608,0.342275,0.253625,0.2076,0.450975,0.252475,0.2067,0.183625,0.305,0.1374847374847375,0.177045177045177,0.1577533577533577,0.1492063492063492,0.2084249084249084,0.1628815628815628,0.1468864468864469,0.1431013431013431,0.1807081807081807,0.2405372405372405,0.2494505494505494,0.2753357753357753,0.2781440781440781,0.212087912087912,0.2769230769230769,0.2810744810744811,0.266056166056166,0.2746031746031746,12.132079670635362,12.442732088727725,12.277961726247264,12.189892160697323,12.411809279552344,12.291492722554441,12.25131490599821,12.207998661311915,12.267316324791182,13.862447840052834,13.804807322782377,14.0913321698662,14.052469615492214,12.517241379310347,13.808921502365552,13.975593811287862,13.936768938698021,13.26644448342396,0.0801303636268922,0.0606632161276869,0.0705042373004213,0.0722106684510884,0.0581737202175936,0.0660936179539672,0.0724894828153124,0.0745538800390235,0.0612554982152781,0.0354307960490435,0.0911738827821391,0.0382105442384806,0.0326997838874239,0.1130266007121197,0.0702174189431954,0.0328127943993728,0.0325007645583027,0.0876604952389146,0.139025,0.1656,0.153675,0.146875,0.197775,0.150275,0.14875,0.144,0.1712,0.167225,0.45575,0.2694,0.21345,0.49725,0.300425,0.21605,0.186825,0.3289,0.1452991452991453,0.1948717948717948,0.1703296703296703,0.1565323565323565,0.2224664224664224,0.178998778998779,0.1617826617826618,0.152991452991453,0.194017094017094,0.2437118437118437,0.2601953601953602,0.2898656898656899,0.282051282051282,0.2266178266178266,0.2971916971916972,0.288034188034188,0.2727716727716727,0.2833943833943834
11,9.805946398659966,10.502781318808667,10.269620000570141,10.027935632701288,10.634288098715388,10.14174011941996,9.961880701754385,9.949108771929824,10.208763332372442,12.799142134172683,11.078191903464383,12.708148788304348,12.974421234699308,10.982496593648465,12.308520948263006,12.700821845174975,12.887555456257381,12.16704822668418,0.0549686689990302,0.0426224068275793,0.047755392063273,0.0518816525703605,0.0414531693200769,0.0468714421367697,0.051206923843355,0.0531574541575214,0.0437902064236847,0.0318327659316628,0.0401482640039467,0.0325264314539791,0.0301161493302987,0.0551711654674788,0.0320856052263406,0.0290705056711138,0.0302148923147588,0.0416956668335667,0.1045,0.13415,0.123025,0.11135,0.16025,0.12075,0.109375,0.109375,0.13275,0.1741,0.32225,0.26365,0.2307,0.43445,0.259725,0.231975,0.206825,0.31815,0.1083028083028083,0.168009768009768,0.1426129426129426,0.1219780219780219,0.1888888888888888,0.1433455433455433,0.1252747252747252,0.1172161172161172,0.1667887667887667,0.2333333333333333,0.1913308913308913,0.2666666666666666,0.2711843711843711,0.1805860805860805,0.251037851037851,0.2687423687423687,0.2614163614163614,0.2571428571428571,10.661650125907274,10.689734399411819,10.596823383760606,10.667635600839079,10.646570177960957,10.726468538883333,10.576502403846154,10.619171449067432,10.576648182378312,12.952195423623994,12.22588330304866,12.81342204223315,13.114761050399608,11.241679911380823,12.528892965497779,12.974280405515534,13.037737660841175,12.307654581808578,0.0601101138891121,0.0440039519565999,0.0517278189852792,0.0547891027113571,0.0427117300532679,0.0494350743378327,0.0541946058144675,0.0561647697839077,0.047699873240178,0.0329078501661536,0.0474678085128239,0.033825256461507,0.0309188664485553,0.0678534821766695,0.036032599027134,0.0301072242275899,0.030613137185682,0.0515626845631651,0.132575,0.1637,0.1435,0.140075,0.18445,0.146175,0.1399,0.1342,0.158925,0.18985,0.380875,0.2906,0.243075,0.480925,0.286325,0.24005,0.216725,0.333875,0.1463980463980464,0.1898656898656898,0.1661782661782661,0.1587301587301587,0.214041514041514,0.1758241758241758,0.1589743589743589,0.1517704517704517,0.184981684981685,0.2605616605616606,0.2567765567765567,0.28998778998779,0.2943833943833944,0.2172161172161172,0.2892551892551893,0.2969474969474969,0.2824175824175824,0.2849816849816849,11.602476588062732,11.805740024253623,11.725079835766422,11.66370976913454,11.79532598987794,11.721233859397419,11.720769624282383,11.677309589973344,11.7013290956371,13.381653206947085,13.390040575433419,13.597779588510896,13.574418302352788,12.231367695164,13.402654418965923,13.507698317112073,13.475500829399005,12.868886118647794,0.0809741075537689,0.0607686305123182,0.068782794601819,0.0725285906194811,0.0568675301672384,0.0665491370597124,0.071277664922295,0.0762190606409157,0.0653826122219831,0.0347162813315424,0.0903903654862616,0.0385975740082375,0.0326682346545271,0.112265603827116,0.0683587420769866,0.0331142935263835,0.0321959722103676,0.0847403050274063,0.156125,0.183925,0.172075,0.16575,0.217525,0.174775,0.168,0.1636,0.1885,0.198225,0.4862,0.3086,0.2484,0.52295,0.3293,0.25035,0.221125,0.35655,0.1542124542124542,0.2051282051282051,0.1835164835164835,0.1645909645909646,0.2329670329670329,0.1887667887667887,0.1713064713064713,0.1584859584859584,0.2032967032967033,0.2626373626373626,0.2737484737484738,0.3058608058608059,0.2989010989010989,0.2330891330891331,0.3096459096459096,0.3010989010989011,0.2864468864468864,0.290964590964591
21,7.703259108096753,7.793880425041607,7.763324048282266,7.696640136095753,7.673338242184886,7.6859194601789085,7.723945125118396,7.733089524270083,7.71478784040532,9.918090411182865,10.19807411019015,10.252162234756916,10.07375415282392,10.259828096378751,10.037813498595913,9.946881898454745,10.06707397477034,10.142908846491908,0.0568637373364982,0.04378950753123,0.0503208435232414,0.0542977627620857,0.0425411504962797,0.0487181099558712,0.0531793734438078,0.0537267343933627,0.0456140802392211,0.0304229060092081,0.0399502612219852,0.0332661067174864,0.0307409590314465,0.0538092911211888,0.0323881498619954,0.0299886380220044,0.0303708085395582,0.0390216398125637,0.16695,0.2189,0.19225,0.17705,0.25305,0.192325,0.181775,0.17285,0.2105,0.369225,0.53275,0.484575,0.445625,0.595925,0.4645,0.4408,0.4137,0.495025,0.1307692307692307,0.1942612942612942,0.168009768009768,0.1407814407814407,0.2235653235653235,0.1694749694749694,0.1518925518925518,0.1376068376068376,0.1924297924297924,0.2836385836385836,0.2008547008547008,0.3008547008547008,0.3081807081807082,0.1904761904761904,0.2824175824175824,0.3101343101343101,0.3025641025641025,0.2892551892551893,8.541119469590718,8.274932994780647,8.359007610142307,8.42709077912795,7.917410796991367,8.369566644780038,8.40890036553875,8.536470739715444,8.259264438540063,10.192671492021715,10.655136207198273,10.30896515030593,10.21421454666224,10.542236220472443,10.27350385147146,10.224944921541297,10.128261981920518,10.17295690936107,0.0610774720259479,0.0448519256861315,0.0519661839737744,0.0558118096781735,0.0439956316738001,0.0508773775715659,0.0543970253909068,0.0572736575212736,0.0484805108072836,0.0314947517076238,0.0483368198783979,0.0346967816353974,0.0315475557471549,0.0664737388644983,0.0359062788734321,0.0310302102889227,0.0306963856777294,0.0450188000827994,0.2157,0.26265,0.236,0.23055,0.287425,0.2385,0.22715,0.22335,0.25465,0.38835,0.571425,0.51625,0.4634,0.6039,0.48365,0.4454,0.424,0.49685,0.1694749694749694,0.2275946275946276,0.1971916971916971,0.1826617826617826,0.2532356532356532,0.1992673992673992,0.1896214896214896,0.1792429792429792,0.2203907203907203,0.319047619047619,0.2873015873015873,0.33003663003663,0.3361416361416361,0.2301587301587301,0.3288156288156288,0.3367521367521368,0.334065934065934,0.3191697191697191,8.935265008869939,8.758178256611167,8.854506109979633,8.98894204873103,8.57818095817285,8.79933812766499,8.916147003893514,8.939668930124855,8.737637673201771,10.76357376913186,11.39748528624933,11.16384537032546,11.006583990980833,10.971661196667508,11.08263305322129,10.923685622317599,10.819687053010272,10.702822220013914,0.0804340319576649,0.0628420757761704,0.0706473682038462,0.0734889353108295,0.0585274978719361,0.0682200127108851,0.0743996582291474,0.0762495463376861,0.0657215278841654,0.0338837044616239,0.090717804455172,0.0403235010147818,0.0347311106540759,0.110121104994732,0.0601524192734695,0.0346561026241455,0.0330846017360833,0.0728964370794297,0.2424,0.2911,0.267425,0.25585,0.325275,0.26855,0.254525,0.250775,0.2849,0.397275,0.6165,0.534625,0.47325,0.64515,0.4937,0.463175,0.431225,0.516475,0.1815628815628815,0.2373626373626373,0.21001221001221,0.1968253968253968,0.2649572649572649,0.2184371184371184,0.2003663003663003,0.1892551892551892,0.2327228327228327,0.3261294261294261,0.3046398046398046,0.3474969474969475,0.3565323565323565,0.2537240537240537,0.3492063492063492,0.3532356532356532,0.3415140415140415,0.3312576312576312
31,6.9464380193582524,6.795812923572436,6.880408518315668,6.871081677704193,6.590107617344972,6.81582084743032,6.856327307326356,6.900381822734102,6.791940789473684,8.730318993268948,9.61175705929082,9.225282925009326,8.915292224584794,9.985725730099773,9.091853819063564,8.922142462727775,8.857976040353089,9.193843395098625,0.05890253776122,0.0469676641102252,0.05232583606566,0.055892275656118,0.0437806968551964,0.0503729955026351,0.0545860919367713,0.0558060670999677,0.0468447111933853,0.0311905887365836,0.0403883459532728,0.034474509411938,0.031737809576415,0.0540372855949182,0.0332853918870753,0.0311353862162958,0.0312129887373459,0.038657167980036,0.196725,0.25485,0.224025,0.20725,0.286825,0.224125,0.21175,0.2012,0.24,0.463125,0.609525,0.570175,0.534675,0.6387,0.5427,0.531375,0.5077,0.56165,0.1349206349206349,0.1978021978021978,0.168009768009768,0.142002442002442,0.2222222222222222,0.1748473748473748,0.1517704517704517,0.1376068376068376,0.1931623931623931,0.2896214896214896,0.1967032967032967,0.299023199023199,0.3046398046398046,0.1893772893772893,0.2783882783882784,0.3017094017094017,0.2991452991452991,0.2853479853479853,7.6840921300026865,7.287160115462742,7.496381306865177,7.515714676141022,6.946135190111094,7.40298972282778,7.605992662046473,7.616558177379984,7.371128924043928,8.915064027939465,10.094420020290835,9.353579175704988,9.056562517981472,10.279684472737339,9.408676714997995,9.08437114327387,8.915691236950334,9.318563701231442,0.0632123040132688,0.0475174225465573,0.0537182302826732,0.0603834726973596,0.046547201609258,0.0530539688493441,0.057628422087953,0.060219463990615,0.0516224363092983,0.0322496208813243,0.0491378252765476,0.0360254991587749,0.0329575101270888,0.0669202951087686,0.0369095941087959,0.0323365811841867,0.0317845526917651,0.043729429346286,0.255325,0.298475,0.2746,0.267475,0.32455,0.277525,0.2641,0.2626,0.292025,0.48745,0.630375,0.59795,0.551825,0.6518,0.556175,0.536225,0.51885,0.56555,0.1752136752136752,0.2330891330891331,0.2058608058608058,0.189010989010989,0.2562881562881562,0.2137973137973138,0.1924297924297924,0.1853479853479853,0.2264957264957265,0.3267399267399267,0.289010989010989,0.3262515262515262,0.3347985347985348,0.2286935286935286,0.3302808302808303,0.3365079365079365,0.3355311355311355,0.3181929181929182,7.913344887348353,7.590279691375035,7.745277331189712,7.841951543312314,7.3218477171890655,7.693651326839099,7.84118662065304,7.843379836799157,7.603728017959795,9.594549716741552,10.647238855622088,10.09178153899843,9.82979637887498,10.634377899921478,10.101191777826372,9.848186583930671,9.642860826071264,9.870005790387957,0.0814783691962672,0.0648513524363849,0.0731584906700574,0.0756928224418495,0.0616436735986987,0.0710737991194896,0.0769723169120402,0.0785954434747912,0.0687296220992877,0.0349265455015592,0.092010978017949,0.0418543774726936,0.0362803225576421,0.1108539467137326,0.0589662992143889,0.0361731046843728,0.034519729649938,0.070155805255273,0.281225,0.328475,0.306675,0.292625,0.3609,0.306125,0.2957,0.286825,0.3296,0.48835,0.659525,0.61855,0.565525,0.682475,0.566975,0.55435,0.52585,0.58175,0.1858363858363858,0.2424908424908425,0.2146520146520146,0.1973137973137973,0.2622710622710623,0.224053724053724,0.2024420024420024,0.1964590964590964,0.2383394383394383,0.3316239316239316,0.3084249084249084,0.3481074481074481,0.3526251526251526,0.2507936507936508,0.3473748473748473,0.3528693528693529,0.3466422466422466,0.3344322344322344
41,6.469030206677265,6.2248245163499405,6.3927723555790035,6.433214517174337,5.999747292418772,6.31407739764442,6.407524019735134,6.455697823303457,6.299199782991997,7.96841419732986,9.339872915011915,8.715397035079993,8.267059814658804,9.927105329842048,8.588083403266413,8.322532680750882,8.16525899238084,8.683692872598517,0.0590232599530558,0.0485191070299989,0.0534158194103717,0.056298428298721,0.0446333281927559,0.0517664948584566,0.0566753964522243,0.057651203711194,0.0491175271836543,0.0322159665572859,0.0414034183388288,0.0352344318920614,0.0325056899001201,0.0545026583799635,0.034067585541884,0.0322992781224978,0.0320009950822545,0.0388742588741216,0.21375,0.269875,0.2418,0.2285,0.3075,0.242225,0.2298,0.219,0.2627,0.521025,0.64305,0.614525,0.583375,0.660675,0.586925,0.5814,0.560175,0.6002,0.1328449328449328,0.1927960927960928,0.1658119658119658,0.1463980463980464,0.2170940170940171,0.1692307692307692,0.147008547008547,0.1383394383394383,0.1891330891330891,0.2863247863247863,0.1914529914529914,0.28998778998779,0.2962148962148962,0.1864468864468864,0.2755799755799756,0.2979242979242979,0.2937728937728938,0.2807081807081807,7.213303230288294,6.768920767552779,6.992422617771107,7.046738824852403,6.448372660699755,6.928571428571429,7.131801142136426,7.1236281020622165,6.867461967823136,8.245002348765592,9.974373083877053,8.888541814567658,8.389788448414915,10.027075671022773,8.953236276548811,8.387938255354792,8.22078535577207,8.934779889944972,0.0646522099009412,0.049595502981877,0.056425881457891,0.0621271854501653,0.0487843780432801,0.0550729800625823,0.0600277653051151,0.0621588993913349,0.0532777627480257,0.0332953721812182,0.0504569446063188,0.0370574748288728,0.0339356461572446,0.0671566873299675,0.038090114435114,0.0334208320647351,0.0329789663418499,0.044015026407343,0.28025,0.322125,0.300225,0.28485,0.34615,0.302125,0.28215,0.28475,0.314725,0.53935,0.66215,0.643225,0.59995,0.680525,0.5981,0.586875,0.56845,0.601025,0.1737484737484737,0.2307692307692307,0.2041514041514041,0.1868131868131868,0.2587301587301587,0.214041514041514,0.1921855921855922,0.1833943833943833,0.2315018315018315,0.3216117216117216,0.284004884004884,0.3195360195360195,0.3289377289377289,0.2268620268620268,0.3181929181929182,0.3299145299145299,0.3279609279609279,0.315018315018315,7.4548923608611135,6.92571530122623,7.105993168409069,7.287125452749424,6.687895965321775,7.125574802060644,7.2376485089190945,7.389829892410584,7.036818567352919,8.948951884435754,10.253067374614336,9.493695441319108,9.212961296129613,10.480365788058096,9.527507111299402,9.219541328236982,8.97702005730659,9.397788996101987,0.0849045145983749,0.0683658579694933,0.0769055904367306,0.0794683260617631,0.0630324361196158,0.0742268840261256,0.0787350749354239,0.0812534130831357,0.0716122414313041,0.035600185114831,0.092833484182897,0.0429260750260759,0.0376484140810393,0.1119774031755408,0.0584135103835758,0.0371689655481584,0.0356499446684851,0.0695938817761746,0.30555,0.353775,0.333375,0.316675,0.3855,0.3288,0.3184,0.3122,0.35155,0.54275,0.68525,0.65935,0.614225,0.704025,0.612725,0.599325,0.576725,0.618725,0.1879120879120879,0.2401709401709401,0.213064713064713,0.1998778998778999,0.2653235653235653,0.2233211233211233,0.1985347985347985,0.1962148962148962,0.2345543345543345,0.3283272283272283,0.3003663003663003,0.342002442002442,0.3495726495726495,0.2489621489621489,0.3377289377289377,0.3466422466422466,0.3407814407814408,0.3277167277167277
51,6.159919553652524,5.891590749824807,6.040667606958157,6.1142375904091955,5.631575069986739,6.011358671909131,6.093321466244726,6.148961153331811,5.925263734758186,7.515176715176715,9.136693072644531,8.398579636131503,7.855974044293975,9.818125770653513,8.184680030309291,7.8805027264263865,7.704673495518567,8.40117306197442,0.0604462276214263,0.0499180193928647,0.0548552214719266,0.0587429334747884,0.0448186940942256,0.0530418611153851,0.057721363841929,0.0586548568552348,0.0495110787764412,0.0329604104177619,0.0417529466719144,0.0358080843912602,0.033135974225317,0.0549879291171158,0.0346953707103826,0.0331605069996476,0.0325102734103353,0.0390136658266485,0.2293,0.2865,0.25555,0.243025,0.3213,0.256075,0.2416,0.233525,0.2701,0.55675,0.66865,0.64505,0.61535,0.670475,0.617125,0.609175,0.595275,0.62445,0.134065934065934,0.1925518925518925,0.1643467643467643,0.1442002442002442,0.2169719169719169,0.1700854700854701,0.1489621489621489,0.1405372405372405,0.1866910866910867,0.2797313797313797,0.1912087912087912,0.283028083028083,0.2866910866910866,0.1816849816849816,0.2724053724053724,0.2892551892551893,0.2873015873015873,0.271062271062271,6.8540790728898,6.374596380566193,6.651918587686022,6.717291397386185,6.0936741695255625,6.563925942124062,6.786823512534519,6.787610936158031,6.519417475728155,7.740157924421883,9.86117398521201,8.647741241548863,7.974748903663883,9.88165729407873,8.717370701326836,8.015610023278105,7.783453422542461,8.64751697510318,0.0672832588020435,0.0508824044583283,0.05847105633563,0.0623969725460336,0.0502497404278607,0.0571464376708038,0.0619373435004514,0.06347450291559,0.0553547326344829,0.0340360258837044,0.05161053766955,0.0379422265071995,0.0347393664845875,0.0676343271328078,0.0388171104375454,0.0342000094875939,0.0338093074314791,0.0441054136948375,0.28565,0.33415,0.3146,0.3037,0.3609,0.31405,0.300975,0.3014,0.329425,0.572975,0.67615,0.668675,0.631475,0.697325,0.628825,0.615975,0.603125,0.629275,0.1759462759462759,0.2289377289377289,0.1998778998778999,0.1868131868131868,0.2565323565323565,0.2091575091575091,0.1899877899877899,0.1835164835164835,0.2273504273504273,0.3161172161172161,0.27997557997558,0.3112332112332112,0.3231990231990232,0.2216117216117216,0.3188034188034188,0.3225885225885226,0.319047619047619,0.3068376068376068,7.148668639053255,6.516007259528131,6.741842940748957,6.994421830242726,6.268139279354375,6.803630110813909,6.896016866199834,7.07152140814735,6.675533790401567,8.504303026754874,10.085245403434131,9.130977130977131,8.775575198232158,10.370167965924617,9.214495592556318,8.738629821531376,8.559904952476238,9.080013689253937,0.0870124378401653,0.0704656783984447,0.0796582909626742,0.0823926958756107,0.0652961540074784,0.0757716292182155,0.082721446397813,0.084138485275023,0.0753353270808043,0.0365530383978098,0.0934536398985405,0.0439449982231179,0.0385096724639077,0.1134468062789342,0.0583006714414218,0.0380097636981672,0.0365382068994999,0.0693127362849598,0.324,0.3689,0.346425,0.3367,0.40245,0.34575,0.33595,0.326775,0.361875,0.579125,0.70335,0.6867,0.64655,0.71615,0.637075,0.63485,0.6114,0.646225,0.186080586080586,0.2388278388278388,0.2097680097680097,0.1958485958485958,0.2672771672771672,0.2219780219780219,0.1998778998778999,0.1918192918192918,0.2374847374847374,0.321978021978022,0.2912087912087912,0.3366300366300366,0.3433455433455433,0.2462759462759463,0.3347985347985348,0.3407814407814408,0.3322344322344322,0.3221001221001221
61,5.937131953811232,5.628520435480993,5.795352476864453,5.903138110421212,5.364210683712758,5.785972696245734,5.858740041507666,5.920719166721954,5.7259667352418155,7.164289353031076,9.09043603086309,8.154480570975416,7.5446126044725546,9.749635224444255,7.945385235686533,7.620389675749515,7.382210719880132,8.217855264146689,0.0615358702755478,0.050483678497788,0.0559531692400062,0.0590491412337862,0.0467841088456851,0.0539462940160958,0.0580902766825599,0.0595647741483317,0.0500943060547299,0.0339110728750083,0.0423308483669423,0.0365040687096962,0.0336352751577611,0.0553513110494784,0.0352891904755157,0.0336983228493636,0.0331320038148416,0.0394478204662091,0.240075,0.299625,0.2652,0.255125,0.331225,0.2675,0.25315,0.24635,0.283025,0.5838,0.68405,0.66435,0.639125,0.67925,0.641175,0.6334,0.6221,0.6431,0.1328449328449328,0.1921855921855922,0.1628815628815628,0.1471306471306471,0.2175824175824176,0.1708180708180708,0.1477411477411477,0.1378510378510378,0.189010989010989,0.2743589743589744,0.1877899877899878,0.2761904761904762,0.2847374847374847,0.1807081807081807,0.2617826617826618,0.2858363858363858,0.2816849816849817,0.2716727716727716,6.625132443314262,6.1191178159819275,6.38652337213194,6.494433216975933,5.8576329331046315,6.3377650685185865,6.514266876671184,6.5437667706142575,6.235474934537589,7.385571840461317,9.645117898401647,8.437754271765662,7.6739891986571305,9.86863741339492,8.432306387789712,7.6624062239510975,7.477012675573827,8.477794900532363,0.0677725268537403,0.0521825079399873,0.0598363819182141,0.0634937125407006,0.0511131876230498,0.0580006042762463,0.0620433045196442,0.0655370861463811,0.05629875348266,0.0347822406727987,0.0522406677025441,0.0386881102102248,0.0355569763824184,0.0680804996602018,0.0395975296373288,0.0349961228555874,0.0343514649669551,0.0446065849810177,0.3047,0.34685,0.326475,0.316625,0.373475,0.325625,0.312075,0.308525,0.340325,0.5991,0.6912,0.68475,0.65745,0.707,0.6462,0.640725,0.631575,0.650275,0.1694749694749694,0.231990231990232,0.2006105006105006,0.184981684981685,0.2522588522588522,0.2029304029304029,0.1925518925518925,0.1825396825396825,0.2257631257631257,0.3062271062271062,0.2725274725274725,0.3057387057387057,0.3131868131868132,0.2178266178266178,0.3097680097680098,0.3172161172161172,0.3123321123321123,0.299023199023199,6.944005743000718,6.259861353224957,6.491714430537685,6.73056202957246,5.9984565519370285,6.612201633165829,6.665730661230143,6.8632608778408,6.481215092216821,8.198427555222764,10.030953330674114,8.939300655142473,8.512227225493593,10.254216269841269,8.999372953389537,8.458060556464812,8.248227420316745,8.847503956265285,0.0895245485286276,0.0712569188557967,0.0817599469241558,0.0840143503069906,0.0668918963641407,0.0786198312218101,0.0842859005972571,0.0868944623112885,0.0759342811470837,0.0374353120955766,0.0936361208487454,0.0450021934230434,0.0393643753540116,0.1139851265953154,0.0586452450821739,0.0386017318374167,0.0372356263953437,0.069198784251897,0.338325,0.383325,0.358825,0.345675,0.417,0.3632,0.350075,0.343275,0.377825,0.6074,0.72135,0.70655,0.667975,0.729375,0.658975,0.652275,0.635125,0.667325,0.1844932844932845,0.235042735042735,0.2106227106227106,0.198046398046398,0.2601953601953602,0.2166056166056166,0.2017094017094017,0.1923076923076923,0.2334554334554334,0.3151404151404151,0.2935286935286935,0.3299145299145299,0.3357753357753357,0.241025641025641,0.3285714285714285,0.3341880341880341,0.3306471306471306,0.3136752136752136
71,5.743289425661104,5.4191683424303365,5.639082682876287,5.699671753916958,5.18523153942428,5.599903374974118,5.668056402955733,5.756302801616188,5.5493167174113145,6.9317692928206505,8.982647635040584,7.9650524213679486,7.339498230942426,9.718382614891345,7.7625987573828334,7.38734100545124,7.215241297191286,8.014741629420527,0.0629840853365907,0.0512268686800915,0.0556240920500611,0.0594690198910496,0.0459765841368798,0.0548668573209403,0.0589340797640042,0.0597508188220111,0.0512732939667861,0.0343007117264799,0.0428227791115549,0.0368975910909485,0.0341401766081285,0.0558114774611537,0.0357882964756863,0.0341527301158604,0.0339029925399236,0.0398747911940554,0.246525,0.3038,0.27615,0.261225,0.340825,0.27555,0.26245,0.251325,0.29385,0.605075,0.6961,0.679575,0.657925,0.688175,0.65565,0.65005,0.635675,0.658825,0.1317460317460317,0.1876678876678876,0.1637362637362637,0.1418803418803418,0.2128205128205128,0.1664224664224664,0.1492063492063492,0.1387057387057387,0.184981684981685,0.27008547008547,0.1864468864468864,0.2705738705738705,0.2764346764346764,0.1765567765567765,0.2588522588522589,0.2804639804639804,0.2772893772893773,0.2649572649572649,6.38901856573419,5.949540211970075,6.177566926465605,6.295075856413314,5.653985112958691,6.146633980765604,6.326307543087369,6.282517180585039,6.041370586703375,7.069696777869216,9.481149463806972,8.268871925360477,7.408990138368627,9.791098484848485,8.252986285208673,7.406536613772019,7.239832708393424,8.3588334432476,0.0685518721951519,0.052982269627491,0.0608810154867976,0.0654303785537624,0.0519867160678666,0.0591112581769674,0.0635319764357699,0.0666057755141562,0.0571901182947544,0.0353912430463074,0.0528109798643166,0.0392914322796632,0.0361183650666576,0.0682640551522635,0.0400687468817374,0.0355179305842848,0.0351850611820549,0.0448042247160776,0.310875,0.356975,0.332,0.322475,0.3783,0.3336,0.3221,0.316475,0.34785,0.6192,0.7016,0.69955,0.67335,0.715625,0.66095,0.6613,0.645425,0.665075,0.1711843711843712,0.2274725274725274,0.1995115995115995,0.1874236874236874,0.2504273504273504,0.2053724053724053,0.187057387057387,0.1803418803418803,0.2245421245421245,0.304029304029304,0.2714285714285714,0.3017094017094017,0.3072039072039072,0.2167277167277167,0.3019536019536019,0.3101343101343101,0.305982905982906,0.294993894993895,6.7562957568323805,6.079278384640847,6.3264462809917354,6.564740648572983,5.765626228477082,6.43757755273586,6.5204533866729415,6.684834672435105,6.27888138077017,7.914614228784217,10.006154357950766,8.771569029086441,8.316670320836073,10.226978723404256,8.752722520691156,8.236176596656666,7.960817951005284,8.657659686256848,0.0912195288765943,0.0726016235791589,0.0839449752945329,0.0841232713438208,0.0683043316803607,0.0803193877723141,0.087602153804725,0.0889347054605147,0.0775957338070207,0.0379772207458204,0.0943128920640822,0.0460205233489364,0.0401292496291261,0.115118210329872,0.0587969998655493,0.0393597521441829,0.0378403991740332,0.0693408669842713,0.347775,0.3958,0.3708,0.35705,0.425675,0.375425,0.362575,0.3528,0.38585,0.6281,0.732025,0.720725,0.6891,0.736,0.674075,0.6698,0.6562,0.681175,0.1841269841269841,0.2324786324786324,0.2065934065934065,0.1938949938949939,0.2631257631257631,0.2172161172161172,0.1987789987789987,0.1899877899877899,0.2278388278388278,0.3113553113553113,0.2882783882783882,0.3251526251526251,0.3344322344322344,0.24004884004884,0.3196581196581196,0.3315018315018315,0.3218559218559219,0.3112332112332112
81,5.601567996783596,5.258136924803591,5.485104304751273,5.5538818868053434,4.970879707272451,5.478665686583359,5.519354064524976,5.627112342841692,5.409539121114683,6.69602763385147,8.929322148298137,7.833456561922366,7.057582996951972,9.699333453431816,7.65925925925926,7.159202018609051,6.910963555421414,7.840132750526147,0.0631747051877494,0.0512729051053785,0.0559212243512787,0.0598514932184676,0.0468063406463613,0.0550491657076477,0.059496739871896,0.0600364394321557,0.0513370443492686,0.0348636457309918,0.0432732599285782,0.0373441273240766,0.0345699095544831,0.0560498850741409,0.0361566295464821,0.0346802615293268,0.0343136507648974,0.0402501394875344,0.253825,0.309475,0.28335,0.268075,0.3441,0.285775,0.270825,0.2603,0.30025,0.624575,0.70615,0.69185,0.671475,0.693375,0.6691,0.6619,0.654025,0.670625,0.1313797313797313,0.1859584859584859,0.1637362637362637,0.1431013431013431,0.2105006105006105,0.1708180708180708,0.1451770451770452,0.1378510378510378,0.1836385836385836,0.2671550671550671,0.1818070818070818,0.2677655677655677,0.2711843711843711,0.173015873015873,0.2537240537240537,0.2757020757020757,0.2721611721611721,0.2568986568986569,6.187425214837376,5.814954481392602,5.9953755086940435,6.105163222084276,5.523495206663524,5.965504053847331,6.111923468645425,6.09019693178109,5.863565891472868,6.8781381101418395,9.443450589145954,8.171895713654441,7.286378351456795,9.752280895769974,8.107246820897808,7.247153066834211,7.03901406320883,8.258975332068312,0.0699112263644804,0.0538744462212817,0.0622501704585193,0.0666617813191516,0.0520853092871657,0.0606641512746401,0.0647722772721286,0.0682001480772105,0.0583705438075412,0.0358658133380549,0.0535328156832168,0.0400788366056114,0.0367469438415797,0.0687592032403882,0.0406215184391481,0.0360389028820017,0.0357483006511176,0.0451689374289921,0.31825,0.357225,0.34295,0.329425,0.389775,0.33825,0.32765,0.328725,0.353075,0.63695,0.709325,0.7151,0.688725,0.72245,0.673625,0.674375,0.6595,0.67735,0.1697191697191697,0.2219780219780219,0.2002442002442002,0.1833943833943833,0.2461538461538461,0.2036630036630036,0.1844932844932845,0.1787545787545787,0.2167277167277167,0.297069597069597,0.2697191697191697,0.2954822954822955,0.3031746031746031,0.2112332112332112,0.2997557997557997,0.3061050061050061,0.3029304029304029,0.2907203907203907,6.627325308738471,5.906056030867303,6.163019781994348,6.404406228949559,5.553231704811604,6.274581209031318,6.324118019300744,6.555577430405166,6.12911235257604,7.714869559294325,9.891356134082017,8.636070032296447,8.144509550262539,10.226688805383205,8.636597159262617,8.022330671398995,7.848327191271045,8.526124031007752,0.0921734171749549,0.0754792754796085,0.0868891245156498,0.0884890953366857,0.0692814948167886,0.0824162891858059,0.0906891630009439,0.0912187043621284,0.0790663251895347,0.0386768740598726,0.0949320973062811,0.0468427118542197,0.0408374098390403,0.1163799389093503,0.0587474678945564,0.0397881112083879,0.0384396451209971,0.0697237695452699,0.3603,0.4039,0.38075,0.369075,0.435325,0.38215,0.3679,0.365075,0.395875,0.6408,0.740725,0.7295,0.698825,0.742025,0.6895,0.68295,0.66935,0.69115,0.1827838827838827,0.2356532356532356,0.2059829059829059,0.1924297924297924,0.2608058608058608,0.213064713064713,0.1965811965811965,0.1926739926739926,0.2273504273504273,0.305982905982906,0.2837606837606837,0.3173382173382173,0.3244200244200244,0.2363858363858363,0.3184371184371184,0.3263736263736264,0.3208791208791209,0.3106227106227106
91,5.458584082764217,5.13999194817553,5.341372390240467,5.403985133181911,4.844609206054989,5.2967429793499985,5.381916792530551,5.488630964501459,5.2625938221709,6.524695828505215,8.92403548998106,7.823736780258519,7.029644921552437,9.655965455740166,7.562076182503138,7.063397228445774,6.760376356324456,7.760043521928356,0.0639142739468883,0.0521724409183454,0.0569502862635175,0.0604752230552886,0.0476494693573582,0.0555962137220166,0.0596077649362317,0.0609361155248526,0.0515062421283102,0.0350561645150034,0.0436982545000163,0.0377501502997108,0.0350665761826389,0.0565855955259868,0.0364872801602588,0.0351439391008222,0.034684440569933,0.0403531482531749,0.26055,0.316925,0.289925,0.27355,0.3526,0.286925,0.2717,0.26335,0.3072,0.640325,0.71475,0.70165,0.679825,0.697625,0.680175,0.67495,0.664625,0.676675,0.1291819291819292,0.1847374847374847,0.1588522588522588,0.1406593406593406,0.2089133089133089,0.1661782661782661,0.1431013431013431,0.1344322344322344,0.1829059829059829,0.2614163614163614,0.1800976800976801,0.2600732600732601,0.2675213675213675,0.1728937728937729,0.2493284493284493,0.2738705738705739,0.2705738705738705,0.2538461538461538,6.047244673034533,5.640986309774898,5.8168617739756865,5.935837593539305,5.363644480157136,5.8006080665024635,5.979984461134337,5.982129643332841,5.700618462243263,6.7355251268506295,9.377167502860663,8.122597259266072,7.110238237554436,9.702146514375737,8.004494913650342,7.137920050963531,7.012891930606398,8.118147374932345,0.0709900818459147,0.0548101096182189,0.0625805187884922,0.0669447254490378,0.0539434098507526,0.0610902072757104,0.0654803724990017,0.0678626338217473,0.0596991080151529,0.0364388997812424,0.0538957998766006,0.0405347865569522,0.0371000092144635,0.069356673295977,0.0411288586563287,0.0367217302232921,0.0361868957924484,0.0454702857354355,0.3259,0.371225,0.350725,0.3384,0.396575,0.3504,0.340325,0.336275,0.36015,0.6477,0.715975,0.723425,0.6994,0.72705,0.682975,0.68605,0.6746,0.6875,0.1733821733821733,0.2255189255189255,0.2,0.184004884004884,0.2439560439560439,0.203052503052503,0.1838827838827839,0.1832722832722832,0.221001221001221,0.2941391941391941,0.2654456654456654,0.2908424908424908,0.3001221001221001,0.2106227106227106,0.2973137973137973,0.3029304029304029,0.298046398046398,0.2857142857142857,6.473595218434195,5.759076609131877,6.033365965084027,6.263406813627254,5.432199527696069,6.121161385168245,6.233294397228824,6.397967317656437,6.005588235294118,7.559718804920915,9.900693043249408,8.565798733286417,7.948699929725931,10.175691295456568,8.52591260845775,7.902399630826028,7.687141259783825,8.526777020447906,0.0940814343405237,0.0772586190715104,0.0877595621896469,0.0890334399888003,0.0710693161694063,0.0837344772182836,0.0897883242119278,0.0923882078268308,0.0799217979378549,0.0389845687597373,0.0952615099417862,0.0473895308863551,0.0412671282016327,0.1171188187454295,0.0590694020924928,0.0400863196249669,0.0390657080259441,0.0698215997193423,0.364225,0.41195,0.3871,0.37625,0.439975,0.3878,0.379325,0.37275,0.405,0.6569,0.749225,0.743225,0.715525,0.7461,0.701375,0.698725,0.68585,0.7013,0.1799755799755799,0.2312576312576312,0.2043956043956044,0.1934065934065934,0.2599511599511599,0.2113553113553113,0.1941391941391941,0.1868131868131868,0.2262515262515262,0.3008547008547008,0.2815628815628815,0.3156288156288156,0.3181929181929182,0.2362637362637362,0.3167277167277167,0.3164835164835164,0.3166056166056166,0.3043956043956043
101,5.392810814501263,5.032093846834883,5.251400212690536,5.294659874553835,4.742274075230216,5.188035997882478,5.321486885530659,5.368818563958853,5.136268419531928,6.370470605923921,8.896498928243341,7.699530984931644,6.761654336393617,9.637261482404835,7.448055866885076,6.953835533695745,6.58683953033268,7.719656934938923,0.0633921143352114,0.0516583783963202,0.0575569305958146,0.0604418955413317,0.0475273613878176,0.0559714161267863,0.0602101966691296,0.0611250407056836,0.0519128664625417,0.0354924565005154,0.0441371466118323,0.0383144989364112,0.0352569372773011,0.0568882471812212,0.0367491452414399,0.0354130306918983,0.0349298306025452,0.0407126706146258,0.26765,0.3223,0.29475,0.278575,0.3593,0.291625,0.280375,0.268475,0.3078,0.650625,0.7213,0.70575,0.68765,0.70095,0.689025,0.6838,0.67525,0.68555,0.1294261294261294,0.183028083028083,0.1593406593406593,0.1418803418803418,0.2062271062271062,0.1654456654456654,0.1439560439560439,0.1349206349206349,0.1787545787545787,0.2561660561660561,0.1791208791208791,0.258974358974359,0.2661782661782662,0.1699633699633699,0.2504273504273504,0.2663003663003663,0.2638583638583638,0.2526251526251526,5.911022773711781,5.530535735881002,5.706215979597275,5.851022248947685,5.252990755845567,5.710016407531838,5.872937912417516,5.822775879994059,5.574083375188347,6.5336672629695896,9.337019057892844,8.001312458985657,7.020169851380043,9.693196663651895,7.872068575125343,6.963952609024451,6.804229361529078,8.068134838607092,0.0725962900889894,0.0555142911908322,0.0635125357160476,0.0677810992244192,0.0539570787520534,0.0619241160353117,0.0665062398811041,0.0697303624422053,0.060514623178783,0.0368150594862711,0.0543899562286576,0.0411546603864182,0.0375430017002326,0.0697172628143355,0.0414071250566021,0.0371418091456162,0.0367662985320317,0.0458272291604241,0.333425,0.372025,0.3587,0.337875,0.401675,0.3555,0.344,0.3427,0.369225,0.660625,0.7219,0.730725,0.707925,0.73375,0.6909,0.693125,0.684225,0.693125,0.1688644688644688,0.2234432234432234,0.1929181929181929,0.1837606837606837,0.2433455433455433,0.2019536019536019,0.1829059829059829,0.1813186813186813,0.215018315018315,0.2901098901098901,0.2588522588522589,0.2891330891330891,0.2948717948717949,0.2075702075702075,0.2907203907203907,0.297069597069597,0.2925518925518925,0.2819291819291819,6.366626841895658,5.630369801007771,5.9638112688960145,6.183640148577493,5.304063951785042,6.022957489206243,6.166885622793333,6.325497798780241,5.883130641128861,7.431455433277457,9.892613227893602,8.44162482065997,7.7961421482311515,10.159797541576285,8.440549883431144,7.760357368753953,7.586066204772903,8.352586558044807,0.0956598245706337,0.0780004197187252,0.0880899430203816,0.0907158880564911,0.072423166459544,0.0854564710596001,0.0904111376267449,0.0947923989100222,0.0820566818262859,0.0395434921704339,0.0956727489129548,0.048115780742458,0.0418395447412265,0.1176411556810466,0.0592680068775265,0.0407017107751259,0.0392302281023944,0.0701617770693271,0.37225,0.41455,0.399675,0.387525,0.4483,0.3978,0.39105,0.381025,0.410025,0.671225,0.755075,0.749475,0.719525,0.751225,0.710025,0.710275,0.6934,0.711425,0.1813186813186813,0.228083028083028,0.203052503052503,0.1904761904761904,0.2575091575091575,0.2117216117216117,0.1936507936507936,0.186080586080586,0.2282051282051282,0.2997557997557997,0.2769230769230769,0.3106227106227106,0.3214896214896215,0.2346764346764346,0.3112332112332112,0.3174603174603174,0.3108669108669109,0.2981684981684981
201,4.741363508178229,4.40383275261324,4.60870047719454,4.706936017149293,4.133928939025897,4.602322475328337,4.707364904125508,4.802903667411196,4.546165824755972,5.467483506126296,8.641451631907623,7.174472649267071,6.143918394500499,9.44872478924341,6.817059131344847,6.255085907030673,5.700723327305606,7.1947890818858555,0.06542887846607,0.0542998692398954,0.0601843004294852,0.0631192852112668,0.0504588844216006,0.0583826475786039,0.0621768260790481,0.062797324891643,0.0546790938929975,0.0377310204313727,0.046516968543131,0.0402633829687561,0.0374969179397173,0.0594173166035799,0.038990439539226,0.0378484786377227,0.0373728983588136,0.0427529199240185,0.2908,0.35425,0.324175,0.311925,0.392775,0.32615,0.3116,0.30605,0.341775,0.717875,0.752375,0.75445,0.74195,0.724575,0.73325,0.733525,0.728525,0.732825,0.125030525030525,0.1728937728937729,0.1522588522588522,0.1346764346764346,0.1931623931623931,0.1538461538461538,0.1351648351648351,0.1278388278388278,0.1700854700854701,0.2305250305250305,0.1639804639804639,0.234065934065934,0.2362637362637362,0.1564102564102564,0.226007326007326,0.2394383394383394,0.2376068376068376,0.2249084249084249,5.180254448892236,4.790365598457183,4.986488151464126,5.123737985623133,4.566223618837318,4.988447653429602,5.150426528895831,5.14322802252666,4.892444779116466,5.572889550018594,9.134679454820798,7.649878506737352,6.452370689655173,9.636814869574401,7.461434239814187,6.443636363636364,6.082815319831563,7.832226069055861,0.0775238977089264,0.0603870959717662,0.0682779527584325,0.0713210788258869,0.058168338580211,0.0673498136470658,0.070891185690392,0.0732793667395542,0.0650066874505648,0.0398277071951758,0.0573902483919459,0.0441114707458233,0.0404446207997816,0.0720549259377248,0.0444164080936929,0.0403108735977967,0.0396354349779038,0.0481957043941877,0.369225,0.404525,0.391275,0.38095,0.430025,0.393375,0.375775,0.374075,0.4024,0.724925,0.756875,0.77365,0.761825,0.763275,0.741675,0.7484,0.74695,0.74085,0.1590964590964591,0.2091575091575091,0.1833943833943833,0.1743589743589743,0.2279609279609279,0.1891330891330891,0.1761904761904762,0.1698412698412698,0.2073260073260073,0.2593406593406593,0.2389499389499389,0.2597069597069597,0.2663003663003663,0.1932844932844933,0.2665445665445665,0.2678876678876679,0.2654456654456654,0.2538461538461538,5.704819792825957,5.019469434832756,5.277898856914113,5.507251441551634,4.634574052364204,5.349041462327239,5.466552841257333,5.629331602855289,5.208526077097505,6.713867966326983,9.66026812918952,8.088780591164316,7.180875799263708,10.09367775655845,7.759418931583878,7.079463364293085,6.886361543420204,7.991959414185889,0.1053309960153177,0.0840621341309431,0.0967278633494409,0.1004632062006731,0.0804177182167071,0.0924572658312144,0.0993640246846728,0.1026141031781864,0.0891652224319587,0.0427297550730368,0.099147222337743,0.0520964421407885,0.0448963981128956,0.1222219718142503,0.0609766021569358,0.0437213847236422,0.0424712910676845,0.0726966734654368,0.41595,0.458125,0.437925,0.4277,0.4882,0.43925,0.42895,0.422125,0.44875,0.73475,0.787825,0.790225,0.774525,0.782825,0.761125,0.762825,0.75115,0.7582,0.1724053724053724,0.2174603174603174,0.1918192918192918,0.1827838827838827,0.2401709401709401,0.2,0.1882783882783882,0.1758241758241758,0.2161172161172161,0.2774114774114774,0.2616605616605617,0.2876678876678876,0.2891330891330891,0.22002442002442,0.2844932844932845,0.2871794871794871,0.2852258852258852,0.2737484737484738
301,4.492769420826974,4.17153270054868,4.358582587159458,4.379168060666889,3.846764656191924,4.340422282463442,4.432303150341942,4.5094339622641515,4.2476231296758105,4.947318412162161,8.54340836012862,6.95837780149413,5.7602166420482535,9.460077785403797,6.568160919540229,5.909070942235887,5.2804795295182085,7.060599208592424,0.0660510187850774,0.05649147836332,0.0610341162644795,0.0638401039837605,0.0521571147055229,0.0603955554953925,0.064225219458567,0.0640699688247157,0.05663298877772,0.0393194938196466,0.0479779626034993,0.0417061854869302,0.0388637360914734,0.0609773104697181,0.0402048308803226,0.0392447378104055,0.0387837267121807,0.0439432902373751,0.31195,0.375775,0.343875,0.327475,0.4081,0.345225,0.331025,0.3216,0.3584,0.74125,0.768425,0.77205,0.762825,0.7388,0.758225,0.7603,0.751775,0.75175,0.1178266178266178,0.1675213675213675,0.1489621489621489,0.1294261294261294,0.1863247863247863,0.1492063492063492,0.1328449328449328,0.1229548229548229,0.1588522588522588,0.2162393162393162,0.1573870573870573,0.2183150183150183,0.2206349206349206,0.1501831501831501,0.2119658119658119,0.2230769230769231,0.2205128205128205,0.2095238095238095,4.833251433251433,4.464882517601153,4.604243697478992,4.727250072683473,4.217746325530757,4.6370181239797414,4.806605566583603,4.788780648889623,4.526155561272617,5.202946514358919,9.10492690850027,7.427869049046649,6.04471205436986,9.607893849094793,7.194511364826647,6.049483842010773,5.719995509150108,7.654884189325278,0.0800400443352719,0.0624524647902385,0.0707797030318426,0.0741217261990824,0.0603446626528078,0.0696732906474152,0.074824650443514,0.0766384009720791,0.065817302409622,0.0416490720599806,0.0592181152306355,0.045946922821592,0.0422918507655593,0.0737371406835551,0.0460719276102496,0.0417858275854748,0.041542019743579,0.0494941105468652,0.390675,0.426675,0.405,0.398075,0.4489,0.40825,0.398725,0.39435,0.41695,0.7539,0.775825,0.791525,0.78595,0.777675,0.761325,0.77255,0.77025,0.763775,0.1542124542124542,0.1995115995115995,0.1797313797313797,0.1691086691086691,0.2163614163614163,0.1841269841269841,0.1700854700854701,0.1661782661782661,0.1960927960927961,0.2428571428571428,0.2261294261294261,0.2456654456654456,0.2515262515262515,0.1862026862026862,0.2465201465201465,0.2454212454212454,0.2434676434676434,0.2402930402930403,5.377304199262657,4.6701495398773005,4.936906756002234,5.192868867408353,4.285162713734143,5.020941921072226,5.144772363303591,5.217056334892007,4.870238038900194,6.291884057971014,9.60373142665624,7.851464675473867,6.809001791925792,10.043714103382259,7.635818426222729,6.903629536921151,6.612750528754154,7.818484596169859,0.1092311447544508,0.0875586256166077,0.1021528925635621,0.1048033554863594,0.0842813067957933,0.0968217148398087,0.1045094187208214,0.1075732026018704,0.0949105200771941,0.0445111007980701,0.1016893330440102,0.0542602971746149,0.046535376887862,0.1247257840634546,0.0622084577784066,0.0456324606845676,0.0444887257128115,0.0738131731622212,0.44395,0.4784,0.4627,0.4517,0.501425,0.4628,0.453625,0.438625,0.471725,0.765825,0.805625,0.8126,0.7969,0.796825,0.7825,0.786525,0.77895,0.778875,0.1666666666666666,0.2123321123321123,0.1877899877899878,0.1769230769230769,0.2293040293040293,0.1923076923076923,0.1793650793650793,0.1721611721611721,0.2065934065934065,0.2609279609279609,0.2484737484737484,0.272039072039072,0.2724053724053724,0.2106227106227106,0.2709401709401709,0.2761904761904762,0.2682539682539682,0.2643467643467643
401,4.33361835012454,3.9432799513480643,4.185888528639802,4.230839450762618,3.671802640121186,4.1296994673613,4.280306495882892,4.339653875094056,4.045512361872963,4.729102344196685,8.50305084745763,6.830902138507292,5.573910719059073,9.456264209644608,6.521352536005008,5.6354729305363644,5.087578635746884,6.928104575163399,0.067387437976191,0.0574841752411114,0.0625370699678626,0.0651104453989949,0.0531877372562455,0.0613271938582662,0.0648501064953806,0.0665609867719343,0.057722126497023,0.0403278252885506,0.0489679898364079,0.0427047350869518,0.0398653392545055,0.0619412917192632,0.0412540145813092,0.0401106892717799,0.0395849411790818,0.0449976887911132,0.327525,0.383375,0.3523,0.342725,0.422375,0.356975,0.3442,0.3355,0.37105,0.761675,0.77615,0.786625,0.7795,0.74605,0.7696,0.773825,0.768725,0.762725,0.1157509157509157,0.1572649572649572,0.1402930402930403,0.1296703296703296,0.1809523809523809,0.1407814407814407,0.1299145299145299,0.1194139194139194,0.1562881562881563,0.208058608058608,0.152014652014652,0.2072039072039072,0.2106227106227106,0.147985347985348,0.2052503052503052,0.2106227106227106,0.2059829059829059,0.2023199023199023,4.631233370526135,4.231199341164231,4.385151213602734,4.520898685883849,4.02648727204538,4.3780004263483265,4.548855193987053,4.545339721254355,4.30200721894533,4.843939054447682,8.973221288515404,7.240325865580447,5.896525391370754,9.508314920339572,7.1349707075259134,5.844666025949064,5.483210976050065,7.534190285533662,0.0826365281533072,0.0649578892765566,0.0735482802704477,0.0758245608642576,0.0612776568304904,0.0712347377675107,0.0765006224860431,0.0782077649417012,0.0674379433437763,0.0431332861285219,0.0604250906596649,0.0471712166130889,0.0432861793600738,0.074782796832342,0.0470575973932056,0.0431432630385644,0.0428404189335795,0.0504297800646895,0.406875,0.44055,0.422175,0.4111,0.460875,0.425225,0.411675,0.414675,0.43205,0.769875,0.78535,0.8036,0.803575,0.785025,0.7781,0.7881,0.785925,0.7783,0.152991452991453,0.1943833943833944,0.1724053724053724,0.1608058608058608,0.2058608058608058,0.178998778998779,0.1638583638583638,0.1583638583638583,0.1908424908424908,0.23003663003663,0.2151404151404151,0.2334554334554334,0.2391941391941392,0.1815628815628815,0.2388278388278388,0.236019536019536,0.2322344322344322,0.2302808302808302,5.0855737855599985,4.450654159466798,4.71310693503768,4.970221703617269,4.066308243727598,4.769740922753948,4.890227325990157,4.999539276664363,4.645989823116065,6.151264030210847,9.553808525506637,7.661259079903147,6.673696145124715,10.050286722540802,7.39822048611111,6.690063004310821,6.39206572262458,7.753709856035437,0.110054079439405,0.0913556664566651,0.1035821319503056,0.107661601235399,0.0872829700960298,0.1010148537266775,0.1082821754901376,0.1107406288797527,0.0956439054040268,0.0459416369459847,0.1035311389721797,0.0556503438458835,0.0479591129190153,0.126025690441654,0.0632643256958931,0.0470937852746037,0.0460028128434828,0.0746746669151011,0.456025,0.493625,0.47585,0.464375,0.51175,0.476025,0.466625,0.457375,0.484125,0.781375,0.815625,0.823475,0.81295,0.806975,0.800375,0.800975,0.797325,0.79345,0.1617826617826618,0.2031746031746031,0.1815628815628815,0.1726495726495726,0.2267399267399267,0.1905982905982906,0.1749694749694749,0.1681318681318681,0.2004884004884005,0.2506715506715506,0.2405372405372405,0.2600732600732601,0.2626373626373626,0.2061050061050061,0.258974358974359,0.2653235653235653,0.2576312576312576,0.2557997557997558
501,4.228790222188691,3.8360872986292294,4.070533349147985,4.1360312608813405,3.5304393626827024,4.01409562917045,4.145035515750464,4.195950862474854,3.94277193406682,4.4790607601065116,8.426472665630738,6.702843531338395,5.455432937181665,9.408580939464922,6.387872451646627,5.530565323235057,4.832927922161056,6.719280719280717,0.0684711251000431,0.0584631390868794,0.0638958927955463,0.066123980170127,0.0539543335254521,0.0627043226071718,0.0652143439702724,0.0666916937177102,0.0588405923229603,0.0410369144381136,0.0497912854986868,0.0434732718664843,0.040543666023256,0.0630536846170459,0.041892905124323,0.0409019428240213,0.0403191384800855,0.0457793934462622,0.337275,0.396325,0.367675,0.353825,0.430425,0.366825,0.3524,0.345175,0.379675,0.7707,0.7847,0.794775,0.79015,0.751,0.78075,0.78125,0.78185,0.77245,0.1125763125763125,0.1589743589743589,0.1367521367521367,0.1242979242979243,0.173015873015873,0.1407814407814407,0.1252747252747252,0.1177045177045177,0.1518925518925518,0.198046398046398,0.1483516483516483,0.203052503052503,0.2026862026862027,0.1418803418803418,0.1965811965811965,0.2039072039072039,0.2014652014652014,0.1938949938949939,4.430233542054493,4.067048278310259,4.233595224509504,4.345912494049423,3.8510719390185795,4.207488164009903,4.359895115772633,4.333318580154022,4.183515195238525,4.679039039039039,8.99218476612621,7.193324432576769,5.780787191460975,9.54678007290401,7.034238488783943,5.6727158160050415,5.360898417559981,7.511535926170072,0.0828992829166296,0.0660355486700106,0.0730738500374102,0.0771215878182306,0.0621598804539978,0.073159463433357,0.0784354525563581,0.0800387083511579,0.0686997229610182,0.0438776370308226,0.0611580875487776,0.0481790004237161,0.0442250046851598,0.0754481945022611,0.0478299390314588,0.0440251299222106,0.0437756859436982,0.0512062366621642,0.412375,0.4507,0.430425,0.422325,0.4706,0.4344,0.423575,0.41985,0.44555,0.786525,0.791825,0.81275,0.812625,0.792825,0.787875,0.800575,0.8021,0.78415,0.1473748473748473,0.1908424908424908,0.167032967032967,0.1584859584859584,0.203052503052503,0.1755799755799755,0.1593406593406593,0.1528693528693528,0.1881562881562881,0.2201465201465201,0.2095238095238095,0.2284493284493284,0.2283272283272283,0.1748473748473748,0.2271062271062271,0.2299145299145299,0.2258852258852259,0.2197802197802197,4.947501997462048,4.266780546623794,4.541229312112483,4.763426626323752,3.8909330521876653,4.590662007377208,4.7061976549413735,4.863309011655454,4.459878823703266,5.9352376798953355,9.547616188303111,7.544979612640161,6.555754110078628,10.052613597540144,7.379247434435578,6.5042285714285715,6.287073114829248,7.714417958805834,0.1119717605242541,0.0922920508992366,0.1052899019259401,0.1099806381379893,0.0887211990785135,0.1016668207233843,0.1095871818307767,0.1120033668921977,0.0984035395891794,0.0470073930645706,0.1048116623591038,0.0566434697981432,0.0490306869265305,0.1267864515798756,0.0641268039372314,0.0479657815049656,0.0470728205936198,0.0756440304524955,0.468075,0.5024,0.487925,0.4712,0.52575,0.4849,0.477625,0.47235,0.492475,0.79345,0.823025,0.832075,0.8233,0.814825,0.8087,0.81515,0.804725,0.7998,0.1583638583638583,0.1985347985347985,0.1775335775335775,0.171062271062271,0.2175824175824176,0.1855921855921856,0.1688644688644688,0.1663003663003663,0.1979242979242979,0.2409035409035409,0.2328449328449328,0.2553113553113553,0.2518925518925519,0.2003663003663003,0.2532356532356532,0.2601953601953602,0.2498168498168498,0.246031746031746
601,4.140933676013656,3.704141027773159,3.8952289409297447,4.019560379494787,3.467566487590463,3.926194385487165,4.0677271736761815,4.06478542545328,3.86115099060667,4.336456996148909,8.360144927536233,6.512621654501217,5.214430599826138,9.462214894201706,6.334059352028315,5.31408293904815,4.692493946731235,6.711607024957085,0.069370146062135,0.0594583779138333,0.0643248055992473,0.0667533901870765,0.055001451455712,0.0635595116234793,0.066479861764755,0.0673960985400999,0.0593591576008148,0.0415911586202432,0.0504680021479866,0.0440831996338861,0.0410327447514432,0.0637217959436985,0.0424942520252917,0.0414273907201322,0.0408870746349372,0.0463511716765726,0.348275,0.3987,0.371875,0.359675,0.436925,0.375725,0.36145,0.348975,0.390525,0.78135,0.79015,0.8026,0.7994,0.756825,0.78865,0.789875,0.78955,0.780825,0.1135531135531135,0.1505494505494505,0.1380952380952381,0.1199023199023199,0.168009768009768,0.1376068376068376,0.1221001221001221,0.1168498168498168,0.1484737484737484,0.1912087912087912,0.1466422466422466,0.1971916971916971,0.1976800976800976,0.1380952380952381,0.1898656898656898,0.1992673992673992,0.1967032967032967,0.1894993894993895,4.305427456544874,3.9356502242152467,4.125662100456621,4.198485644257704,3.729787544362877,4.047512626826979,4.23466618418672,4.217959073774907,4.054207609556187,4.56647916133981,8.908169350029818,7.083985179086044,5.6748457847841,9.51702286282306,6.9110384894698615,5.598117400967447,5.155959701687819,7.464204066899288,0.0838647190704747,0.0665241844757839,0.0747479033272888,0.0786365988988203,0.0633775470587368,0.0742678141342971,0.0786528223790333,0.0816781958653256,0.0706784810123725,0.044460302359025,0.0618777075329847,0.0488313836468191,0.0450511234280141,0.076121184300592,0.0486580856105743,0.0448608490433148,0.0445486120030721,0.0517526364356395,0.424325,0.4587,0.4427,0.4288,0.475975,0.440675,0.429625,0.428925,0.4493,0.797,0.7982,0.817825,0.817625,0.7988,0.79345,0.808775,0.808925,0.792225,0.1462759462759462,0.1841269841269841,0.1619047619047619,0.1576312576312576,0.197069597069597,0.1675213675213675,0.1561660561660561,0.1516483516483516,0.1826617826617826,0.2141636141636141,0.2057387057387057,0.2225885225885225,0.2212454212454212,0.1714285714285714,0.2223443223443223,0.2223443223443223,0.2178266178266178,0.2151404151404151,4.777608964011014,4.13666141892235,4.3253656621183865,4.587457317366422,3.7608892705500696,4.434784745429527,4.55568989698699,4.683377939208564,4.315778994524639,5.8361536702492565,9.529112983151636,7.488048332019962,6.477691924227318,10.049036777583186,7.33770995978235,6.464723378941106,6.1177239249227835,7.674979019302243,0.116047803348949,0.0940975460378915,0.1058310626988622,0.1102026364480845,0.0909988841468013,0.1030927315056152,0.1106943820007167,0.1144513046629563,0.0991843458194425,0.0480346841771068,0.1057288638735835,0.0574294422926796,0.0499854089626058,0.1277570360480074,0.0648086921792314,0.0489537587362468,0.0480782856176906,0.0760506192852455,0.47345,0.507725,0.49065,0.480175,0.5285,0.4913,0.483075,0.4769,0.49775,0.80525,0.8275,0.8356,0.82745,0.81805,0.81635,0.82035,0.81415,0.810675,0.1561660561660561,0.1936507936507936,0.1738705738705738,0.1644688644688644,0.2096459096459096,0.1808302808302808,0.1682539682539682,0.162026862026862,0.1927960927960928,0.2335775335775335,0.2277167277167277,0.2461538461538461,0.2463980463980464,0.1951159951159951,0.2456654456654456,0.2492063492063492,0.2438339438339438,0.2382173382173382
701,4.005968053361419,3.6377559583752936,3.7975302061122957,3.909901952124371,3.375759471050751,3.854779633729121,3.957251251564456,3.934069772518883,3.7717317371786145,4.173094764744863,8.308921438082557,6.505787220548597,5.173952919596454,9.358995815899581,6.209574172001115,5.210602131950447,4.619328557381655,6.537816245006659,0.0692344314169439,0.0601349743110176,0.0653932887375511,0.0674696272868199,0.0555729434258043,0.0635786864838316,0.0671963695158552,0.068622120730072,0.0603191152215963,0.041984771210023,0.0510368339226612,0.0446435123668002,0.04167231238782,0.0643204686412221,0.0431024730186194,0.0419218413264191,0.0413232214241381,0.0468023789123745,0.34885,0.4042,0.37655,0.36615,0.4404,0.378875,0.3608,0.3537,0.390425,0.79015,0.79315,0.80845,0.803825,0.761225,0.7933,0.796825,0.79645,0.784875,0.1085470085470085,0.1495726495726495,0.1330891330891331,0.1202686202686202,0.1641025641025641,0.1346764346764346,0.1207570207570207,0.1126984126984127,0.1465201465201465,0.1881562881562881,0.1427350427350427,0.1938949938949939,0.1925518925518925,0.1345543345543345,0.1864468864468864,0.1973137973137973,0.1896214896214896,0.1832722832722832,4.150009028530154,3.825794124671603,4.013779349107062,4.086664828600313,3.6303310541590834,3.9599873834091825,4.0930750693402445,4.054473827205217,3.9409545368798344,4.449549788135594,8.862747494500121,7.065800621293418,5.604591836734694,9.443014009844756,6.91932836763035,5.576043068640646,5.03809393773894,7.362844880441447,0.0852060681867762,0.068123742659519,0.0746796757981002,0.0792782570364302,0.0642141820018766,0.0755868646043546,0.0796711162798566,0.0815677225794398,0.0714039206516103,0.0452189394152847,0.062625311748423,0.0493427073133925,0.0455361545293964,0.0765868511871646,0.049302917018346,0.0453355244918216,0.04517097725167,0.0522202433451601,0.4303,0.4637,0.44845,0.4378,0.480675,0.445175,0.437675,0.43255,0.460325,0.804125,0.802575,0.82295,0.8236,0.801925,0.801975,0.81425,0.8168,0.798775,0.1424908424908424,0.1814407814407814,0.1604395604395604,0.1536019536019536,0.1958485958485958,0.1637362637362637,0.1522588522588522,0.1484737484737484,0.178998778998779,0.2078144078144078,0.2008547008547008,0.2172161172161172,0.2168498168498168,0.1673992673992674,0.218070818070818,0.2189255189255189,0.2153846153846154,0.2111111111111111,4.673964411438491,4.029481132075471,4.248625687156422,4.483380723600353,3.6758773407788956,4.337576756028156,4.470414055174456,4.568327935418379,4.194349880595498,5.689182749583036,9.49043940736989,7.529282677273352,6.390722569134701,10.022935234699942,7.2417755200774065,6.43915343915344,6.05367231638418,7.635109951546776,0.1155071136027914,0.0934398834634074,0.1082730661829783,0.1110897930118445,0.0905072802798591,0.1035780266660715,0.1098496264113659,0.1137227900508501,0.1005669515249742,0.0488406979740142,0.1065373415058678,0.0580629824891346,0.0505799508968354,0.1286376950289327,0.0653544065780647,0.0496251545419491,0.0489034563854296,0.0767755471375239,0.481575,0.5124,0.49975,0.49005,0.535675,0.499225,0.493425,0.482825,0.507975,0.811375,0.831025,0.842325,0.83645,0.82075,0.82035,0.82645,0.822025,0.81225,0.1523809523809524,0.1903540903540903,0.1709401709401709,0.1622710622710622,0.2095238095238095,0.1763125763125763,0.1604395604395604,0.16007326007326,0.1873015873015873,0.2269841269841269,0.224053724053724,0.2423687423687423,0.2423687423687423,0.1947496947496947,0.2378510378510378,0.2457875457875457,0.236996336996337,0.2317460317460317
801,3.906069492579757,3.565289821024305,3.690030943091619,3.8094725511302476,3.3158869219653178,3.7983463668947537,3.8540227323378646,3.845389630549519,3.6691146284723803,4.01497975708502,8.321858339680125,6.395475693887374,5.053285130462118,9.265386787125916,6.086993482572967,5.119312286942344,4.535431918008786,6.563376370956546,0.0708634991955343,0.061050344268966,0.0665698933146918,0.0679908157576284,0.0569671376614948,0.0651935955663555,0.0679719842576799,0.0691953679546632,0.0609442345891493,0.0424278246967939,0.0515034432290887,0.0450752380226743,0.0420564768816197,0.0647515338729886,0.04341022373506,0.0424180565722373,0.0417184565011759,0.0472186525131337,0.356975,0.414725,0.3843,0.365675,0.4464,0.3862,0.36855,0.36035,0.3979,0.7922,0.799025,0.81205,0.80945,0.762275,0.798575,0.8013,0.804075,0.790225,0.1068376068376068,0.1485958485958486,0.1294261294261294,0.1170940170940171,0.1637362637362637,0.1326007326007326,0.1186813186813186,0.115995115995116,0.1446886446886447,0.1822954822954823,0.14004884004884,0.1848595848595848,0.1885225885225885,0.1341880341880341,0.1824175824175824,0.1903540903540903,0.1858363858363858,0.1783882783882784,4.041986476608186,3.7123875622117706,3.911101738600685,3.993114357495115,3.5477555863159975,3.8741039833046003,4.02638754101391,3.9675994684593134,3.8256832930699636,4.257364756293519,8.838039557158849,6.944952816700031,5.505273952534428,9.480163437458808,6.841171935235159,5.481471238938054,4.919927078951059,7.377055400961296,0.0856901932805791,0.0697312422503439,0.0766647973576542,0.0807728510439464,0.0646704284196413,0.0761160943075709,0.0800772589238096,0.0831831358314415,0.0723844470714859,0.0457874141805769,0.0629865409272045,0.0499595312489477,0.0461061283870577,0.0770692943116744,0.0497079972210444,0.0460452090988658,0.0457361353738969,0.052749720893836,0.43735,0.46845,0.4544,0.4426,0.482725,0.44895,0.442025,0.441675,0.46305,0.81185,0.804825,0.82515,0.82935,0.804925,0.8037,0.8192,0.821725,0.80235,0.1405372405372405,0.1769230769230769,0.1582417582417582,0.1501831501831501,0.1886446886446886,0.1614163614163614,0.1516483516483516,0.1485958485958486,0.1761904761904762,0.2039072039072039,0.1960927960927961,0.2133089133089133,0.2124542124542124,0.165079365079365,0.2085470085470085,0.2118437118437118,0.2096459096459096,0.2068376068376068,4.558427623878268,3.9498568081228846,4.1511333738109695,4.367392270102177,3.57779958565042,4.246422973861166,4.361274679598199,4.430952148913361,4.079789409118789,5.529716073147258,9.417317791725376,7.497685509889187,6.312385200734716,9.997102149239316,7.179967729924291,6.331278309008556,6.00714559142529,7.57724807668054,0.1163227099100623,0.0954632800278274,0.1084892526102948,0.1123759306885993,0.0925858264843845,0.1042656267807031,0.1124622701017112,0.1153329783115161,0.1012067690582343,0.0494123581602499,0.1074195268581744,0.0587653748186283,0.0514583180340444,0.1293436321277938,0.0660257668243369,0.0503626849297698,0.0496724617957885,0.0769286010748987,0.4874,0.519875,0.5059,0.493525,0.54145,0.505525,0.494775,0.48695,0.5109,0.81475,0.835875,0.844175,0.84095,0.8229,0.82355,0.831325,0.82925,0.819925,0.152991452991453,0.1884004884004884,0.1686202686202686,0.1608058608058608,0.2052503052503052,0.1737484737484737,0.1636141636141636,0.1547008547008547,0.1829059829059829,0.224053724053724,0.2203907203907203,0.2379731379731379,0.2368742368742368,0.1905982905982906,0.2327228327228327,0.2378510378510378,0.231013431013431,0.2285714285714285
901,3.8354658497026493,3.5049377965884307,3.6313026160948674,3.7223919489621706,3.246989042832564,3.7311666124308496,3.789954337899543,3.752290298073915,3.611599135353907,3.9168425495989863,8.276740237691003,6.400660611065233,4.972881899871629,9.365376250543711,6.151005703992796,5.059823868812634,4.409921283231844,6.532553551296505,0.071681549166849,0.0620801942927254,0.066406209162937,0.0682793907241741,0.0570912722132762,0.0645029845415289,0.0680508141827282,0.0695041989203298,0.0614458734491013,0.0428629117931482,0.0519210356218692,0.0454101636505434,0.0425881717794666,0.0652752451541041,0.0437555888036887,0.0426623040243862,0.0420754732372528,0.0474149686458744,0.358775,0.415225,0.3858,0.375225,0.44785,0.3854,0.37395,0.363425,0.404825,0.795425,0.80215,0.816925,0.81065,0.76645,0.803875,0.809775,0.805325,0.794425,0.1061050061050061,0.1454212454212454,0.1288156288156288,0.1155067155067155,0.1588522588522588,0.1327228327228327,0.1185592185592185,0.1134310134310134,0.1395604395604395,0.1804639804639804,0.1406593406593406,0.1802197802197802,0.1837606837606837,0.1318681318681318,0.1776556776556776,0.1866910866910867,0.1822954822954823,0.175091575091575,3.941752115092207,3.648108319483821,3.796594267486044,3.8933320802593863,3.4719554073557957,3.785083100590632,3.8971128364870524,3.8799256505576207,3.7678355501813785,4.229437828856272,8.822592873388931,7.009158050221565,5.454586196593965,9.448087431693986,6.805343511450383,5.415177304964538,4.834619782732989,7.361911711054361,0.0861370840153807,0.0697654372009928,0.0764942212758552,0.0816879954895103,0.0652819395673857,0.0762824387447872,0.0807413417654257,0.0839365899406043,0.0734256188284032,0.0461261896702013,0.063317479715248,0.0504045004071868,0.0464668554711611,0.0773199471317721,0.050156242922805,0.0463821892973574,0.0462204357289669,0.0530081651022863,0.4451,0.468075,0.45905,0.4451,0.48855,0.453975,0.449,0.44635,0.466125,0.8158,0.808475,0.83075,0.83265,0.8078,0.8096,0.82375,0.8251,0.80995,0.1387057387057387,0.1738705738705738,0.1595848595848595,0.1473748473748473,0.1843711843711843,0.1614163614163614,0.1462759462759462,0.1446886446886447,0.1722832722832722,0.2004884004884005,0.1948717948717948,0.2089133089133089,0.2087912087912088,0.1633699633699633,0.2081807081807082,0.2089133089133089,0.2037851037851037,0.203052503052503,4.477841719541586,3.838920900995286,4.0630864953080374,4.293571536106789,3.5205298660670645,4.162825164818316,4.231189199920587,4.364586443714542,4.005209139202641,5.466210436270318,9.42748988382718,7.362558238034732,6.227356746765248,9.983163328007867,7.1666029318036975,6.347483243527402,5.879928085270322,7.5420319752449725,0.1167116912560473,0.0956935022445011,0.1098997363853405,0.1120439163039562,0.0924783573923436,0.1035333318154296,0.1151260534472427,0.1144639850444197,0.1015892827476703,0.0500167807147377,0.1077789721016752,0.0593023159197948,0.0519153989471907,0.1295327390296072,0.066534347440109,0.0507776675043264,0.0501331441762953,0.0773738875851375,0.491725,0.52275,0.5098,0.501825,0.5398,0.510825,0.4963,0.49765,0.515275,0.822325,0.838025,0.848625,0.8442,0.827575,0.83345,0.83535,0.831675,0.8226,0.1484737484737484,0.1827838827838827,0.168986568986569,0.1604395604395604,0.2023199023199023,0.1728937728937729,0.1588522588522588,0.1564102564102564,0.1814407814407814,0.2195360195360195,0.2162393162393162,0.231990231990232,0.2297924297924297,0.1865689865689865,0.2302808302808302,0.2362637362637362,0.2278388278388278,0.2274725274725274
1001,3.743516632722335,3.4825096207895534,3.587910317204549,3.6364127985579087,3.1983373461136604,3.6754373943629806,3.6925791855203625,3.6577332611441973,3.525418215613383,3.8158491635951233,8.238773274917852,6.384498223049586,4.958298994560738,9.254439592430861,6.0407673860911295,5.055442123449035,4.3789700894233725,6.486734547540515,0.0717738913582776,0.0621574993220004,0.0670841298526109,0.069370335897871,0.0576084330187558,0.065649215166641,0.0687287969247563,0.0695246191461049,0.0624516161876515,0.0430315583252144,0.0522534015006004,0.0456537786046346,0.0427991724466573,0.065437342786803,0.0441497646495466,0.0431101375944215,0.0424779173682203,0.0479411806844373,0.36585,0.421825,0.390825,0.380475,0.449675,0.3871,0.37615,0.3732,0.407525,0.804225,0.805625,0.81915,0.8183,0.770425,0.805375,0.810425,0.80895,0.796025,0.1043956043956044,0.1421245421245421,0.1272283272283272,0.1158730158730158,0.1595848595848595,0.1311355311355311,0.1144078144078144,0.1142857142857142,0.1380952380952381,0.177045177045177,0.1380952380952381,0.1800976800976801,0.1793650793650793,0.1299145299145299,0.1732600732600732,0.1838827838827839,0.1787545787545787,0.1735042735042735,3.9166206733422695,3.5488319591676474,3.7207258834765993,3.802994229449982,3.4257209585702686,3.6983743305369923,3.8224332772301035,3.8836949585194636,3.6542537816745346,4.156413520011314,8.851446945337623,7.012818579399789,5.3953808504129706,9.547982551799345,6.796929706436844,5.4203494347379255,4.775549329007521,7.289849377865095,0.0871197091680372,0.0709757024952522,0.0759326864159092,0.0812592322275104,0.0665578694950217,0.0777494544939522,0.0802879297303528,0.0833414404323187,0.0740413541835175,0.0466860825842763,0.0636052306902126,0.050844561202365,0.0468898749384536,0.0776960590156516,0.0505089833284516,0.0467808795218657,0.0465689648692956,0.0534096430060934,0.447625,0.4766,0.4672,0.456275,0.49445,0.464425,0.454375,0.44965,0.470875,0.8196,0.8101,0.834225,0.83655,0.808675,0.81405,0.829725,0.830475,0.809125,0.1378510378510378,0.1731379731379731,0.155067155067155,0.1465201465201465,0.1796092796092796,0.1573870573870573,0.1445665445665445,0.1423687423687423,0.1699633699633699,0.1954822954822954,0.1925518925518925,0.2048840048840048,0.2075702075702075,0.1634920634920635,0.2043956043956044,0.2059829059829059,0.2009768009768009,0.2034188034188034,4.3972804476952545,3.801884794578569,3.999176064678923,4.201875815026583,3.456037978439324,4.084834757541439,4.190403810102852,4.297361990724579,3.9485530546623795,5.488698761333161,9.365587151132177,7.384548104956269,6.277242707760045,9.909506697157793,7.125115848007413,6.248582355268361,5.7918084271133194,7.476432954693827,0.1185310946796722,0.0967437812969864,0.1103251255451125,0.1120247912325867,0.0918447871334467,0.1052180465105899,0.1150412958498822,0.1160559751491931,0.1024593489215609,0.0505814340359543,0.1081746338233671,0.0597470476809791,0.0524788897736499,0.1301277353233216,0.0669815317276947,0.0514033094193043,0.050749466104151,0.0777509023151324,0.490725,0.5278,0.514525,0.50155,0.54575,0.51435,0.506575,0.498675,0.525725,0.82365,0.840225,0.852275,0.848325,0.82825,0.8332,0.840825,0.83785,0.825675,0.1472527472527472,0.1841269841269841,0.1658119658119658,0.1549450549450549,0.1975579975579975,0.1695970695970696,0.156043956043956,0.1523809523809524,0.1777777777777777,0.2139194139194139,0.2168498168498168,0.2288156288156288,0.2267399267399267,0.1859584859584859,0.2285714285714285,0.2336996336996337,0.2221001221001221,0.2227106227106227


==> data/patterns.txt <==
subfig row fill
0 0 1
0 0 1
0 0 0
0 0 0
0 0 0
0 0 0
0 0 0
0 0 1
0 0 0
0 0 1
0 0 0
0 0 1
0 0 0
0 0 1
0 0 1
0 0 0
0 0 0
0 0 0
0 0 0
0 0 1
0 0 1
0 0 0
0 0 1
0 0 0
0 0 0
0 0 1
0 0 0
0 0 0
0 0 1
0 0 1
0 0 0
0 0 1
0 0 0
0 0 1
0 0 0
0 0 0
0 0 1
0 0 0
0 0 0
0 0 0
0 0 1
0 0 1
0 0 0
0 0 0
0 0 1
0 0 0
0 0 0
0 0 0
0 0 0
0 0 0
0 0 1
0 0 1
0 0 1
0 0 0
0 0 1
0 0 1
0 0 0
0 0 0
0 0 0
0 0 0
0 0 1
0 0 0
0 0 0
0 0 1
0 0 1
0 0 1
0 0 0
0 0 1
0 0 1
0 0 1
0 0 0
0 0 1
0 0 0
0 0 0
0 0 0
0 0 0
0 0 0
0 0 1
0 0 1
0 0 1
0 0 0
0 0 1
0 0 0
0 0 1
0 0 1
0 0 0
0 0 0
0 0 1
0 0 0
0 0 1
0 0 0
0 0 1
0 0 0
0 0 0
0 0 1
0 0 0
0 0 1
0 0 1
0 0 0
0 0 0
0 0 1
0 0 1
0 0 0
0 0 0
0 0 0
0 0 0
0 0 1
0 0 1
0 0 1
0 0 1
0 0 0
0 0 1
0 0 0
0 0 0
0 0 1
0 0 0
0 0 0
0 0 0
0 0 1
0 0 0
0 0 1
0 0 1
0 0 0
0 0 1
0 0 1
0 0 0
0 0 1
0 0 0
0 0 0
0 0 1
0 0 1
0 0 0
0 0 1
0 0 0
0 0 1
0 0 0
0 0 1
0 0 0
0 0 0
0 0 1
0 0 0
0 0 0
0 0 1
0 0 0
0 1 1
0 1 1
0 1 1
0 1 1
0 1 0
0 1 1
0 1 0
0 1 0
0 1 0
0 1 0
0 1 1
0 1 0
0 1 1
0 1 0
0 1 1
0 1 0
0 1 0
0 1 1
0 1 0
0 1 0
0 1 0
0 1 1
0 1 1
0 1 1
0 1 0
0 1 1
0 1 0
0 1 0
0 1 1
0 1 0
0 1 0
0 1 1
0 1 0
0 1 0
0 1 1
0 1 1
0 1 1
0 1 1
0 1 0
0 1 0
0 1 0
0 1 0
0 1 1
0 1 1
0 1 0
0 1 0
0 1 1
0 1 1
0 1 0
0 1 0
0 1 1
0 1 1
0 1 0
0 1 1
0 1 0
0 1 1
0 1 1
0 1 0
0 1 0
0 1 1
0 1 1
0 1 0
0 1 0
0 1 0
0 1 0
0 1 0
0 1 1
0 1 1
0 1 0
0 1 1
0 1 1
0 1 1
0 1 0
0 1 1
0 1 0
0 1 0
0 1 1
0 1 0
0 1 1
0 1 1
0 1 0
0 1 1
0 1 0
0 1 0
0 1 1
0 1 1
0 1 0
0 1 0
0 1 1
0 1 1
0 1 1
0 1 1
0 1 1
0 1 1
0 1 0
0 1 0
0 1 0
0 1 0
0 1 0
0 1 0
0 1 0
0 1 1
0 1 1
0 1 1
0 1 0
0 1 1
0 1 1
0 1 0
0 1 1
0 1 1
0 1 1
0 1 1
0 1 0
0 1 1
0 1 1
0 1 0
0 1 1
0 1 0
0 1 0
0 1 1
0 1 1
0 1 1
0 1 1
0 1 1
0 1 1
0 1 0
0 1 1
0 1 0
0 1 0
0 1 1
0 1 0
0 1 1
0 1 1
0 1 0
0 1 0
0 1 0
0 1 1
0 1 1
0 1 0
0 1 1
0 1 0
0 1 1
0 1 0
0 1 1
0 2 1
0 2 0
0 2 0
0 2 0
0 2 0
0 2 0
0 2 0
0 2 0
0 2 1
0 2 0
0 2 1
0 2 1
0 2 0
0 2 0
0 2 1
0 2 1
0 2 1
0 2 1
0 2 0
0 2 0
0 2 1
0 2 0
0 2 0
0 2 0
0 2 1
0 2 0
0 2 1
0 2 0
0 2 1
0 2 1
0 2 1
0 2 0
0 2 0
0 2 0
0 2 0
0 2 1
0 2 0
0 2 1
0 2 1
0 2 0
0 2 1
0 2 1
0 2 1
0 2 1
0 2 0
0 2 1
0 2 1
0 2 1
0 2 1
0 2 0
0 2 0
0 2 0
0 2 1
0 2 0
0 2 0
0 2 0
0 2 0
0 2 0
0 2 1
0 2 0
0 2 1
0 2 1
0 2 0
0 2 1
0 2 1
0 2 0
0 2 1
0 2 0
0 2 0
0 2 1
0 2 0
0 2 0
0 2 1
0 2 1
0 2 0
0 2 0
0 2 1
0 2 1
0 2 1
0 2 1
0 2 0
0 2 0
0 2 0
0 2 1
0 2 0
0 2 1
0 2 1
0 2 1
0 2 0
0 2 1
0 2 0
0 2 1
0 2 0
0 2 1
0 2 0
0 2 1
0 2 1
0 2 1
0 2 1
0 2 1
0 2 0
0 2 1
0 2 1
0 2 0
0 2 0
0 2 1
0 2 1
0 2 1
0 2 0
0 2 0
0 2 0
0 2 0
0 2 1
0 2 1
0 2 0
0 2 1
0 2 1
0 2 0
0 2 1
0 2 1
0 2 1
0 2 0
0 2 1
0 2 0
0 2 0
0 2 1
0 2 0
0 2 0
0 2 0
0 2 0
0 2 1
0 2 0
0 2 1
0 2 0
0 2 1
0 2 1
0 2 1
0 2 1
0 2 1
0 2 0
0 2 1
0 2 0
0 2 0
0 2 1
0 3 1
0 3 1
0 3 1
0 3 1
0 3 0
0 3 1
0 3 1
0 3 0
0 3 0
0 3 0
0 3 1
0 3 1
0 3 0
0 3 0
0 3 0
0 3 1
0 3 0
0 3 1
0 3 1
0 3 1
0 3 1
0 3 0
0 3 1
0 3 1
0 3 0
0 3 0
0 3 0
0 3 1
0 3 0
0 3 0
0 3 0
0 3 1
0 3 0
0 3 0
0 3 1
0 3 0
0 3 0
0 3 1
0 3 1
0 3 1
0 3 1
0 3 1
0 3 1
0 3 0
0 3 1
0 3 0
0 3 0
0 3 1
0 3 1
0 3 1
0 3 0
0 3 0
0 3 0
0 3 0
0 3 1
0 3 1
0 3 1
0 3 0
0 3 1
0 3 1
0 3 1
0 3 1
0 3 0
0 3 0
0 3 1
0 3 1
0 3 0
0 3 0
0 3 0
0 3 0
0 3 1
0 3 0
0 3 1
0 3 1
0 3 0
0 3 0
0 3 1
0 3 0
0 3 0
0 3 0
0 3 1
0 3 1
0 3 1
0 3 0
0 3 0
0 3 1
0 3 1
0 3 0
0 3 0
0 3 0
0 3 1
0 3 0
0 3 1
0 3 1
0 3 0
0 3 1
0 3 1
0 3 1
0 3 0
0 3 0
0 3 0
0 3 1
0 3 1
0 3 0
0 3 0
0 3 0
0 3 0
0 3 1
0 3 0
0 3 0
0 3 1
0 3 0
0 3 0
0 3 1
0 3 1
0 3 1
0 3 0
0 3 0
0 3 1
0 3 1
0 3 0
0 3 1
0 3 0
0 3 0
0 3 1
0 3 0
0 3 1
0 3 1
0 3 0
0 3 0
0 3 0
0 3 1
0 3 0
0 3 0
0 3 1
0 3 1
0 3 1
0 3 0
0 3 0
0 3 0
0 3 1
0 3 0
0 3 1
0 3 0
0 4 0
0 4 1
0 4 1
0 4 1
0 4 0
0 4 1
0 4 1
0 4 1
0 4 0
0 4 0
0 4 1
0 4 0
0 4 1
0 4 0
0 4 0
0 4 1
0 4 0
0 4 1
0 4 0
0 4 1
0 4 0
0 4 0
0 4 0
0 4 1
0 4 1
0 4 0
0 4 0
0 4 1
0 4 1
0 4 0
0 4 0
0 4 0
0 4 1
0 4 0
0 4 1
0 4 0
0 4 1
0 4 1
0 4 0
0 4 1
0 4 1
0 4 0
0 4 0
0 4 1
0 4 1
0 4 0
0 4 1
0 4 1
0 4 1
0 4 0
0 4 0
0 4 1
0 4 1
0 4 0
0 4 1
0 4 1
0 4 0
0 4 0
0 4 1
0 4 1
0 4 1
0 4 1
0 4 0
0 4 0
0 4 1
0 4 1
0 4 1
0 4 0
0 4 0
0 4 0
0 4 0
0 4 1
0 4 0
0 4 0
0 4 1
0 4 0
0 4 1
0 4 1
0 4 0
0 4 0
0 4 1
0 4 0
0 4 1
0 4 1
0 4 1
0 4 1
0 4 1
0 4 1
0 4 0
0 4 1
0 4 0
0 4 1
0 4 1
0 4 0
0 4 0
0 4 0
0 4 0
0 4 1
0 4 1
0 4 1
0 4 1
0 4 0
0 4 0
0 4 1
0 4 0
0 4 0
0 4 1
0 4 0
0 4 1
0 4 0
0 4 0
0 4 1
0 4 0
0 4 1
0 4 1
0 4 1
0 4 1
0 4 0
0 4 0
0 4 0
0 4 1
0 4 0
0 4 0
0 4 1
0 4 1
0 4 1
0 4 0
0 4 1
0 4 0
0 4 1
0 4 1
0 4 0
0 4 1
0 4 1
0 4 1
0 4 1
0 4 1
0 4 1
0 4 1
0 4 1
0 4 1
0 4 1
0 4 0
0 4 1
0 5 1
0 5 1
0 5 0
0 5 1
0 5 0
0 5 0
0 5 0
0 5 1
0 5 0
0 5 1
0 5 1
0 5 0
0 5 0
0 5 1
0 5 1
0 5 1
0 5 0
0 5 1
0 5 0
0 5 1
0 5 0
0 5 1
0 5 1
0 5 0
0 5 0
0 5 0
0 5 1
0 5 0
0 5 1
0 5 0
0 5 0
0 5 0
0 5 0
0 5 1
0 5 0
0 5 0
0 5 0
0 5 0
0 5 1
0 5 0
0 5 0
0 5 0
0 5 1
0 5 0
0 5 1
0 5 0
0 5 1
0 5 1
0 5 1
0 5 0
0 5 0
0 5 1
0 5 1
0 5 0
0 5 1
0 5 0
0 5 0
0 5 1
0 5 1
0 5 1
0 5 0
0 5 1
0 5 1
0 5 0
0 5 1
0 5 1
0 5 1
0 5 0
0 5 1
0 5 0
0 5 1
0 5 1
0 5 0
0 5 1
0 5 0
0 5 0
0 5 1
0 5 0
0 5 1
0 5 1
0 5 0
0 5 0
0 5 0
0 5 0
0 5 1
0 5 0
0 5 1
0 5 1
0 5 0
0 5 1
0 5 0
0 5 1
0 5 1
0 5 1
0 5 1
0 5 0
0 5 0
0 5 0
0 5 1
0 5 0
0 5 1
0 5 0
0 5 1
0 5 0
0 5 1
0 5 1
0 5 1
0 5 1
0 5 0
0 5 0
0 5 0
0 5 1
0 5 1
0 5 1
0 5 1
0 5 0
0 5 0
0 5 1
0 5 0
0 5 1
0 5 0
0 5 1
0 5 1
0 5 0
0 5 0
0 5 0
0 5 0
0 5 1
0 5 0
0 5 0
0 5 1
0 5 1
0 5 0
0 5 0
0 5 1
0 5 1
0 5 1
0 5 0
0 5 0
0 5 0
0 5 0
0 5 0
0 5 0
0 5 0
0 6 0
0 6 1
0 6 1
0 6 0
0 6 1
0 6 1
0 6 0
0 6 0
0 6 1
0 6 0
0 6 1
0 6 0
0 6 1
0 6 0
0 6 0
0 6 0
0 6 0
0 6 0
0 6 0
0 6 0
0 6 0
0 6 1
0 6 0
0 6 1
0 6 0
0 6 1
0 6 1
0 6 1
0 6 1
0 6 1
0 6 1
0 6 1
0 6 1
0 6 0
0 6 1
0 6 1
0 6 0
0 6 0
0 6 0
0 6 0
0 6 0
0 6 0
0 6 0
0 6 1
0 6 0
0 6 0
0 6 0
0 6 0
0 6 1
0 6 1
0 6 1
0 6 0
0 6 1
0 6 0
0 6 0
0 6 0
0 6 0
0 6 0
0 6 0
0 6 0
0 6 1
0 6 1
0 6 0
0 6 1
0 6 1
0 6 0
0 6 0
0 6 0
0 6 0
0 6 0
0 6 1
0 6 0
0 6 0
0 6 0
0 6 1
0 6 0
0 6 1
0 6 1
0 6 0
0 6 1
0 6 0
0 6 0
0 6 1
0 6 0
0 6 0
0 6 0
0 6 0
0 6 1
0 6 1
0 6 0
0 6 0
0 6 1
0 6 1
0 6 1
0 6 0
0 6 1
0 6 1
0 6 1
0 6 1
0 6 0
0 6 0
0 6 1
0 6 0
0 6 0
0 6 1
0 6 1
0 6 1
0 6 0
0 6 1
0 6 0
0 6 1
0 6 1
0 6 1
0 6 0
0 6 1
0 6 1
0 6 0
0 6 0
0 6 0
0 6 1
0 6 1
0 6 1
0 6 1
0 6 0
0 6 1
0 6 1
0 6 1
0 6 1
0 6 1
0 6 1
0 6 1
0 6 1
0 6 1
0 6 1
0 6 1
0 6 1
0 6 1
0 6 0
0 6 0
0 6 0
0 6 0
0 6 1
0 6 1
0 6 1
0 7 0
0 7 1
0 7 0
0 7 0
0 7 1
0 7 0
0 7 1
0 7 0
0 7 1
0 7 0
0 7 1
0 7 1
0 7 0
0 7 1
0 7 0
0 7 0
0 7 1
0 7 1
0 7 1
0 7 0
0 7 0
0 7 0
0 7 1
0 7 1
0 7 0
0 7 0
0 7 0
0 7 0
0 7 1
0 7 0
0 7 0
0 7 1
0 7 1
0 7 1
0 7 1
0 7 0
0 7 0
0 7 1
0 7 0
0 7 1
0 7 0
0 7 0
0 7 0
0 7 0
0 7 1
0 7 1
0 7 1
0 7 1
0 7 0
0 7 1
0 7 1
0 7 0
0 7 1
0 7 1
0 7 1
0 7 1
0 7 1
0 7 0
0 7 0
0 7 1
0 7 0
0 7 0
0 7 0
0 7 1
0 7 1
0 7 0
0 7 1
0 7 1
0 7 0
0 7 1
0 7 1
0 7 1
0 7 0
0 7 1
0 7 1
0 7 1
0 7 0
0 7 1
0 7 1
0 7 1
0 7 1
0 7 0
0 7 1
0 7 0
0 7 0
0 7 0
0 7 1
0 7 0
0 7 1
0 7 0
0 7 1
0 7 0
0 7 0
0 7 0
0 7 1
0 7 1
0 7 0
0 7 1
0 7 1
0 7 1
0 7 0
0 7 1
0 7 0
0 7 0
0 7 0
0 7 0
0 7 0
0 7 0
0 7 0
0 7 0
0 7 0
0 7 1
0 7 1
0 7 0
0 7 0
0 7 1
0 7 0
0 7 0
0 7 1
0 7 0
0 7 0
0 7 0
0 7 1
0 7 0
0 7 1
0 7 0
0 7 0
0 7 1
0 7 0
0 7 0
0 7 1
0 7 0
0 7 1
0 7 0
0 7 1
0 7 0
0 7 0
0 7 0
0 7 0
0 7 0
0 7 0
0 7 0
0 7 1
0 7 0
0 8 0
0 8 0
0 8 0
0 8 1
0 8 1
0 8 0
0 8 0
0 8 0
0 8 1
0 8 0
0 8 0
0 8 1
0 8 1
0 8 1
0 8 0
0 8 0
0 8 1
0 8 0
0 8 1
0 8 0
0 8 1
0 8 1
0 8 1
0 8 1
0 8 0
0 8 1
0 8 1
0 8 1
0 8 0
0 8 1
0 8 1
0 8 0
0 8 0
0 8 1
0 8 0
0 8 0
0 8 1
0 8 1
0 8 1
0 8 1
0 8 1
0 8 1
0 8 1
0 8 0
0 8 0
0 8 1
0 8 1
0 8 0
0 8 1
0 8 0
0 8 1
0 8 0
0 8 0
0 8 1
0 8 0
0 8 0
0 8 0
0 8 1
0 8 0
0 8 1
0 8 1
0 8 0
0 8 0
0 8 0
0 8 0
0 8 0
0 8 1
0 8 0
0 8 1
0 8 1
0 8 1
0 8 0
0 8 1
0 8 0
0 8 0
0 8 0
0 8 1
0 8 0
0 8 0
0 8 0
0 8 0
0 8 1
0 8 0
0 8 1
0 8 0
0 8 0
0 8 1
0 8 0
0 8 1
0 8 0
0 8 1
0 8 1
0 8 1
0 8 0
0 8 1
0 8 1
0 8 0
0 8 1
0 8 0
0 8 1
0 8 0
0 8 1
0 8 1
0 8 0
0 8 0
0 8 0
0 8 1
0 8 0
0 8 1
0 8 0
0 8 0
0 8 1
0 8 0
0 8 0
0 8 0
0 8 1
0 8 1
0 8 0
0 8 0
0 8 0
0 8 1
0 8 1
0 8 1
0 8 0
0 8 1
0 8 0
0 8 1
0 8 0
0 8 1
0 8 1
0 8 1
0 8 1
0 8 1
0 8 1
0 8 1
0 8 1
0 8 0
0 8 1
0 8 1
0 8 1
0 8 1
0 8 0
0 8 0
0 8 0
0 9 1
0 9 0
0 9 1
0 9 0
0 9 1
0 9 0
0 9 0
0 9 0
0 9 0
0 9 0
0 9 0
0 9 1
0 9 1
0 9 1
0 9 1
0 9 0
0 9 1
0 9 0
0 9 0
0 9 0
0 9 1
0 9 1
0 9 0
0 9 1
0 9 0
0 9 0
0 9 0
0 9 0
0 9 0
0 9 0
0 9 1
0 9 0
0 9 0
0 9 0
0 9 0
0 9 1
0 9 1
0 9 1
0 9 0
0 9 0
0 9 1
0 9 1
0 9 0
0 9 1
0 9 0
0 9 1
0 9 1
0 9 0
0 9 1
0 9 0
0 9 1
0 9 1
0 9 1
0 9 0
0 9 0
0 9 1
0 9 1
0 9 1
0 9 0
0 9 0
0 9 1
0 9 1
0 9 0
0 9 1
0 9 1
0 9 0
0 9 0
0 9 1
0 9 0
0 9 1
0 9 1
0 9 1
0 9 1
0 9 0
0 9 0
0 9 0
0 9 0
0 9 0
0 9 1
0 9 0
0 9 1
0 9 0
0 9 0
0 9 0
0 9 1
0 9 1
0 9 1
0 9 1
0 9 0
0 9 1
0 9 1
0 9 1
0 9 0
0 9 0
0 9 1
0 9 0
0 9 1
0 9 1
0 9 1
0 9 1
0 9 0
0 9 0
0 9 1
0 9 0
0 9 1
0 9 0
0 9 1
0 9 0
0 9 1
0 9 0
0 9 1
0 9 0
0 9 0
0 9 0
0 9 0
0 9 1
0 9 1
0 9 0
0 9 0
0 9 1
0 9 1
0 9 1
0 9 1
0 9 1
0 9 0
0 9 0
0 9 0
0 9 1
0 9 1
0 9 1
0 9 0
0 9 1
0 9 0
0 9 0
0 9 0
0 9 0
0 9 1
0 9 1
0 9 0
0 9 1
0 9 0
0 9 1
0 9 1
0 9 1
1 0 1
1 0 0
1 0 0
1 0 0
1 0 1
1 0 1
1 0 0
1 0 0
1 0 0
1 0 0
1 0 1
1 0 0
1 0 1
1 0 0
1 0 0
1 0 0
1 0 1
1 0 1
1 0 0
1 0 0
1 0 0
1 0 0
1 0 1
1 0 0
1 0 1
1 0 0
1 0 0
1 0 0
1 0 1
1 0 1
1 0 0
1 0 0
1 0 0
1 0 0
1 0 1
1 0 0
1 0 1
1 0 0
1 0 0
1 0 0
1 0 1
1 0 1
1 0 0
1 0 0
1 0 0
1 0 0
1 0 1
1 0 0
1 0 1
1 0 0
1 0 0
1 0 0
1 0 1
1 0 1
1 0 0
1 0 0
1 0 0
1 0 0
1 0 1
1 0 0
1 0 1
1 0 0
1 0 0
1 0 0
1 0 1
1 0 1
1 0 0
1 0 0
1 0 0
1 0 0
1 0 1
1 0 0
1 0 1
1 0 0
1 0 0
1 0 0
1 0 1
1 0 1
1 0 0
1 0 0
1 0 0
1 0 0
1 0 1
1 0 0
1 0 1
1 0 0
1 0 0
1 0 0
1 0 1
1 0 1
1 0 0
1 0 0
1 0 0
1 0 0
1 0 1
1 0 0
1 0 1
1 0 0
1 0 0
1 0 0
1 0 1
1 0 1
1 0 0
1 0 0
1 0 0
1 0 0
1 0 1
1 0 0
1 0 1
1 0 0
1 0 0
1 0 0
1 0 1
1 0 1
1 0 0
1 0 0
1 0 0
1 0 0
1 0 1
1 0 0
1 0 1
1 0 0
1 0 0
1 0 0
1 0 1
1 0 1
1 0 0
1 0 0
1 0 0
1 0 0
1 0 1
1 0 0
1 0 1
1 0 0
1 0 0
1 0 0
1 0 1
1 0 1
1 0 0
1 0 0
1 0 0
1 0 0
1 0 1
1 0 0
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 1 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 0
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 2 1
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 1
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 3 0
1 4 0
1 4 0
1 4 0
1 4 1
1 4 1
1 4 1
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 1
1 4 1
1 4 1
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 1
1 4 1
1 4 1
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 1
1 4 1
1 4 1
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 1
1 4 1
1 4 1
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 1
1 4 1
1 4 1
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 1
1 4 1
1 4 1
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 1
1 4 1
1 4 1
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 1
1 4 1
1 4 1
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 1
1 4 1
1 4 1
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 1
1 4 1
1 4 1
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 1
1 4 1
1 4 1
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 4 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 1
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 5 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 0
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 6 1
1 7 0
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 0
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 0
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 0
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 0
1 7 0
1 7 1
1 7 0
1 7 0
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 0
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 0
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 0
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 0
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 0
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 0
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 0
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 7 1
1 7 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 0
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 8 1
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 1
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
1 9 0
2 0 1
2 0 1
2 0 1
2 0 1
2 0 1
2 0 1
2 0 1
2 0 1
2 0 1
2 0 0
2 0 1
2 0 1
2 0 1
2 0 0
2 0 0
2 0 0
2 0 1
2 0 0
2 0 0
2 0 0
2 0 1
2 0 0
2 0 1
2 0 0
2 0 1
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 1
2 0 0
2 0 1
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 1
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 1
2 0 0
2 0 1
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 1
2 0 0
2 0 1
2 0 0
2 0 0
2 0 0
2 0 1
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 1
2 0 0
2 0 1
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 1
2 0 0
2 0 1
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 1
2 0 0
2 0 1
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 1
2 0 0
2 0 0
2 0 0
2 0 1
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 1
2 0 0
2 0 1
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 0
2 0 1
2 0 0
2 1 1
2 1 1
2 1 1
2 1 1
2 1 1
2 1 1
2 1 1
2 1 1
2 1 1
2 1 1
2 1 1
2 1 1
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 1
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 1
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 1
2 1 0
2 1 1
2 1 0
2 1 1
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 1
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 1
2 1 1
2 1 1
2 1 1
2 1 1
2 1 0
2 1 1
2 1 0
2 1 1
2 1 1
2 1 1
2 1 1
2 1 0
2 1 1
2 1 0
2 1 1
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 1
2 1 1
2 1 1
2 1 0
2 1 0
2 1 0
2 1 0
2 1 0
2 1 1
2 1 1
2 1 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 1
2 2 0
2 2 0
2 2 0
2 2 1
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 1
2 2 0
2 2 1
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 1
2 2 0
2 2 1
2 2 0
2 2 1
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 1
2 2 0
2 2 1
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 1
2 2 0
2 2 1
2 2 0
2 2 1
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 1
2 2 0
2 2 1
2 2 0
2 2 1
2 2 0
2 2 1
2 2 0
2 2 1
2 2 0
2 2 0
2 2 0
2 2 1
2 2 0
2 2 1
2 2 0
2 2 1
2 2 0
2 2 1
2 2 0
2 2 1
2 2 0
2 2 0
2 2 0
2 2 1
2 2 0
2 2 1
2 2 0
2 2 1
2 2 0
2 2 1
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 1
2 2 0
2 2 1
2 2 0
2 2 1
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 1
2 2 0
2 2 1
2 2 0
2 2 1
2 2 0
2 2 1
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 1
2 2 1
2 2 0
2 2 1
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 1
2 2 0
2 2 1
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 1
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 1
2 3 0
2 3 1
2 3 0
2 3 0
2 3 0
2 3 1
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 1
2 3 0
2 3 0
2 3 0
2 3 1
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 1
2 3 0
2 3 0
2 3 0
2 3 1
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 1
2 3 0
2 3 0
2 3 0
2 3 1
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 1
2 3 0
2 3 1
2 3 0
2 3 0
2 3 0
2 3 1
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 1
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 1
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 1
2 3 0
2 3 1
2 3 0
2 3 0
2 3 1
2 3 1
2 3 0
2 3 0
2 3 1
2 3 1
2 3 0
2 3 1
2 3 0
2 3 1
2 3 0
2 3 0
2 3 0
2 3 1
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 1
2 3 0
2 3 0
2 3 0
2 3 1
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 1
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 1
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 1
2 4 0
2 4 1
2 4 0
2 4 0
2 4 1
2 4 1
2 4 0
2 4 0
2 4 0
2 4 0
2 4 1
2 4 1
2 4 0
2 4 1
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 1
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 1
2 4 1
2 4 0
2 4 1
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 1
2 4 0
2 4 1
2 4 0
2 4 1
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 1
2 4 1
2 4 0
2 4 1
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 1
2 4 1
2 4 0
2 4 1
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 1
2 4 0
2 4 1
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 1
2 4 0
2 4 1
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 1
2 4 0
2 4 1
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 1
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 1
2 4 0
2 4 1
2 4 0
2 4 0
2 4 0
2 4 1
2 4 0
2 5 0
2 5 1
2 5 0
2 5 0
2 5 0
2 5 0
2 5 0
2 5 0
2 5 1
2 5 1
2 5 1
2 5 0
2 5 0
2 5 1
2 5 0
2 5 0
2 5 0
2 5 0
2 5 0
2 5 0
2 5 1
2 5 1
2 5 1
2 5 0
2 5 0
2 5 1
2 5 0
2 5 1
2 5 1
2 5 0
2 5 0
2 5 1
2 5 1
2 5 1
2 5 1
2 5 0
2 5 0
2 5 1
2 5 0
2 5 0
2 5 0
2 5 0
2 5 0
2 5 0
2 5 1
2 5 1
2 5 1
2 5 1
2 5 0
2 5 1
2 5 0
2 5 0
2 5 0
2 5 0
2 5 0
2 5 0
2 5 1
2 5 1
2 5 1
2 5 0
2 5 0
2 5 1
2 5 0
2 5 1
2 5 0
2 5 0
2 5 0
2 5 1
2 5 1
2 5 1
2 5 1
2 5 0
2 5 0
2 5 1
2 5 0
2 5 0
2 5 0
2 5 0
2 5 0
2 5 1
2 5 0
2 5 1
2 5 1
2 5 0
2 5 0
2 5 1
2 5 0
2 5 1
2 5 0
2 5 0
2 5 0
2 5 1
2 5 1
2 5 1
2 5 1
2 5 0
2 5 0
2 5 1
2 5 0
2 5 0
2 5 0
2 5 0
2 5 0
2 5 0
2 5 0
2 5 1
2 5 1
2 5 0
2 5 0
2 5 1
2 5 0
2 5 0
2 5 0
2 5 0
2 5 0
2 5 0
2 5 1
2 5 1
2 5 1
2 5 0
2 5 0
2 5 1
2 5 0
2 5 1
2 5 0
2 5 0
2 5 0
2 5 1
2 5 1
2 5 1
2 5 1
2 5 0
2 5 0
2 5 1
2 5 0
2 5 0
2 5 0
2 5 0
2 5 0
2 5 1
2 5 1
2 5 1
2 5 1
2 5 0
2 6 1
2 6 1
2 6 0
2 6 1
2 6 1
2 6 1
2 6 1
2 6 1
2 6 1
2 6 1
2 6 1
2 6 1
2 6 1
2 6 1
2 6 1
2 6 1
2 6 1
2 6 0
2 6 1
2 6 1
2 6 1
2 6 1
2 6 1
2 6 1
2 6 1
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 1
2 6 1
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 1
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 1
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 1
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 1
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 1
2 6 0
2 6 1
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 1
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 1
2 6 1
2 6 0
2 6 0
2 6 1
2 6 0
2 6 1
2 6 1
2 6 1
2 6 1
2 6 1
2 6 1
2 6 1
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 1
2 6 0
2 7 0
2 7 1
2 7 0
2 7 1
2 7 1
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 1
2 7 0
2 7 1
2 7 1
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 1
2 7 1
2 7 0
2 7 1
2 7 1
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 1
2 7 0
2 7 0
2 7 1
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 1
2 7 0
2 7 0
2 7 1
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 1
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 1
2 7 1
2 7 0
2 7 1
2 7 1
2 7 0
2 7 1
2 7 0
2 7 1
2 7 0
2 7 0
2 7 0
2 7 1
2 7 1
2 7 0
2 7 0
2 7 1
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 1
2 7 0
2 7 0
2 7 1
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 1
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 1
2 7 0
2 7 1
2 7 1
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 1
2 7 0
2 7 0
2 7 1
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 7 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 1
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 1
2 8 0
2 8 0
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 0
2 8 0
2 8 0
2 8 0
2 8 1
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 1
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 1
2 8 1
2 8 0
2 8 0
2 8 0
2 8 0
2 8 1
2 8 0
2 8 0
2 8 1
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 1
2 8 0
2 8 1
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 1
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 1
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 1
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 1
2 8 0
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 8 0
2 9 1
2 9 1
2 9 1
2 9 1
2 9 1
2 9 1
2 9 1
2 9 1
2 9 1
2 9 1
2 9 1
2 9 1
2 9 1
2 9 1
2 9 0
2 9 0
2 9 1
2 9 0
2 9 0
2 9 0
2 9 1
2 9 1
2 9 1
2 9 0
2 9 1
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 1
2 9 1
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 1
2 9 1
2 9 1
2 9 0
2 9 1
2 9 0
2 9 0
2 9 0
2 9 1
2 9 1
2 9 0
2 9 0
2 9 1
2 9 1
2 9 1
2 9 1
2 9 1
2 9 1
2 9 1
2 9 1
2 9 1
2 9 1
2 9 1
2 9 1
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 1
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 1
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 1
2 9 0
2 9 0
2 9 0
2 9 1
2 9 0
2 9 0
2 9 0
2 9 1
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
3 0 1
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 1
3 0 0
3 0 1
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 1
3 0 0
3 0 1
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 1
3 0 0
3 0 1
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 1
3 0 0
3 0 1
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 1
3 0 0
3 0 1
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 1
3 0 0
3 0 1
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 1
3 0 0
3 0 1
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 1
3 0 0
3 0 1
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 1
3 0 0
3 0 1
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 1
3 0 0
3 0 1
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 1
3 0 0
3 0 1
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 0
3 0 1
3 0 0
3 1 1
3 1 1
3 1 1
3 1 1
3 1 1
3 1 1
3 1 1
3 1 1
3 1 1
3 1 1
3 1 1
3 1 1
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 1
3 1 1
3 1 1
3 1 1
3 1 1
3 1 1
3 1 1
3 1 1
3 1 1
3 1 1
3 1 1
3 1 1
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 1 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 1
3 2 0
3 2 1
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 1
3 2 0
3 2 1
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 1
3 2 0
3 2 1
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 1
3 2 0
3 2 1
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 1
3 2 0
3 2 1
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 1
3 2 0
3 2 1
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 1
3 2 0
3 2 1
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 1
3 2 0
3 2 1
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 1
3 2 0
3 2 1
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 1
3 2 0
3 2 1
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 1
3 2 0
3 2 1
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 2 1
3 2 0
3 2 1
3 2 0
3 2 0
3 2 0
3 2 0
3 2 0
3 3 1
3 3 0
3 3 0
3 3 0
3 3 1
3 3 0
3 3 0
3 3 0
3 3 0
3 3 0
3 3 1
3 3 0
3 3 1
3 3 0
3 3 0
3 3 0
3 3 1
3 3 0
3 3 0
3 3 0
3 3 0
3 3 0
3 3 1
3 3 0
3 3 1
3 3 0
3 3 0
3 3 0
3 3 1
3 3 0
3 3 0
3 3 0
3 3 0
3 3 0
3 3 1
3 3 0
3 3 1
3 3 0
3 3 0
3 3 0
3 3 1
3 3 0
3 3 0
3 3 0
3 3 0
3 3 0
3 3 1
3 3 0
3 3 1
3 3 0
3 3 0
3 3 0
3 3 1
3 3 0
3 3 0
3 3 0
3 3 0
3 3 0
3 3 1
3 3 0
3 3 1
3 3 0
3 3 0
3 3 0
3 3 1
3 3 0
3 3 0
3 3 0
3 3 0
3 3 0
3 3 1
3 3 0
3 3 1
3 3 0
3 3 0
3 3 0
3 3 1
3 3 0
3 3 0
3 3 0
3 3 0
3 3 0
3 3 1
3 3 0
3 3 1
3 3 0
3 3 0
3 3 0
3 3 1
3 3 0
3 3 0
3 3 0
3 3 0
3 3 0
3 3 1
3 3 0
3 3 1
3 3 0
3 3 0
3 3 0
3 3 1
3 3 0
3 3 0
3 3 0
3 3 0
3 3 0
3 3 1
3 3 0
3 3 1
3 3 0
3 3 0
3 3 0
3 3 1
3 3 0
3 3 0
3 3 0
3 3 0
3 3 0
3 3 1
3 3 0
3 3 1
3 3 0
3 3 0
3 3 0
3 3 1
3 3 0
3 3 0
3 3 0
3 3 0
3 3 0
3 3 1
3 3 0
3 3 1
3 3 0
3 3 0
3 3 0
3 3 1
3 3 0
3 3 0
3 3 0
3 3 0
3 3 0
3 3 1
3 3 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 1
3 4 0
3 4 1
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 1
3 4 0
3 4 1
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 1
3 4 0
3 4 1
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 1
3 4 0
3 4 1
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 1
3 4 0
3 4 1
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 1
3 4 0
3 4 1
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 1
3 4 0
3 4 1
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 1
3 4 0
3 4 1
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 1
3 4 0
3 4 1
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 1
3 4 0
3 4 1
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 1
3 4 0
3 4 1
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 4 1
3 4 0
3 4 1
3 4 0
3 4 0
3 4 0
3 4 0
3 4 0
3 5 0
3 5 1
3 5 0
3 5 0
3 5 0
3 5 0
3 5 0
3 5 0
3 5 1
3 5 1
3 5 1
3 5 0
3 5 0
3 5 1
3 5 0
3 5 0
3 5 0
3 5 0
3 5 0
3 5 0
3 5 1
3 5 1
3 5 1
3 5 0
3 5 0
3 5 1
3 5 0
3 5 0
3 5 0
3 5 0
3 5 0
3 5 0
3 5 1
3 5 1
3 5 1
3 5 0
3 5 0
3 5 1
3 5 0
3 5 0
3 5 0
3 5 0
3 5 0
3 5 0
3 5 1
3 5 1
3 5 1
3 5 0
3 5 0
3 5 1
3 5 0
3 5 0
3 5 0
3 5 0
3 5 0
3 5 0
3 5 1
3 5 1
3 5 1
3 5 0
3 5 0
3 5 1
3 5 0
3 5 0
3 5 0
3 5 0
3 5 0
3 5 0
3 5 1
3 5 1
3 5 1
3 5 0
3 5 0
3 5 1
3 5 0
3 5 0
3 5 0
3 5 0
3 5 0
3 5 0
3 5 1
3 5 1
3 5 1
3 5 0
3 5 0
3 5 1
3 5 0
3 5 0
3 5 0
3 5 0
3 5 0
3 5 0
3 5 1
3 5 1
3 5 1
3 5 0
3 5 0
3 5 1
3 5 0
3 5 0
3 5 0
3 5 0
3 5 0
3 5 0
3 5 1
3 5 1
3 5 1
3 5 0
3 5 0
3 5 1
3 5 0
3 5 0
3 5 0
3 5 0
3 5 0
3 5 0
3 5 1
3 5 1
3 5 1
3 5 0
3 5 0
3 5 1
3 5 0
3 5 0
3 5 0
3 5 0
3 5 0
3 5 0
3 5 1
3 5 1
3 5 1
3 5 0
3 5 0
3 5 1
3 5 0
3 5 0
3 5 0
3 5 0
3 5 0
3 5 0
3 5 1
3 5 1
3 5 1
3 5 0
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 1
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 6 0
3 7 0
3 7 1
3 7 0
3 7 0
3 7 1
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 1
3 7 0
3 7 0
3 7 1
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 1
3 7 0
3 7 0
3 7 1
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 1
3 7 0
3 7 0
3 7 1
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 1
3 7 0
3 7 0
3 7 1
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 1
3 7 0
3 7 0
3 7 1
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 1
3 7 0
3 7 0
3 7 1
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 1
3 7 0
3 7 0
3 7 1
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 1
3 7 0
3 7 0
3 7 1
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 1
3 7 0
3 7 0
3 7 1
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 1
3 7 0
3 7 0
3 7 1
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 1
3 7 0
3 7 0
3 7 1
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 7 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 1
3 8 1
3 8 1
3 8 1
3 8 1
3 8 1
3 8 1
3 8 1
3 8 1
3 8 1
3 8 1
3 8 1
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 1
3 8 1
3 8 1
3 8 1
3 8 1
3 8 1
3 8 1
3 8 1
3 8 1
3 8 1
3 8 1
3 8 1
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 8 0
3 9 1
3 9 1
3 9 1
3 9 1
3 9 1
3 9 1
3 9 1
3 9 1
3 9 1
3 9 1
3 9 1
3 9 1
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 1
3 9 1
3 9 1
3 9 1
3 9 1
3 9 1
3 9 1
3 9 1
3 9 1
3 9 1
3 9 1
3 9 1
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
3 9 0
4 0 1
4 0 1
4 0 0
4 0 1
4 0 1
4 0 1
4 0 0
4 0 0
4 0 1
4 0 0
4 0 0
4 0 1
4 0 1
4 0 1
4 0 0
4 0 1
4 0 1
4 0 1
4 0 1
4 0 1
4 0 1
4 0 0
4 0 0
4 0 1
4 0 1
4 0 1
4 0 0
4 0 0
4 0 0
4 0 1
4 0 1
4 0 0
4 0 0
4 0 0
4 0 0
4 0 0
4 0 1
4 0 1
4 0 0
4 0 1
4 0 1
4 0 1
4 0 1
4 0 0
4 0 1
4 0 0
4 0 0
4 0 1
4 0 1
4 0 1
4 0 0
4 0 1
4 0 1
4 0 1
4 0 1
4 0 0
4 0 1
4 0 0
4 0 0
4 0 1
4 0 1
4 0 1
4 0 0
4 0 1
4 0 1
4 0 1
4 0 1
4 0 1
4 0 1
4 0 0
4 0 0
4 0 1
4 0 1
4 0 1
4 0 0
4 0 1
4 0 1
4 0 0
4 0 0
4 0 0
4 0 1
4 0 1
4 0 0
4 0 1
4 0 1
4 0 0
4 0 0
4 0 1
4 0 1
4 0 1
4 0 1
4 0 0
4 0 1
4 0 1
4 0 0
4 0 1
4 0 1
4 0 1
4 0 0
4 0 1
4 0 1
4 0 0
4 0 0
4 0 0
4 0 1
4 0 0
4 0 0
4 0 1
4 0 1
4 0 0
4 0 0
4 0 1
4 0 1
4 0 0
4 0 1
4 0 0
4 0 1
4 0 0
4 0 0
4 0 1
4 0 1
4 0 1
4 0 0
4 0 1
4 0 0
4 0 1
4 0 0
4 0 0
4 0 1
4 0 0
4 0 0
4 0 0
4 0 1
4 0 1
4 0 0
4 0 0
4 0 1
4 0 0
4 0 0
4 0 0
4 0 1
4 0 0
4 0 0
4 0 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 0
4 1 0
4 1 0
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 0
4 1 1
4 1 0
4 1 1
4 1 1
4 1 1
4 1 0
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 0
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 0
4 1 0
4 1 0
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 0
4 1 1
4 1 0
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 0
4 1 0
4 1 0
4 1 0
4 1 0
4 1 1
4 1 0
4 1 0
4 1 1
4 1 1
4 1 1
4 1 0
4 1 1
4 1 1
4 1 1
4 1 1
4 1 0
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 0
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 1
4 1 0
4 1 1
4 1 1
4 1 1
4 1 1
4 1 0
4 1 0
4 1 0
4 1 0
4 1 0
4 1 1
4 1 1
4 1 0
4 1 0
4 1 0
4 1 0
4 1 0
4 1 0
4 1 0
4 1 0
4 1 0
4 1 0
4 1 0
4 1 1
4 1 0
4 1 0
4 1 0
4 1 0
4 1 0
4 1 0
4 1 1
4 1 0
4 1 1
4 1 1
4 1 0
4 1 0
4 1 0
4 1 0
4 1 1
4 1 0
4 1 0
4 1 0
4 1 0
4 1 0
4 1 0
4 1 0
4 1 1
4 1 1
4 1 0
4 2 1
4 2 0
4 2 0
4 2 1
4 2 1
4 2 1
4 2 0
4 2 1
4 2 1
4 2 1
4 2 0
4 2 1
4 2 1
4 2 1
4 2 0
4 2 1
4 2 1
4 2 1
4 2 1
4 2 1
4 2 1
4 2 1
4 2 1
4 2 1
4 2 1
4 2 0
4 2 0
4 2 0
4 2 0
4 2 0
4 2 0
4 2 0
4 2 1
4 2 0
4 2 0
4 2 1
4 2 0
4 2 0
4 2 0
4 2 1
4 2 1
4 2 0
4 2 1
4 2 1
4 2 1
4 2 0
4 2 1
4 2 1
4 2 0
4 2 0
4 2 1
4 2 1
4 2 1
4 2 1
4 2 0
4 2 1
4 2 1
4 2 0
4 2 1
4 2 1
4 2 0
4 2 0
4 2 0
4 2 0
4 2 0
4 2 1
4 2 1
4 2 0
4 2 1
4 2 0
4 2 0
4 2 1
4 2 0
4 2 0
4 2 0
4 2 0
4 2 1
4 2 0
4 2 1
4 2 1
4 2 1
4 2 1
4 2 1
4 2 1
4 2 1
4 2 0
4 2 0
4 2 1
4 2 1
4 2 0
4 2 0
4 2 1
4 2 1
4 2 0
4 2 0
4 2 1
4 2 0
4 2 0
4 2 0
4 2 0
4 2 0
4 2 0
4 2 0
4 2 1
4 2 1
4 2 0
4 2 0
4 2 0
4 2 0
4 2 0
4 2 0
4 2 1
4 2 1
4 2 0
4 2 0
4 2 0
4 2 1
4 2 0
4 2 0
4 2 1
4 2 0
4 2 0
4 2 0
4 2 0
4 2 0
4 2 1
4 2 0
4 2 0
4 2 1
4 2 0
4 2 0
4 2 0
4 2 1
4 2 1
4 2 1
4 2 1
4 2 1
4 2 1
4 2 1
4 2 1
4 2 1
4 2 1
4 2 1
4 2 1
4 3 0
4 3 0
4 3 0
4 3 0
4 3 1
4 3 1
4 3 0
4 3 0
4 3 1
4 3 0
4 3 0
4 3 1
4 3 0
4 3 0
4 3 1
4 3 0
4 3 0
4 3 0
4 3 0
4 3 0
4 3 0
4 3 0
4 3 0
4 3 1
4 3 0
4 3 0
4 3 1
4 3 1
4 3 1
4 3 1
4 3 0
4 3 0
4 3 1
4 3 0
4 3 0
4 3 1
4 3 0
4 3 0
4 3 0
4 3 0
4 3 1
4 3 1
4 3 0
4 3 1
4 3 1
4 3 1
4 3 0
4 3 1
4 3 1
4 3 1
4 3 1
4 3 1
4 3 1
4 3 1
4 3 1
4 3 1
4 3 1
4 3 1
4 3 1
4 3 1
4 3 0
4 3 0
4 3 1
4 3 0
4 3 1
4 3 1
4 3 0
4 3 0
4 3 1
4 3 1
4 3 0
4 3 1
4 3 0
4 3 0
4 3 1
4 3 0
4 3 0
4 3 1
4 3 0
4 3 0
4 3 1
4 3 0
4 3 0
4 3 0
4 3 0
4 3 1
4 3 0
4 3 1
4 3 1
4 3 1
4 3 0
4 3 1
4 3 1
4 3 1
4 3 0
4 3 1
4 3 0
4 3 0
4 3 0
4 3 0
4 3 1
4 3 0
4 3 0
4 3 0
4 3 1
4 3 0
4 3 0
4 3 1
4 3 0
4 3 1
4 3 1
4 3 0
4 3 1
4 3 1
4 3 0
4 3 1
4 3 1
4 3 0
4 3 0
4 3 1
4 3 0
4 3 0
4 3 0
4 3 1
4 3 1
4 3 1
4 3 1
4 3 0
4 3 1
4 3 0
4 3 0
4 3 1
4 3 0
4 3 0
4 3 1
4 3 1
4 3 1
4 3 1
4 3 0
4 3 0
4 3 1
4 3 0
4 3 0
4 3 1
4 4 0
4 4 1
4 4 0
4 4 0
4 4 0
4 4 0
4 4 1
4 4 0
4 4 0
4 4 0
4 4 0
4 4 0
4 4 1
4 4 1
4 4 1
4 4 1
4 4 1
4 4 1
4 4 1
4 4 0
4 4 0
4 4 0
4 4 1
4 4 1
4 4 0
4 4 0
4 4 0
4 4 0
4 4 0
4 4 1
4 4 1
4 4 0
4 4 0
4 4 0
4 4 1
4 4 0
4 4 1
4 4 1
4 4 0
4 4 1
4 4 0
4 4 1
4 4 1
4 4 0
4 4 1
4 4 1
4 4 1
4 4 0
4 4 1
4 4 1
4 4 0
4 4 0
4 4 0
4 4 1
4 4 0
4 4 0
4 4 0
4 4 1
4 4 1
4 4 0
4 4 1
4 4 1
4 4 1
4 4 1
4 4 1
4 4 1
4 4 1
4 4 1
4 4 1
4 4 1
4 4 1
4 4 1
4 4 0
4 4 1
4 4 0
4 4 1
4 4 0
4 4 1
4 4 0
4 4 0
4 4 1
4 4 0
4 4 1
4 4 1
4 4 1
4 4 1
4 4 1
4 4 1
4 4 0
4 4 1
4 4 1
4 4 0
4 4 1
4 4 1
4 4 1
4 4 1
4 4 0
4 4 1
4 4 0
4 4 1
4 4 0
4 4 1
4 4 1
4 4 0
4 4 1
4 4 0
4 4 1
4 4 0
4 4 1
4 4 1
4 4 0
4 4 1
4 4 0
4 4 1
4 4 1
4 4 1
4 4 1
4 4 0
4 4 1
4 4 1
4 4 0
4 4 0
4 4 0
4 4 1
4 4 0
4 4 1
4 4 1
4 4 0
4 4 0
4 4 0
4 4 1
4 4 0
4 4 0
4 4 0
4 4 0
4 4 0
4 4 0
4 4 1
4 4 0
4 4 0
4 4 0
4 4 0
4 4 1
4 4 0
4 5 1
4 5 1
4 5 0
4 5 0
4 5 1
4 5 0
4 5 1
4 5 0
4 5 0
4 5 0
4 5 0
4 5 1
4 5 1
4 5 1
4 5 0
4 5 0
4 5 1
4 5 0
4 5 0
4 5 0
4 5 0
4 5 0
4 5 0
4 5 1
4 5 1
4 5 1
4 5 1
4 5 1
4 5 1
4 5 0
4 5 1
4 5 1
4 5 1
4 5 1
4 5 0
4 5 1
4 5 1
4 5 1
4 5 0
4 5 1
4 5 1
4 5 1
4 5 1
4 5 1
4 5 1
4 5 1
4 5 0
4 5 1
4 5 1
4 5 1
4 5 0
4 5 0
4 5 1
4 5 0
4 5 0
4 5 0
4 5 0
4 5 0
4 5 0
4 5 0
4 5 1
4 5 1
4 5 1
4 5 0
4 5 0
4 5 0
4 5 0
4 5 0
4 5 0
4 5 1
4 5 0
4 5 1
4 5 0
4 5 1
4 5 0
4 5 0
4 5 1
4 5 0
4 5 0
4 5 0
4 5 1
4 5 1
4 5 0
4 5 1
4 5 1
4 5 1
4 5 1
4 5 1
4 5 1
4 5 1
4 5 1
4 5 1
4 5 1
4 5 1
4 5 1
4 5 1
4 5 1
4 5 1
4 5 1
4 5 1
4 5 1
4 5 0
4 5 1
4 5 0
4 5 0
4 5 1
4 5 0
4 5 1
4 5 1
4 5 1
4 5 1
4 5 1
4 5 1
4 5 0
4 5 1
4 5 0
4 5 0
4 5 1
4 5 0
4 5 1
4 5 1
4 5 1
4 5 0
4 5 0
4 5 1
4 5 0
4 5 0
4 5 0
4 5 0
4 5 1
4 5 0
4 5 1
4 5 0
4 5 1
4 5 0
4 5 0
4 5 1
4 5 0
4 5 1
4 5 0
4 5 1
4 5 0
4 5 0
4 5 1
4 6 1
4 6 0
4 6 1
4 6 0
4 6 1
4 6 1
4 6 0
4 6 0
4 6 1
4 6 1
4 6 0
4 6 1
4 6 1
4 6 0
4 6 1
4 6 0
4 6 1
4 6 1
4 6 0
4 6 0
4 6 1
4 6 1
4 6 1
4 6 1
4 6 0
4 6 1
4 6 0
4 6 0
4 6 1
4 6 1
4 6 1
4 6 0
4 6 0
4 6 0
4 6 0
4 6 0
4 6 1
4 6 0
4 6 1
4 6 0
4 6 0
4 6 1
4 6 0
4 6 0
4 6 0
4 6 1
4 6 1
4 6 1
4 6 0
4 6 0
4 6 1
4 6 0
4 6 1
4 6 1
4 6 0
4 6 0
4 6 0
4 6 0
4 6 0
4 6 1
4 6 1
4 6 0
4 6 0
4 6 0
4 6 1
4 6 1
4 6 0
4 6 0
4 6 0
4 6 0
4 6 1
4 6 0
4 6 1
4 6 1
4 6 1
4 6 1
4 6 1
4 6 1
4 6 1
4 6 0
4 6 1
4 6 0
4 6 1
4 6 1
4 6 0
4 6 1
4 6 1
4 6 0
4 6 1
4 6 1
4 6 1
4 6 0
4 6 1
4 6 0
4 6 0
4 6 0
4 6 1
4 6 1
4 6 1
4 6 0
4 6 1
4 6 1
4 6 1
4 6 0
4 6 1
4 6 0
4 6 1
4 6 1
4 6 1
4 6 0
4 6 1
4 6 0
4 6 0
4 6 1
4 6 1
4 6 0
4 6 1
4 6 0
4 6 1
4 6 1
4 6 0
4 6 0
4 6 1
4 6 0
4 6 0
4 6 1
4 6 1
4 6 0
4 6 0
4 6 1
4 6 1
4 6 1
4 6 1
4 6 0
4 6 1
4 6 0
4 6 1
4 6 1
4 6 0
4 6 0
4 6 1
4 6 0
4 6 1
4 6 1
4 7 0
4 7 0
4 7 0
4 7 0
4 7 0
4 7 0
4 7 0
4 7 0
4 7 0
4 7 1
4 7 0
4 7 0
4 7 1
4 7 1
4 7 1
4 7 1
4 7 0
4 7 1
4 7 1
4 7 0
4 7 1
4 7 1
4 7 1
4 7 1
4 7 1
4 7 0
4 7 0
4 7 1
4 7 1
4 7 0
4 7 0
4 7 0
4 7 0
4 7 0
4 7 0
4 7 0
4 7 1
4 7 0
4 7 1
4 7 1
4 7 1
4 7 1
4 7 0
4 7 0
4 7 1
4 7 0
4 7 1
4 7 1
4 7 1
4 7 0
4 7 0
4 7 1
4 7 1
4 7 0
4 7 0
4 7 0
4 7 0
4 7 0
4 7 0
4 7 1
4 7 1
4 7 1
4 7 0
4 7 1
4 7 1
4 7 0
4 7 0
4 7 1
4 7 1
4 7 0
4 7 0
4 7 1
4 7 1
4 7 0
4 7 1
4 7 1
4 7 1
4 7 1
4 7 1
4 7 1
4 7 1
4 7 1
4 7 1
4 7 1
4 7 1
4 7 1
4 7 0
4 7 1
4 7 0
4 7 0
4 7 0
4 7 0
4 7 0
4 7 0
4 7 0
4 7 1
4 7 0
4 7 0
4 7 0
4 7 0
4 7 1
4 7 0
4 7 0
4 7 0
4 7 0
4 7 0
4 7 0
4 7 0
4 7 1
4 7 0
4 7 1
4 7 1
4 7 1
4 7 1
4 7 1
4 7 1
4 7 1
4 7 0
4 7 0
4 7 1
4 7 1
4 7 0
4 7 1
4 7 1
4 7 1
4 7 1
4 7 1
4 7 1
4 7 1
4 7 0
4 7 1
4 7 1
4 7 1
4 7 0
4 7 1
4 7 1
4 7 1
4 7 1
4 7 0
4 7 0
4 7 1
4 7 0
4 7 0
4 7 0
4 8 1
4 8 1
4 8 0
4 8 1
4 8 0
4 8 1
4 8 0
4 8 1
4 8 1
4 8 0
4 8 0
4 8 1
4 8 1
4 8 1
4 8 1
4 8 1
4 8 0
4 8 0
4 8 1
4 8 1
4 8 1
4 8 1
4 8 0
4 8 1
4 8 0
4 8 1
4 8 0
4 8 1
4 8 0
4 8 0
4 8 1
4 8 1
4 8 1
4 8 0
4 8 0
4 8 1
4 8 1
4 8 1
4 8 1
4 8 1
4 8 0
4 8 1
4 8 1
4 8 0
4 8 1
4 8 1
4 8 0
4 8 1
4 8 1
4 8 0
4 8 0
4 8 0
4 8 0
4 8 0
4 8 0
4 8 0
4 8 0
4 8 0
4 8 0
4 8 0
4 8 1
4 8 1
4 8 1
4 8 1
4 8 0
4 8 1
4 8 1
4 8 1
4 8 1
4 8 1
4 8 0
4 8 1
4 8 1
4 8 1
4 8 1
4 8 0
4 8 0
4 8 0
4 8 0
4 8 0
4 8 1
4 8 0
4 8 0
4 8 1
4 8 1
4 8 1
4 8 1
4 8 1
4 8 0
4 8 0
4 8 1
4 8 1
4 8 1
4 8 1
4 8 1
4 8 1
4 8 1
4 8 1
4 8 0
4 8 0
4 8 1
4 8 0
4 8 0
4 8 1
4 8 1
4 8 0
4 8 0
4 8 0
4 8 1
4 8 0
4 8 0
4 8 1
4 8 0
4 8 0
4 8 1
4 8 1
4 8 1
4 8 1
4 8 1
4 8 1
4 8 0
4 8 1
4 8 0
4 8 1
4 8 0
4 8 0
4 8 0
4 8 0
4 8 1
4 8 1
4 8 0
4 8 1
4 8 1
4 8 1
4 8 0
4 8 1
4 8 0
4 8 0
4 8 0
4 8 1
4 8 0
4 8 0
4 8 0
4 8 1
4 9 1
4 9 0
4 9 0
4 9 1
4 9 1
4 9 1
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 1
4 9 1
4 9 1
4 9 0
4 9 1
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 1
4 9 1
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 1
4 9 1
4 9 1
4 9 1
4 9 1
4 9 1
4 9 1
4 9 1
4 9 1
4 9 1
4 9 1
4 9 1
4 9 0
4 9 1
4 9 1
4 9 1
4 9 1
4 9 1
4 9 1
4 9 0
4 9 0
4 9 1
4 9 0
4 9 1
4 9 0
4 9 1
4 9 1
4 9 1
4 9 1
4 9 1
4 9 0
4 9 0
4 9 0
4 9 0
4 9 1
4 9 1
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 1
4 9 1
4 9 1
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 0
4 9 1
4 9 1
4 9 1
4 9 1
4 9 0
4 9 0
4 9 1
4 9 1
4 9 0
4 9 0
4 9 1
4 9 1
4 9 1
4 9 1
4 9 1
4 9 1
4 9 1
4 9 0
4 9 1
4 9 1
4 9 0
4 9 1
4 9 0
4 9 0
4 9 1
4 9 1
4 9 1
4 9 0
4 9 0
4 9 0
4 9 0
4 9 1
4 9 0
4 9 0
4 9 1
4 9 1
4 9 1
4 9 1
4 9 1
4 9 0
4 9 1
4 9 0
4 9 0
4 9 1
4 9 0
4 9 1
5 0 1
5 0 1
5 0 0
5 0 1
5 0 0
5 0 0
5 0 1
5 0 0
5 0 1
5 0 0
5 0 0
5 0 1
5 0 1
5 0 1
5 0 0
5 0 1
5 0 0
5 0 0
5 0 1
5 0 0
5 0 1
5 0 0
5 0 0
5 0 1
5 0 1
5 0 1
5 0 0
5 0 1
5 0 0
5 0 0
5 0 1
5 0 0
5 0 1
5 0 0
5 0 0
5 0 1
5 0 1
5 0 1
5 0 0
5 0 1
5 0 0
5 0 0
5 0 1
5 0 0
5 0 1
5 0 0
5 0 0
5 0 1
5 0 1
5 0 1
5 0 0
5 0 1
5 0 0
5 0 0
5 0 1
5 0 0
5 0 1
5 0 0
5 0 0
5 0 1
5 0 1
5 0 1
5 0 1
5 0 1
5 0 0
5 0 0
5 0 1
5 0 0
5 0 1
5 0 0
5 0 0
5 0 1
5 0 1
5 0 1
5 0 0
5 0 1
5 0 0
5 0 0
5 0 1
5 0 0
5 0 1
5 0 0
5 0 0
5 0 1
5 0 1
5 0 1
5 0 0
5 0 1
5 0 0
5 0 0
5 0 1
5 0 0
5 0 1
5 0 0
5 0 0
5 0 1
5 0 1
5 0 1
5 0 0
5 0 1
5 0 0
5 0 0
5 0 1
5 0 0
5 0 1
5 0 0
5 0 0
5 0 1
5 0 1
5 0 1
5 0 0
5 0 1
5 0 0
5 0 0
5 0 1
5 0 0
5 0 1
5 0 0
5 0 0
5 0 1
5 0 1
5 0 1
5 0 0
5 0 1
5 0 0
5 0 0
5 0 1
5 0 0
5 0 1
5 0 0
5 0 0
5 0 1
5 0 1
5 0 1
5 0 0
5 0 1
5 0 0
5 0 0
5 0 1
5 0 0
5 0 1
5 0 0
5 0 0
5 0 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 0
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 1
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 1 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 0
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 2 1
5 3 0
5 3 1
5 3 1
5 3 0
5 3 1
5 3 1
5 3 0
5 3 1
5 3 1
5 3 1
5 3 0
5 3 1
5 3 0
5 3 1
5 3 1
5 3 0
5 3 1
5 3 1
5 3 0
5 3 1
5 3 1
5 3 1
5 3 0
5 3 1
5 3 0
5 3 1
5 3 1
5 3 0
5 3 1
5 3 1
5 3 0
5 3 1
5 3 1
5 3 1
5 3 0
5 3 1
5 3 0
5 3 1
5 3 1
5 3 0
5 3 1
5 3 1
5 3 0
5 3 1
5 3 1
5 3 1
5 3 0
5 3 1
5 3 0
5 3 1
5 3 1
5 3 0
5 3 1
5 3 1
5 3 0
5 3 1
5 3 1
5 3 1
5 3 0
5 3 1
5 3 0
5 3 1
5 3 1
5 3 0
5 3 1
5 3 1
5 3 0
5 3 1
5 3 1
5 3 1
5 3 0
5 3 1
5 3 0
5 3 1
5 3 1
5 3 0
5 3 1
5 3 1
5 3 0
5 3 1
5 3 1
5 3 1
5 3 0
5 3 1
5 3 0
5 3 1
5 3 1
5 3 0
5 3 1
5 3 1
5 3 0
5 3 1
5 3 1
5 3 1
5 3 0
5 3 1
5 3 0
5 3 1
5 3 1
5 3 0
5 3 1
5 3 1
5 3 0
5 3 1
5 3 1
5 3 1
5 3 0
5 3 1
5 3 0
5 3 1
5 3 1
5 3 0
5 3 1
5 3 1
5 3 0
5 3 1
5 3 1
5 3 1
5 3 0
5 3 1
5 3 0
5 3 1
5 3 1
5 3 0
5 3 1
5 3 1
5 3 0
5 3 1
5 3 1
5 3 1
5 3 0
5 3 1
5 3 0
5 3 1
5 3 1
5 3 0
5 3 1
5 3 1
5 3 0
5 3 1
5 3 1
5 3 1
5 3 0
5 3 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 1
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 4 0
5 5 1
5 5 1
5 5 1
5 5 1
5 5 1
5 5 0
5 5 1
5 5 0
5 5 0
5 5 1
5 5 0
5 5 1
5 5 1
5 5 1
5 5 1
5 5 1
5 5 1
5 5 0
5 5 1
5 5 0
5 5 0
5 5 1
5 5 0
5 5 1
5 5 1
5 5 1
5 5 1
5 5 1
5 5 1
5 5 0
5 5 1
5 5 0
5 5 0
5 5 1
5 5 0
5 5 1
5 5 1
5 5 1
5 5 1
5 5 1
5 5 1
5 5 0
5 5 1
5 5 0
5 5 0
5 5 1
5 5 0
5 5 1
5 5 1
5 5 1
5 5 1
5 5 1
5 5 1
5 5 0
5 5 1
5 5 0
5 5 0
5 5 1
5 5 0
5 5 1
5 5 1
5 5 1
5 5 1
5 5 1
5 5 1
5 5 0
5 5 1
5 5 0
5 5 0
5 5 1
5 5 0
5 5 1
5 5 1
5 5 1
5 5 1
5 5 1
5 5 1
5 5 0
5 5 1
5 5 0
5 5 0
5 5 1
5 5 0
5 5 1
5 5 1
5 5 1
5 5 1
5 5 1
5 5 1
5 5 0
5 5 1
5 5 0
5 5 0
5 5 1
5 5 0
5 5 1
5 5 1
5 5 0
5 5 1
5 5 1
5 5 1
5 5 0
5 5 1
5 5 0
5 5 0
5 5 1
5 5 0
5 5 1
5 5 1
5 5 1
5 5 1
5 5 1
5 5 1
5 5 0
5 5 1
5 5 0
5 5 0
5 5 1
5 5 0
5 5 1
5 5 1
5 5 1
5 5 1
5 5 1
5 5 1
5 5 0
5 5 1
5 5 0
5 5 0
5 5 1
5 5 0
5 5 1
5 5 1
5 5 1
5 5 1
5 5 1
5 5 1
5 5 0
5 5 1
5 5 0
5 5 0
5 5 1
5 5 0
5 5 1
5 6 1
5 6 0
5 6 1
5 6 0
5 6 1
5 6 1
5 6 1
5 6 0
5 6 1
5 6 0
5 6 1
5 6 1
5 6 1
5 6 0
5 6 1
5 6 0
5 6 1
5 6 1
5 6 1
5 6 0
5 6 1
5 6 0
5 6 1
5 6 1
5 6 1
5 6 0
5 6 1
5 6 0
5 6 1
5 6 1
5 6 1
5 6 0
5 6 1
5 6 0
5 6 1
5 6 1
5 6 1
5 6 0
5 6 1
5 6 0
5 6 1
5 6 1
5 6 1
5 6 0
5 6 1
5 6 0
5 6 1
5 6 1
5 6 1
5 6 0
5 6 1
5 6 0
5 6 1
5 6 1
5 6 1
5 6 0
5 6 1
5 6 0
5 6 1
5 6 1
5 6 1
5 6 0
5 6 1
5 6 0
5 6 1
5 6 1
5 6 1
5 6 0
5 6 1
5 6 0
5 6 1
5 6 1
5 6 1
5 6 0
5 6 1
5 6 0
5 6 1
5 6 1
5 6 1
5 6 0
5 6 1
5 6 0
5 6 1
5 6 1
5 6 1
5 6 0
5 6 1
5 6 0
5 6 1
5 6 1
5 6 1
5 6 0
5 6 1
5 6 0
5 6 1
5 6 1
5 6 1
5 6 0
5 6 1
5 6 0
5 6 1
5 6 1
5 6 1
5 6 0
5 6 1
5 6 0
5 6 1
5 6 1
5 6 1
5 6 0
5 6 1
5 6 0
5 6 1
5 6 1
5 6 1
5 6 0
5 6 1
5 6 0
5 6 1
5 6 1
5 6 1
5 6 0
5 6 1
5 6 0
5 6 1
5 6 1
5 6 1
5 6 0
5 6 1
5 6 0
5 6 1
5 6 1
5 6 1
5 6 0
5 6 1
5 6 0
5 6 1
5 6 1
5 6 1
5 6 0
5 6 1
5 6 0
5 6 1
5 6 1
5 7 0
5 7 1
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 1
5 7 1
5 7 1
5 7 0
5 7 1
5 7 0
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 1
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 7 0
5 8 1
5 8 1
5 8 1
5 8 1
5 8 0
5 8 0
5 8 1
5 8 0
5 8 1
5 8 1
5 8 0
5 8 1
5 8 1
5 8 1
5 8 1
5 8 1
5 8 0
5 8 0
5 8 1
5 8 0
5 8 1
5 8 1
5 8 0
5 8 1
5 8 1
5 8 1
5 8 1
5 8 1
5 8 0
5 8 0
5 8 1
5 8 0
5 8 1
5 8 1
5 8 0
5 8 1
5 8 1
5 8 1
5 8 1
5 8 1
5 8 0
5 8 0
5 8 1
5 8 0
5 8 1
5 8 1
5 8 0
5 8 1
5 8 1
5 8 1
5 8 1
5 8 1
5 8 0
5 8 0
5 8 1
5 8 0
5 8 1
5 8 1
5 8 0
5 8 1
5 8 1
5 8 1
5 8 1
5 8 1
5 8 0
5 8 0
5 8 1
5 8 0
5 8 1
5 8 1
5 8 0
5 8 1
5 8 1
5 8 1
5 8 1
5 8 1
5 8 0
5 8 0
5 8 1
5 8 0
5 8 1
5 8 1
5 8 0
5 8 1
5 8 1
5 8 1
5 8 1
5 8 1
5 8 0
5 8 0
5 8 1
5 8 0
5 8 1
5 8 1
5 8 0
5 8 1
5 8 1
5 8 1
5 8 1
5 8 1
5 8 0
5 8 0
5 8 1
5 8 0
5 8 1
5 8 1
5 8 0
5 8 1
5 8 1
5 8 1
5 8 1
5 8 1
5 8 0
5 8 0
5 8 1
5 8 0
5 8 1
5 8 1
5 8 0
5 8 1
5 8 1
5 8 1
5 8 1
5 8 1
5 8 0
5 8 0
5 8 1
5 8 0
5 8 1
5 8 1
5 8 0
5 8 1
5 8 1
5 8 1
5 8 1
5 8 1
5 8 0
5 8 0
5 8 1
5 8 0
5 8 1
5 8 1
5 8 0
5 8 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 0
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1
5 9 1


==> data/shifter_inference.csv <==
gibbs_step,CD1_classic_precision_min,CD1_dwave_2_precision_min,CD1_dwave_4_precision_min,CD1_dwave_64_precision_min,CD1_dwave_8_precision_min,Naive_classic_precision_min,Naive_dwave_2_precision_min,Naive_dwave_3_precision_min,Naive_dwave_4_precision_min,Naive_dwave_5_precision_min,Naive_dwave_6_precision_min,Naive_dwave_64_precision_min,Naive_dwave_7_precision_min,Naive_dwave_8_precision_min,CD1_classic_recall_min,CD1_dwave_2_recall_min,CD1_dwave_4_recall_min,CD1_dwave_64_recall_min,CD1_dwave_8_recall_min,Naive_classic_recall_min,Naive_dwave_2_recall_min,Naive_dwave_3_recall_min,Naive_dwave_4_recall_min,Naive_dwave_5_recall_min,Naive_dwave_6_recall_min,Naive_dwave_64_recall_min,Naive_dwave_7_recall_min,Naive_dwave_8_recall_min,CD1_classic_precision_median,CD1_dwave_2_precision_median,CD1_dwave_4_precision_median,CD1_dwave_64_precision_median,CD1_dwave_8_precision_median,Naive_classic_precision_median,Naive_dwave_2_precision_median,Naive_dwave_3_precision_median,Naive_dwave_4_precision_median,Naive_dwave_5_precision_median,Naive_dwave_6_precision_median,Naive_dwave_64_precision_median,Naive_dwave_7_precision_median,Naive_dwave_8_precision_median,CD1_classic_recall_median,CD1_dwave_2_recall_median,CD1_dwave_4_recall_median,CD1_dwave_64_recall_median,CD1_dwave_8_recall_median,Naive_classic_recall_median,Naive_dwave_2_recall_median,Naive_dwave_3_recall_median,Naive_dwave_4_recall_median,Naive_dwave_5_recall_median,Naive_dwave_6_recall_median,Naive_dwave_64_recall_median,Naive_dwave_7_recall_median,Naive_dwave_8_recall_median,CD1_classic_precision_max,CD1_dwave_2_precision_max,CD1_dwave_4_precision_max,CD1_dwave_64_precision_max,CD1_dwave_8_precision_max,Naive_classic_precision_max,Naive_dwave_2_precision_max,Naive_dwave_3_precision_max,Naive_dwave_4_precision_max,Naive_dwave_5_precision_max,Naive_dwave_6_precision_max,Naive_dwave_64_precision_max,Naive_dwave_7_precision_max,Naive_dwave_8_precision_max,CD1_classic_recall_max,CD1_dwave_2_recall_max,CD1_dwave_4_recall_max,CD1_dwave_64_recall_max,CD1_dwave_8_recall_max,Naive_classic_recall_max,Naive_dwave_2_recall_max,Naive_dwave_3_recall_max,Naive_dwave_4_recall_max,Naive_dwave_5_recall_max,Naive_dwave_6_recall_max,Naive_dwave_64_recall_max,Naive_dwave_7_recall_max,Naive_dwave_8_recall_max
1,0.0005,0.01025,0.274,0.0025,0.19125,0.001,0.03675,0.36275,0.5165,0.50175,0.448,0.00225,0.3555,0.31225,0.0026041666666666,0.0169270833333333,0.1341145833333333,0.0130208333333333,0.0390625,0.0052083333333333,0.0364583333333333,0.0963541666666666,0.0625,0.0377604166666666,0.0377604166666666,0.01171875,0.0325520833333333,0.0390625,0.00175,0.11375,0.31675,0.00275,0.265,0.00125,0.15425,0.73075,0.76925,0.65175,0.58925,0.003,0.462,0.35575,0.0091145833333333,0.0677083333333333,0.1796875,0.0130208333333333,0.0481770833333333,0.0065104166666666,0.0598958333333333,0.1263020833333333,0.1002604166666666,0.0598958333333333,0.06640625,0.0130208333333333,0.0481770833333333,0.0442708333333333,0.002,0.22275,0.39125,0.00375,0.28,0.002,0.4625,0.81625,0.792,0.738,0.6405,0.0045,0.55075,0.43275,0.0104166666666666,0.0963541666666666,0.265625,0.01953125,0.0546875,0.0104166666666666,0.0950520833333333,0.2109375,0.1302083333333333,0.1184895833333333,0.078125,0.0234375,0.0572916666666666,0.0559895833333333
2,0.03275,0.1235,0.30325,0.0275,0.228,0.036,0.11925,0.44175,0.55425,0.52675,0.483,0.028,0.40075,0.35225,0.1471354166666666,0.0520833333333333,0.15234375,0.12109375,0.0625,0.1497395833333333,0.09765625,0.1145833333333333,0.07421875,0.0403645833333333,0.0416666666666666,0.1315104166666666,0.04296875,0.0520833333333333,0.04,0.25725,0.34975,0.0335,0.30875,0.04075,0.26075,0.75475,0.78625,0.6765,0.6145,0.02975,0.49725,0.39275,0.1692708333333333,0.1328125,0.2174479166666666,0.14453125,0.0755208333333333,0.18359375,0.1302083333333333,0.1640625,0.1119791666666666,0.07421875,0.0729166666666666,0.1380208333333333,0.0559895833333333,0.0638020833333333,0.04175,0.306,0.41725,0.03425,0.3125,0.04375,0.589,0.8345,0.808,0.75975,0.66275,0.03225,0.58475,0.474,0.1770833333333333,0.1744791666666666,0.2942708333333333,0.1614583333333333,0.0807291666666666,0.1901041666666666,0.171875,0.25,0.140625,0.1393229166666666,0.09765625,0.1536458333333333,0.0885416666666666,0.0794270833333333
3,0.096,0.2055,0.32675,0.06575,0.25125,0.1055,0.2045,0.4955,0.58475,0.55775,0.51225,0.07225,0.4375,0.38725,0.3307291666666667,0.0846354166666666,0.1783854166666666,0.2604166666666667,0.0768229166666666,0.3606770833333333,0.140625,0.125,0.0755208333333333,0.0442708333333333,0.0481770833333333,0.2708333333333333,0.0533854166666666,0.0703125,0.111,0.3385,0.37875,0.0825,0.33025,0.11825,0.34725,0.77525,0.79725,0.69725,0.6365,0.08375,0.53275,0.427,0.3658854166666667,0.171875,0.24609375,0.3111979166666667,0.1028645833333333,0.3893229166666667,0.1822916666666666,0.17578125,0.1171875,0.0872395833333333,0.078125,0.3111979166666667,0.06640625,0.0794270833333333,0.11425,0.3635,0.4415,0.08275,0.34125,0.127,0.65775,0.84475,0.82075,0.77975,0.685,0.08675,0.615,0.516,0.3802083333333333,0.2213541666666666,0.3229166666666667,0.3346354166666667,0.1145833333333333,0.4166666666666667,0.20703125,0.27734375,0.16015625,0.15625,0.1119791666666666,0.3229166666666667,0.1106770833333333,0.09375
4,0.16125,0.27975,0.3465,0.118,0.273,0.1845,0.29,0.54575,0.614,0.58475,0.544,0.13325,0.47125,0.41575,0.4296875,0.1119791666666666,0.1848958333333333,0.3984375,0.08984375,0.4596354166666667,0.1614583333333333,0.1419270833333333,0.0755208333333333,0.0481770833333333,0.0533854166666666,0.40234375,0.0598958333333333,0.08203125,0.18275,0.39675,0.40275,0.135,0.35075,0.198,0.41175,0.793,0.8045,0.71375,0.657,0.14175,0.55925,0.45725,0.46484375,0.2083333333333333,0.2552083333333333,0.4505208333333333,0.1315104166666666,0.5208333333333334,0.19921875,0.1953125,0.1197916666666666,0.0963541666666666,0.0807291666666666,0.4453125,0.07421875,0.0859375,0.19725,0.41625,0.4555,0.1515,0.37525,0.21375,0.7,0.856,0.832,0.79375,0.7075,0.1625,0.6415,0.55375,0.49609375,0.2486979166666666,0.3346354166666667,0.4635416666666667,0.1341145833333333,0.5403645833333334,0.2447916666666666,0.2981770833333333,0.1770833333333333,0.1614583333333333,0.12890625,0.4752604166666667,0.125,0.1145833333333333
5,0.21675,0.3145,0.3625,0.1655,0.28625,0.261,0.36325,0.58725,0.637,0.6105,0.5655,0.19025,0.49825,0.443,0.4895833333333333,0.1263020833333333,0.2109375,0.48046875,0.1002604166666666,0.5182291666666666,0.171875,0.14453125,0.078125,0.0494791666666666,0.05859375,0.50390625,0.0625,0.08984375,0.246,0.43,0.424,0.18375,0.368,0.266,0.4605,0.8125,0.816,0.7305,0.6725,0.20075,0.5835,0.48775,0.5208333333333334,0.2369791666666666,0.2786458333333333,0.5130208333333334,0.1484375,0.5963541666666666,0.2265625,0.20703125,0.125,0.1015625,0.0872395833333333,0.53125,0.0755208333333333,0.0924479166666666,0.26375,0.44575,0.47225,0.2085,0.3995,0.29525,0.72625,0.86125,0.841,0.80925,0.727,0.23075,0.66875,0.586,0.55859375,0.2760416666666667,0.3528645833333333,0.5520833333333334,0.1614583333333333,0.6197916666666666,0.265625,0.3216145833333333,0.1875,0.1666666666666666,0.1432291666666666,0.5572916666666666,0.1315104166666666,0.125
6,0.2695,0.34625,0.37225,0.2075,0.301,0.321,0.42,0.62025,0.65975,0.62925,0.58025,0.248,0.522,0.46825,0.52734375,0.1458333333333333,0.2278645833333333,0.5325520833333334,0.1184895833333333,0.5546875,0.1888020833333333,0.1536458333333333,0.078125,0.0533854166666666,0.0677083333333333,0.5403645833333334,0.06640625,0.08984375,0.295,0.45725,0.44025,0.23875,0.38575,0.33375,0.50925,0.823,0.82525,0.747,0.6905,0.25,0.609,0.512,0.5716145833333334,0.2486979166666666,0.2916666666666667,0.5572916666666666,0.16015625,0.6341145833333334,0.2513020833333333,0.2096354166666666,0.1328125,0.1067708333333333,0.08984375,0.57421875,0.0859375,0.10546875,0.312,0.46475,0.4905,0.257,0.42425,0.362,0.74225,0.87175,0.85425,0.82,0.73975,0.29825,0.69325,0.60925,0.5794270833333334,0.2916666666666667,0.3697916666666667,0.5859375,0.1640625,0.66796875,0.2890625,0.3359375,0.1953125,0.17578125,0.1510416666666666,0.6041666666666666,0.1341145833333333,0.1393229166666666
7,0.30875,0.37875,0.3835,0.24225,0.3175,0.37275,0.46375,0.65525,0.67725,0.64625,0.59975,0.2925,0.5395,0.493,0.5364583333333334,0.1692708333333333,0.2317708333333333,0.5520833333333334,0.1223958333333333,0.5885416666666666,0.1940104166666666,0.15234375,0.07421875,0.0533854166666666,0.0768229166666666,0.5559895833333334,0.0755208333333333,0.0950520833333333,0.34375,0.46375,0.4595,0.285,0.4035,0.39225,0.55375,0.831,0.8325,0.7615,0.70725,0.30075,0.6305,0.53375,0.58203125,0.2565104166666667,0.3059895833333333,0.5716145833333334,0.17578125,0.6653645833333334,0.2604166666666667,0.2161458333333333,0.1393229166666666,0.1119791666666666,0.0950520833333333,0.6158854166666666,0.0911458333333333,0.11328125,0.35275,0.48775,0.50075,0.298,0.438,0.42725,0.75075,0.87575,0.86425,0.83025,0.757,0.352,0.719,0.64125,0.5872395833333334,0.3111979166666667,0.3723958333333333,0.6145833333333334,0.1796875,0.6966145833333334,0.3125,0.35546875,0.19921875,0.1809895833333333,0.1575520833333333,0.6302083333333334,0.15625,0.15234375
8,0.341,0.41075,0.38975,0.26775,0.326,0.42225,0.50825,0.677,0.69275,0.6635,0.622,0.34425,0.56225,0.521,0.55078125,0.1861979166666666,0.2421875,0.5611979166666666,0.12890625,0.5911458333333334,0.1901041666666666,0.1588541666666666,0.0794270833333333,0.0559895833333333,0.0794270833333333,0.5794270833333334,0.0794270833333333,0.0963541666666666,0.379,0.48825,0.47375,0.314,0.417,0.4405,0.608,0.843,0.83975,0.77475,0.7235,0.36075,0.651,0.55275,0.59375,0.2747395833333333,0.3059895833333333,0.6015625,0.1848958333333333,0.6861979166666666,0.2734375,0.2239583333333333,0.1458333333333333,0.1145833333333333,0.1002604166666666,0.6276041666666666,0.09375,0.11328125,0.40025,0.50075,0.51325,0.334,0.45275,0.482,0.76,0.88325,0.87325,0.84075,0.76975,0.3915,0.73575,0.6645,0.6041666666666666,0.3307291666666667,0.3802083333333333,0.6171875,0.1966145833333333,0.7252604166666666,0.3229166666666667,0.3580729166666667,0.2096354166666666,0.18359375,0.1614583333333333,0.6549479166666666,0.1588541666666666,0.1640625
9,0.3625,0.4245,0.39975,0.296,0.33575,0.46225,0.54375,0.70075,0.713,0.679,0.638,0.3805,0.579,0.5495,0.5494791666666666,0.1927083333333333,0.2578125,0.5638020833333334,0.140625,0.5885416666666666,0.203125,0.1627604166666666,0.0846354166666666,0.0546875,0.0833333333333333,0.5885416666666666,0.0807291666666666,0.1015625,0.40375,0.498,0.4845,0.34975,0.431,0.48525,0.642,0.85375,0.8485,0.78525,0.735,0.40525,0.666,0.572,0.6002604166666666,0.2799479166666667,0.3229166666666667,0.6119791666666666,0.2005208333333333,0.6861979166666666,0.2760416666666667,0.2408854166666666,0.1419270833333333,0.1171875,0.1028645833333333,0.6497395833333334,0.0963541666666666,0.1236979166666666,0.4335,0.51775,0.5285,0.371,0.4655,0.51825,0.768,0.88875,0.883,0.8495,0.7815,0.43525,0.75225,0.6855,0.6158854166666666,0.3502604166666667,0.3802083333333333,0.6236979166666666,0.20703125,0.7421875,0.3346354166666667,0.3697916666666667,0.2122395833333333,0.19921875,0.1666666666666666,0.6666666666666666,0.1627604166666666,0.1770833333333333
10,0.38125,0.42825,0.41725,0.33125,0.34475,0.49625,0.5775,0.716,0.72525,0.69125,0.6525,0.4235,0.6,0.56825,0.5625,0.2083333333333333,0.2682291666666667,0.5755208333333334,0.15625,0.5963541666666666,0.2096354166666666,0.1653645833333333,0.08984375,0.0559895833333333,0.0833333333333333,0.6002604166666666,0.08203125,0.10546875,0.428,0.506,0.5005,0.37625,0.446,0.52325,0.66525,0.86125,0.856,0.79525,0.746,0.438,0.6785,0.5925,0.59765625,0.2864583333333333,0.33203125,0.62109375,0.2109375,0.69921875,0.28125,0.2408854166666666,0.1458333333333333,0.12109375,0.1067708333333333,0.6510416666666666,0.1002604166666666,0.12890625,0.45175,0.52725,0.54175,0.39775,0.4805,0.55525,0.77525,0.896,0.89,0.857,0.79675,0.475,0.76675,0.70725,0.6067708333333334,0.3606770833333333,0.3893229166666667,0.6328125,0.22265625,0.7447916666666666,0.3528645833333333,0.3815104166666667,0.2096354166666666,0.2057291666666666,0.171875,0.6692708333333334,0.1705729166666666,0.1822916666666666
11,0.4065,0.44675,0.42475,0.35725,0.353,0.525,0.60225,0.73125,0.742,0.70175,0.6665,0.45525,0.6145,0.5825,0.5651041666666666,0.2135416666666666,0.27734375,0.5638020833333334,0.15625,0.6106770833333334,0.2161458333333333,0.1614583333333333,0.09375,0.05859375,0.0833333333333333,0.6067708333333334,0.0872395833333333,0.109375,0.4535,0.5185,0.512,0.399,0.4575,0.5535,0.67925,0.86575,0.85975,0.806,0.758,0.47125,0.69075,0.60975,0.5963541666666666,0.3046875,0.33984375,0.6315104166666666,0.2135416666666666,0.7018229166666666,0.2955729166666667,0.24609375,0.1484375,0.12109375,0.1171875,0.6627604166666666,0.1041666666666666,0.12890625,0.48525,0.54375,0.55325,0.425,0.493,0.583,0.777,0.897,0.89625,0.8655,0.80775,0.5155,0.77925,0.72375,0.6080729166666666,0.3671875,0.4088541666666667,0.63671875,0.23828125,0.74609375,0.359375,0.3776041666666667,0.2083333333333333,0.20703125,0.1770833333333333,0.671875,0.1770833333333333,0.1848958333333333
21,0.51675,0.49025,0.485,0.49175,0.4335,0.695,0.7165,0.819,0.80825,0.77475,0.76675,0.643,0.729,0.70275,0.52734375,0.26171875,0.3125,0.5703125,0.20703125,0.5807291666666666,0.2395833333333333,0.171875,0.1002604166666666,0.0729166666666666,0.10546875,0.5651041666666666,0.10546875,0.1341145833333333,0.551,0.55475,0.56475,0.52275,0.526,0.7065,0.7805,0.9015,0.89525,0.8625,0.8265,0.66925,0.7675,0.71575,0.5768229166666666,0.3450520833333333,0.3580729166666667,0.6041666666666666,0.2903645833333333,0.6796875,0.3502604166666667,0.2682291666666667,0.1497395833333333,0.1341145833333333,0.1328125,0.62890625,0.1184895833333333,0.1471354166666666,0.5915,0.5805,0.603,0.559,0.552,0.73075,0.81525,0.91825,0.93075,0.90875,0.88175,0.7025,0.86,0.834,0.6028645833333334,0.3997395833333333,0.4466145833333333,0.6184895833333334,0.3125,0.6927083333333334,0.4192708333333333,0.3736979166666667,0.2213541666666666,0.234375,0.1979166666666666,0.6614583333333334,0.2096354166666666,0.2278645833333333
31,0.561,0.51425,0.527,0.55375,0.46575,0.741,0.76975,0.8425,0.84125,0.829,0.8155,0.72075,0.78725,0.76525,0.515625,0.30859375,0.3450520833333333,0.5390625,0.2408854166666666,0.5403645833333334,0.24609375,0.1796875,0.1015625,0.0846354166666666,0.1171875,0.5403645833333334,0.1067708333333333,0.1471354166666666,0.584,0.57925,0.59075,0.5805,0.55975,0.755,0.81275,0.9175,0.91625,0.888,0.85975,0.748,0.816,0.77325,0.5559895833333334,0.3671875,0.40234375,0.5716145833333334,0.34765625,0.65234375,0.3841145833333333,0.2838541666666667,0.14453125,0.1432291666666666,0.1393229166666666,0.6158854166666666,0.1276041666666666,0.1692708333333333,0.64075,0.61275,0.639,0.616,0.588,0.76425,0.8365,0.9315,0.94025,0.931,0.9125,0.75975,0.89725,0.88125,0.5638020833333334,0.42578125,0.4583333333333333,0.5924479166666666,0.3697916666666667,0.6614583333333334,0.4518229166666667,0.3776041666666667,0.2369791666666666,0.2421875,0.21875,0.6393229166666666,0.2291666666666666,0.2434895833333333
41,0.582,0.5405,0.5395,0.5875,0.495,0.767,0.80025,0.864,0.86075,0.847,0.84075,0.7685,0.81625,0.80525,0.5026041666666666,0.3268229166666667,0.3736979166666667,0.5403645833333334,0.2877604166666667,0.5182291666666666,0.26171875,0.1888020833333333,0.09765625,0.0872395833333333,0.1171875,0.5052083333333334,0.1158854166666666,0.15625,0.615,0.585,0.6115,0.6005,0.57825,0.77625,0.8185,0.932,0.927,0.90625,0.87825,0.78675,0.84225,0.80725,0.5403645833333334,0.40234375,0.4231770833333333,0.5651041666666666,0.390625,0.625,0.3997395833333333,0.3046875,0.1510416666666666,0.1510416666666666,0.1549479166666666,0.5872395833333334,0.1393229166666666,0.1705729166666666,0.649,0.63725,0.65875,0.648,0.611,0.79,0.8435,0.93725,0.9515,0.94,0.9285,0.79775,0.919,0.90225,0.5559895833333334,0.4388020833333333,0.4895833333333333,0.5807291666666666,0.4036458333333333,0.6380208333333334,0.4505208333333333,0.3893229166666667,0.2565104166666667,0.2408854166666666,0.2239583333333333,0.6041666666666666,0.2486979166666666,0.2447916666666666
51,0.5915,0.5415,0.544,0.584,0.515,0.7855,0.81425,0.86875,0.87575,0.86525,0.85625,0.80175,0.8325,0.822,0.48828125,0.3307291666666667,0.3919270833333333,0.51171875,0.3151041666666667,0.51171875,0.2669270833333333,0.1888020833333333,0.0989583333333333,0.0911458333333333,0.1171875,0.4986979166666667,0.12109375,0.1575520833333333,0.61225,0.589,0.61775,0.63425,0.59225,0.7935,0.823,0.93425,0.9365,0.9195,0.89225,0.8125,0.864,0.83525,0.5208333333333334,0.4127604166666667,0.4283854166666667,0.5494791666666666,0.4140625,0.6041666666666666,0.4075520833333333,0.296875,0.1549479166666666,0.15625,0.15234375,0.578125,0.14453125,0.1796875,0.66375,0.62925,0.668,0.672,0.63175,0.80675,0.86625,0.947,0.955,0.9495,0.941,0.8185,0.92575,0.913,0.546875,0.4375,0.484375,0.5638020833333334,0.4309895833333333,0.6184895833333334,0.45703125,0.3828125,0.2552083333333333,0.2552083333333333,0.2239583333333333,0.5885416666666666,0.2421875,0.2552083333333333
61,0.59275,0.558,0.56475,0.5965,0.51775,0.79575,0.816,0.8715,0.8795,0.87275,0.86325,0.813,0.84525,0.83625,0.4817708333333333,0.3489583333333333,0.4127604166666667,0.5143229166666666,0.3502604166666667,0.4986979166666667,0.2604166666666667,0.1861979166666666,0.1002604166666666,0.09765625,0.1171875,0.4973958333333333,0.1145833333333333,0.1575520833333333,0.618,0.6035,0.623,0.62675,0.602,0.801,0.83475,0.934,0.944,0.92975,0.89925,0.82175,0.8785,0.84025,0.5182291666666666,0.4361979166666667,0.4283854166666667,0.5247395833333334,0.41796875,0.5755208333333334,0.4140625,0.2916666666666667,0.1575520833333333,0.1575520833333333,0.1575520833333333,0.5651041666666666,0.1497395833333333,0.18359375,0.68225,0.6435,0.67925,0.682,0.63475,0.81075,0.873,0.94725,0.95825,0.95375,0.9435,0.82925,0.93525,0.91775,0.5377604166666666,0.4388020833333333,0.4778645833333333,0.5442708333333334,0.4622395833333333,0.59765625,0.4661458333333333,0.38671875,0.2734375,0.2526041666666667,0.2421875,0.5794270833333334,0.2552083333333333,0.2747395833333333
71,0.5995,0.5735,0.57,0.61275,0.551,0.8055,0.82675,0.881,0.88875,0.8795,0.87825,0.825,0.85375,0.8465,0.4739583333333333,0.3697916666666667,0.4283854166666667,0.5078125,0.3463541666666667,0.4791666666666667,0.2708333333333333,0.1875,0.10546875,0.0963541666666666,0.1223958333333333,0.4830729166666667,0.1263020833333333,0.1640625,0.62175,0.6115,0.631,0.64,0.61475,0.8175,0.83075,0.93825,0.94725,0.93275,0.90925,0.83025,0.884,0.854,0.5013020833333334,0.4427083333333333,0.4427083333333333,0.5208333333333334,0.421875,0.57421875,0.4427083333333333,0.30078125,0.15234375,0.1614583333333333,0.1588541666666666,0.5494791666666666,0.15234375,0.1848958333333333,0.67825,0.6465,0.681,0.67475,0.6505,0.83625,0.87675,0.94825,0.9595,0.95475,0.94925,0.8405,0.9405,0.93275,0.53125,0.44921875,0.4921875,0.5546875,0.4635416666666667,0.5872395833333334,0.4596354166666667,0.3971354166666667,0.2825520833333333,0.2682291666666667,0.2421875,0.5611979166666666,0.2552083333333333,0.2747395833333333
81,0.62,0.5755,0.5595,0.62425,0.55025,0.803,0.831,0.87575,0.899,0.88225,0.887,0.8215,0.86,0.8575,0.4583333333333333,0.3658854166666667,0.4166666666666667,0.4895833333333333,0.3684895833333333,0.4830729166666667,0.2903645833333333,0.1822916666666666,0.1028645833333333,0.0950520833333333,0.12109375,0.4700520833333333,0.1315104166666666,0.1510416666666666,0.6305,0.60975,0.638,0.636,0.613,0.819,0.84725,0.94225,0.953,0.9365,0.916,0.8365,0.89025,0.86,0.5,0.4361979166666667,0.4518229166666667,0.5143229166666666,0.421875,0.5651041666666666,0.4622395833333333,0.2981770833333333,0.1536458333333333,0.1640625,0.1614583333333333,0.5442708333333334,0.16015625,0.19140625,0.68225,0.642,0.68275,0.68725,0.66075,0.826,0.889,0.9505,0.962,0.959,0.95,0.8505,0.94125,0.9345,0.5104166666666666,0.4791666666666667,0.4856770833333333,0.5325520833333334,0.47265625,0.5755208333333334,0.4635416666666667,0.3984375,0.26953125,0.2734375,0.2565104166666667,0.5638020833333334,0.2591145833333333,0.27734375
91,0.61125,0.5695,0.58025,0.617,0.55925,0.8095,0.8365,0.8875,0.89825,0.88425,0.88625,0.82575,0.862,0.85625,0.4518229166666667,0.3736979166666667,0.4427083333333333,0.4765625,0.3932291666666667,0.4544270833333333,0.2786458333333333,0.1783854166666666,0.1171875,0.09765625,0.12890625,0.4596354166666667,0.1315104166666666,0.1484375,0.62925,0.62075,0.6345,0.6455,0.603,0.811,0.85375,0.93775,0.95175,0.93975,0.92575,0.83825,0.896,0.872,0.4934895833333333,0.4583333333333333,0.4453125,0.5143229166666666,0.43359375,0.55859375,0.4544270833333333,0.2864583333333333,0.15625,0.1536458333333333,0.1640625,0.5299479166666666,0.1653645833333333,0.20703125,0.68575,0.65675,0.693,0.69675,0.671,0.82675,0.89625,0.9505,0.9665,0.95625,0.95275,0.85275,0.94375,0.9385,0.5130208333333334,0.4674479166666667,0.50390625,0.52734375,0.4869791666666667,0.5846354166666666,0.4713541666666667,0.4036458333333333,0.2734375,0.29296875,0.2682291666666667,0.5546875,0.2630208333333333,0.2734375
101,0.60975,0.58325,0.58975,0.62,0.57075,0.80725,0.83075,0.8875,0.8975,0.89225,0.89475,0.834,0.87075,0.8665,0.4752604166666667,0.3815104166666667,0.4401041666666667,0.4856770833333333,0.40625,0.4674479166666667,0.28515625,0.1783854166666666,0.1145833333333333,0.09765625,0.1341145833333333,0.453125,0.1341145833333333,0.1536458333333333,0.64275,0.60525,0.64025,0.65075,0.61225,0.83125,0.85025,0.941,0.957,0.94275,0.9305,0.845,0.9045,0.8815,0.4895833333333333,0.4466145833333333,0.46875,0.515625,0.453125,0.55859375,0.4505208333333333,0.2994791666666667,0.15625,0.15625,0.171875,0.5286458333333334,0.1640625,0.19921875,0.68975,0.66025,0.6985,0.69075,0.6825,0.83375,0.89475,0.9535,0.9595,0.9605,0.9545,0.85525,0.94225,0.93875,0.5078125,0.4518229166666667,0.4973958333333333,0.5221354166666666,0.4921875,0.5651041666666666,0.4739583333333333,0.3893229166666667,0.2825520833333333,0.2916666666666667,0.2591145833333333,0.5455729166666666,0.2708333333333333,0.2747395833333333
201,0.6265,0.59775,0.6105,0.62975,0.617,0.83275,0.8575,0.88825,0.898,0.90025,0.9055,0.84675,0.9005,0.8895,0.4440104166666667,0.3841145833333333,0.4635416666666667,0.453125,0.44921875,0.4296875,0.2981770833333333,0.1809895833333333,0.1341145833333333,0.1158854166666666,0.1419270833333333,0.4140625,0.1484375,0.16796875,0.6505,0.63475,0.656,0.638,0.641,0.84775,0.85875,0.93925,0.9605,0.95425,0.946,0.86425,0.92375,0.91,0.48046875,0.4518229166666667,0.4700520833333333,0.4765625,0.4700520833333333,0.5208333333333334,0.4518229166666667,0.296875,0.16015625,0.1848958333333333,0.17578125,0.5052083333333334,0.1979166666666666,0.2057291666666666,0.6865,0.68225,0.7045,0.6975,0.6985,0.86175,0.907,0.95975,0.96875,0.96725,0.9585,0.87775,0.961,0.9485,0.484375,0.4609375,0.4973958333333333,0.4791666666666667,0.4934895833333333,0.5494791666666666,0.4752604166666667,0.3815104166666667,0.31640625,0.3059895833333333,0.30078125,0.5065104166666666,0.3072916666666667,0.2981770833333333
301,0.6275,0.596,0.62975,0.6325,0.637,0.845,0.86225,0.8925,0.90725,0.907,0.9085,0.8515,0.90625,0.89975,0.42578125,0.4010416666666667,0.4583333333333333,0.4518229166666667,0.4635416666666667,0.4075520833333333,0.2890625,0.19140625,0.13671875,0.1041666666666666,0.1536458333333333,0.4010416666666667,0.1627604166666666,0.1783854166666666,0.652,0.63975,0.65025,0.651,0.663,0.859,0.86825,0.9505,0.96425,0.95775,0.9505,0.878,0.936,0.928,0.4583333333333333,0.4557291666666667,0.4609375,0.4830729166666667,0.48046875,0.4934895833333333,0.4401041666666667,0.2955729166666667,0.1692708333333333,0.203125,0.1966145833333333,0.4674479166666667,0.2122395833333333,0.20703125,0.67475,0.68275,0.7205,0.69525,0.7165,0.862,0.9135,0.96075,0.96875,0.968,0.966,0.88475,0.9635,0.95525,0.4765625,0.4778645833333333,0.4778645833333333,0.49609375,0.4973958333333333,0.5169270833333334,0.4752604166666667,0.39453125,0.3372395833333333,0.33203125,0.3151041666666667,0.4986979166666667,0.33984375,0.3294270833333333
401,0.62775,0.61475,0.62675,0.63525,0.63925,0.8535,0.86275,0.89275,0.90675,0.9105,0.911,0.8615,0.90975,0.90625,0.4270833333333333,0.4114583333333333,0.4388020833333333,0.43359375,0.4674479166666667,0.3971354166666667,0.2994791666666667,0.1953125,0.1419270833333333,0.1276041666666666,0.16015625,0.37109375,0.16796875,0.1966145833333333,0.66475,0.651,0.67575,0.656,0.6595,0.85725,0.873,0.9475,0.95775,0.9525,0.9575,0.88425,0.94775,0.93825,0.4609375,0.4583333333333333,0.4635416666666667,0.4544270833333333,0.48046875,0.4869791666666667,0.44921875,0.2825520833333333,0.1888020833333333,0.203125,0.1979166666666666,0.4440104166666667,0.2096354166666666,0.2135416666666666,0.6935,0.693,0.72,0.699,0.7115,0.88125,0.92375,0.965,0.97175,0.97025,0.9675,0.88625,0.9695,0.9605,0.47265625,0.4739583333333333,0.4713541666666667,0.4752604166666667,0.4908854166666667,0.5104166666666666,0.4622395833333333,0.40625,0.3515625,0.3372395833333333,0.3424479166666667,0.4661458333333333,0.3528645833333333,0.34765625
501,0.62,0.62275,0.63125,0.646,0.631,0.8585,0.873,0.89175,0.908,0.90675,0.911,0.868,0.89875,0.89975,0.4388020833333333,0.4036458333333333,0.4401041666666667,0.42578125,0.4505208333333333,0.3997395833333333,0.30078125,0.1979166666666666,0.1549479166666666,0.1380208333333333,0.16796875,0.3776041666666667,0.1796875,0.1770833333333333,0.6625,0.65425,0.6645,0.65275,0.656,0.87525,0.88125,0.9545,0.962,0.95475,0.957,0.88775,0.94675,0.94175,0.45703125,0.46484375,0.4518229166666667,0.45703125,0.46484375,0.46484375,0.4244791666666667,0.2877604166666667,0.2096354166666666,0.2122395833333333,0.2057291666666666,0.4544270833333333,0.21875,0.2213541666666666,0.70825,0.69725,0.7105,0.69975,0.7195,0.88175,0.92625,0.96725,0.9705,0.97275,0.96975,0.8945,0.9665,0.95825,0.4700520833333333,0.4752604166666667,0.46875,0.46875,0.4830729166666667,0.5,0.4596354166666667,0.40625,0.3606770833333333,0.3606770833333333,0.3528645833333333,0.4765625,0.3619791666666667,0.3658854166666667
601,0.62475,0.62725,0.63,0.63375,0.63225,0.86525,0.87775,0.89875,0.9135,0.9015,0.9035,0.86575,0.911,0.89275,0.4140625,0.4075520833333333,0.4348958333333333,0.4270833333333333,0.4348958333333333,0.3880208333333333,0.2890625,0.1901041666666666,0.1653645833333333,0.1380208333333333,0.17578125,0.3606770833333333,0.1731770833333333,0.1953125,0.65975,0.66075,0.676,0.65625,0.67425,0.87325,0.89075,0.951,0.956,0.958,0.95675,0.887,0.94975,0.9475,0.4479166666666667,0.4609375,0.4505208333333333,0.4557291666666667,0.46484375,0.4700520833333333,0.4348958333333333,0.2760416666666667,0.2109375,0.2018229166666666,0.2135416666666666,0.4440104166666667,0.2239583333333333,0.2369791666666666,0.7155,0.70475,0.70575,0.7045,0.7155,0.88425,0.92475,0.9665,0.968,0.9715,0.966,0.89425,0.9635,0.9615,0.4635416666666667,0.46484375,0.4713541666666667,0.4700520833333333,0.484375,0.4908854166666667,0.453125,0.3841145833333333,0.3671875,0.3723958333333333,0.3645833333333333,0.4622395833333333,0.3684895833333333,0.3658854166666667
701,0.63875,0.63875,0.63225,0.637,0.629,0.872,0.8775,0.895,0.9065,0.908,0.9095,0.8735,0.89725,0.90025,0.4283854166666667,0.4192708333333333,0.4283854166666667,0.4270833333333333,0.4270833333333333,0.38671875,0.2864583333333333,0.1848958333333333,0.1614583333333333,0.14453125,0.1744791666666666,0.36328125,0.1796875,0.203125,0.67,0.654,0.6665,0.66775,0.668,0.88275,0.8915,0.94675,0.96075,0.9545,0.958,0.894,0.95525,0.94425,0.4544270833333333,0.4453125,0.44921875,0.46484375,0.4622395833333333,0.4505208333333333,0.4166666666666667,0.28125,0.2109375,0.2252604166666666,0.2265625,0.4388020833333333,0.23828125,0.234375,0.69775,0.692,0.7225,0.7185,0.702,0.88725,0.928,0.9665,0.971,0.97775,0.9645,0.89875,0.9615,0.9635,0.4713541666666667,0.47265625,0.4713541666666667,0.4661458333333333,0.4765625,0.48828125,0.44140625,0.4088541666666667,0.3515625,0.3854166666666667,0.3528645833333333,0.44921875,0.3671875,0.3776041666666667
801,0.63375,0.64225,0.6195,0.62875,0.63825,0.876,0.88075,0.8925,0.9095,0.90875,0.916,0.863,0.899,0.89475,0.4231770833333333,0.41796875,0.421875,0.4283854166666667,0.4361979166666667,0.3802083333333333,0.2890625,0.171875,0.1614583333333333,0.1380208333333333,0.1744791666666666,0.3424479166666667,0.1888020833333333,0.2200520833333333,0.65825,0.65725,0.67125,0.65825,0.6815,0.886,0.89025,0.94925,0.95725,0.9605,0.9555,0.8925,0.953,0.95175,0.4505208333333333,0.4427083333333333,0.45703125,0.4505208333333333,0.44921875,0.4401041666666667,0.4205729166666667,0.29296875,0.2135416666666666,0.2083333333333333,0.2486979166666666,0.4348958333333333,0.2395833333333333,0.2473958333333333,0.69825,0.711,0.722,0.70725,0.6965,0.89,0.933,0.96375,0.97,0.972,0.9715,0.9015,0.96425,0.9645,0.4817708333333333,0.453125,0.4635416666666667,0.47265625,0.453125,0.46875,0.4375,0.3854166666666667,0.3697916666666667,0.3736979166666667,0.3736979166666667,0.4609375,0.3763020833333333,0.3776041666666667
901,0.631,0.6315,0.62225,0.62475,0.631,0.868,0.8865,0.89875,0.90525,0.9105,0.8995,0.8815,0.90625,0.89225,0.41796875,0.4049479166666667,0.4388020833333333,0.4453125,0.4153645833333333,0.36328125,0.2838541666666667,0.1822916666666666,0.1666666666666666,0.1471354166666666,0.1940104166666666,0.3450520833333333,0.1927083333333333,0.21484375,0.66475,0.67725,0.67475,0.6685,0.6815,0.88625,0.89125,0.952,0.95725,0.96175,0.95275,0.8985,0.95025,0.95175,0.4505208333333333,0.44140625,0.4544270833333333,0.4557291666666667,0.45703125,0.4296875,0.421875,0.2838541666666667,0.2213541666666666,0.2239583333333333,0.2526041666666667,0.4296875,0.2395833333333333,0.2408854166666666,0.699,0.70875,0.7105,0.70875,0.711,0.899,0.93775,0.9685,0.97125,0.97475,0.96425,0.9125,0.96325,0.96675,0.4765625,0.44921875,0.4661458333333333,0.4635416666666667,0.4596354166666667,0.44921875,0.43359375,0.4127604166666667,0.3684895833333333,0.375,0.3815104166666667,0.44140625,0.3841145833333333,0.3854166666666667
1001,0.635,0.63025,0.6345,0.63525,0.648,0.8715,0.8825,0.9005,0.904,0.897,0.901,0.8775,0.90425,0.89725,0.4309895833333333,0.4244791666666667,0.421875,0.4088541666666667,0.4244791666666667,0.3658854166666667,0.27734375,0.1770833333333333,0.16015625,0.1471354166666666,0.1692708333333333,0.3372395833333333,0.1966145833333333,0.21484375,0.66025,0.66225,0.672,0.66925,0.67625,0.89225,0.897,0.952,0.952,0.95225,0.95375,0.90425,0.959,0.9515,0.4596354166666667,0.4348958333333333,0.44921875,0.4479166666666667,0.4596354166666667,0.44140625,0.3984375,0.2799479166666667,0.2278645833333333,0.2278645833333333,0.2526041666666667,0.4127604166666667,0.2395833333333333,0.2395833333333333,0.70225,0.71075,0.71525,0.71,0.7035,0.89675,0.92875,0.965,0.9685,0.9715,0.96825,0.911,0.968,0.96325,0.4661458333333333,0.4713541666666667,0.4739583333333333,0.4752604166666667,0.4635416666666667,0.4518229166666667,0.4296875,0.3971354166666667,0.3763020833333333,0.375,0.37890625,0.4296875,0.3763020833333333,0.3763020833333333


==> data/top.csv <==
index,model,initialization,top10,top1,i,position
0,Naive,dwave_8,6669,1145,3,4
1,Naive,hybrid_8,3478,595,3,8
2,Naive,dwave_64,1348,197,4,1
3,Naive,classic,1044,128,4,0
4,Naive,hybrid_64,1143,152,4,5
5,Naive,hybrid_16,3472,635,4,7
6,Naive,dwave_32,2001,354,3,2
7,Naive,dwave_16,6569,1156,4,3
8,Naive,hybrid_32,1280,205,3,6
9,Naive,dwave_8,8561,1671,4,4
10,Naive,hybrid_8,4442,852,4,8
11,Naive,dwave_64,1328,187,3,1
12,Naive,classic,965,136,1,0
13,Naive,hybrid_64,1054,140,1,5
14,Naive,hybrid_16,2537,488,3,7
15,Naive,dwave_32,2201,367,4,2
16,Naive,dwave_16,4516,899,3,3
17,Naive,hybrid_32,1395,222,4,6
18,Naive,dwave_8,4075,672,1,4
19,Naive,hybrid_8,2209,337,1,8
20,Naive,dwave_64,1213,199,2,1
21,Naive,classic,975,118,2,0
22,Naive,hybrid_64,1066,155,3,5
23,Naive,hybrid_16,1601,296,2,7
24,Naive,dwave_32,1561,284,2,2
25,Naive,dwave_16,2700,528,2,3
26,Naive,hybrid_32,1157,189,2,6
27,Naive,dwave_8,4104,680,2,4
28,Naive,hybrid_8,2279,376,2,8
29,Naive,dwave_64,1076,130,1,1
30,Naive,classic,1003,125,3,0
31,Naive,hybrid_64,1057,115,2,5
32,Naive,hybrid_16,1300,169,1,7
33,Naive,dwave_32,1478,182,1,2
34,Naive,dwave_16,2212,283,1,3
35,Naive,hybrid_32,1041,117,1,6
36,Naive,dwave_8,2833,519,0,4
37,Naive,hybrid_8,1639,274,0,8
38,Naive,dwave_64,1012,142,0,1
39,Naive,classic,942,123,0,0
40,Naive,hybrid_64,910,108,0,5
41,Naive,hybrid_16,1131,140,0,7
42,Naive,dwave_32,1205,180,0,2
43,Naive,dwave_16,1792,253,0,3
44,Naive,hybrid_32,994,141,0,6


==> data/top10.csv <==
i,classic,dwave_16,dwave_32,dwave_64,dwave_8,hybrid_16,hybrid_32,hybrid_64,hybrid_8
0,942,1792,1205,1012,2833,1131,994,910,1639
1,965,2212,1478,1076,4075,1300,1041,1054,2209
2,975,2700,1561,1213,4104,1601,1157,1057,2279
3,1003,4516,2001,1328,6669,2537,1280,1066,3478
4,1044,6569,2201,1348,8561,3472,1395,1143,4442

